Threshold Selection for Iterative Decoding of $(v,w)$-regular Binary Codes

Iterative bit flipping decoders are an efficient and effective decoder choice for decoding codes which admit a sparse parity-check matrix. Among these, sparse $(v,w)$-regular codes, which include LDPC and MDPC codes are of particular interest both for efficient data correction and the design of cryptographic primitives. In attaining the decoding the choice of the bit flipping thresholds, which can be determined either statically, or during the decoder execution by using information coming from the initial syndrome value and its updates. In this work, we analyze a two-iterations parallel hard decision bit flipping decoders and propose concrete criteria for threshold determination, backed by a closed form model. In doing so, we introduce a new tightly fitting model for the distribution of the Hamming weight of the syndrome after the first decoder iteration and substantial improvements on the DFR estimation with respect to existing approaches.

==> data/bike_sweep_cat1/bike_th_10e6.csv <==
n0,k0,r,v,t,tot_decodes,tot_errs,tot_fails,avg_err,dfr
2,1,11323,71,134,98300,2265367,98289,2.30454425e+01,9.99888098e-01
2,1,11423,71,134,105900,2285746,105885,2.15840038e+01,9.99858357e-01
2,1,11523,71,134,112100,2306461,112078,2.05750312e+01,9.99803747e-01
2,1,11623,71,134,117900,2325800,117875,1.97268872e+01,9.99787956e-01
2,1,11723,71,134,122700,2346461,122665,1.91235615e+01,9.99714751e-01
2,1,11823,71,134,125400,2364675,125356,1.88570574e+01,9.99649123e-01
2,1,11923,71,134,127400,2384917,127369,1.87199137e+01,9.99756672e-01
2,1,12023,71,134,128800,2404602,128759,1.86692702e+01,9.99681677e-01
2,1,12123,71,134,132000,2426074,131964,1.83793485e+01,9.99727273e-01
2,1,12223,71,134,137100,2445474,137025,1.78371554e+01,9.99452954e-01
2,1,12323,71,134,143200,2465494,143127,1.72171369e+01,9.99490223e-01
2,1,12423,71,134,145300,2485189,145213,1.71038472e+01,9.99401239e-01
2,1,12523,71,134,141000,2506517,140934,1.77767163e+01,9.99531915e-01
2,1,12623,71,134,132900,2525562,132856,1.90034763e+01,9.99668924e-01
2,1,12723,71,134,125800,2546623,125775,2.02434261e+01,9.99801272e-01
2,1,12823,71,134,122100,2565104,122088,2.10082228e+01,9.99901720e-01
2,1,12923,71,134,122000,2586020,121990,2.11968852e+01,9.99918033e-01
2,1,13023,71,134,125300,2606169,125295,2.07994334e+01,9.99960096e-01
2,1,13123,71,134,129400,2626458,129388,2.02972025e+01,9.99907264e-01
2,1,13223,71,134,131900,2645702,131892,2.00583927e+01,9.99939348e-01
2,1,13323,71,134,131600,2665581,131596,2.02551748e+01,9.99969605e-01


==> data/bike_sweep_cat1/fixed_th_39_10e6.csv <==
n0,k0,r,v,t,tot_decodes,tot_errs,tot_fails,avg_err,dfr
2,1,11323,71,134,800,2273796,800,2.84224500e+03,1.00000000e+00
2,1,11423,71,134,900,2335091,900,2.59454556e+03,1.00000000e+00
2,1,11523,71,134,1100,2523132,1100,2.29375636e+03,1.00000000e+00
2,1,11623,71,134,1200,2345440,1200,1.95453333e+03,1.00000000e+00
2,1,11723,71,134,1400,2349114,1400,1.67793857e+03,1.00000000e+00
2,1,11823,71,134,1800,2492672,1800,1.38481778e+03,1.00000000e+00
2,1,11923,71,134,2200,2462945,2200,1.11952045e+03,1.00000000e+00
2,1,12023,71,134,2800,2443642,2800,8.72729286e+02,1.00000000e+00
2,1,12123,71,134,3600,2440875,3600,6.78020833e+02,1.00000000e+00
2,1,12223,71,134,4700,2455367,4699,5.22418511e+02,9.99787234e-01
2,1,12323,71,134,6700,2475675,6698,3.69503731e+02,9.99701493e-01
2,1,12423,71,134,9500,2506396,9491,2.63831158e+02,9.99052632e-01
2,1,12523,71,134,13600,2517579,13526,1.85116103e+02,9.94558824e-01
2,1,12623,71,134,20700,2534742,20454,1.22451304e+02,9.88115942e-01
2,1,12723,71,134,32200,2545378,31336,7.90490062e+01,9.73167702e-01
2,1,12823,71,134,50700,2567146,47925,5.06340434e+01,9.45266272e-01
2,1,12923,71,134,82700,2585641,74134,3.12653083e+01,8.96420798e-01
2,1,13023,71,134,141100,2604874,116418,1.84611906e+01,8.25074415e-01
2,1,13123,71,134,244700,2624993,178127,1.07273927e+01,7.27940335e-01
2,1,13223,71,134,435000,2644902,266720,6.08023448e+00,6.13149425e-01
2,1,13323,71,134,807200,2664833,392559,3.30132929e+00,4.86321853e-01


==> data/bike_sweep_cat1/model_th_10e6.csv <==
n0,k0,r,v,t,tot_decodes,tot_errs,tot_fails,avg_err,dfr
2,1,11323,71,134,472100,2265002,432383,4.79771659e+00,9.15871637e-01
2,1,11423,71,134,670000,2284744,570001,3.41006567e+00,8.50747761e-01
2,1,11523,71,134,978600,2304684,744469,2.35508277e+00,7.60749029e-01
2,1,11623,71,134,1000000,1606372,650216,1.60637200e+00,6.50216000e-01
2,1,11723,71,134,1000000,1071402,529565,1.07140200e+00,5.29565000e-01
2,1,11823,71,134,1000000,703732,411860,7.03732000e-01,4.11860000e-01
2,1,11923,71,134,1000000,454831,304715,4.54831000e-01,3.04715000e-01
2,1,12023,71,134,1000000,288522,214681,2.88522000e-01,2.14681000e-01
2,1,12123,71,134,1000000,178616,144336,1.78616000e-01,1.44336000e-01
2,1,12223,71,134,1000000,109135,93506,1.09135000e-01,9.35060000e-02
2,1,12323,71,134,1000000,63928,57416,6.39280000e-02,5.74160000e-02
2,1,12423,71,134,1000000,37057,34433,3.70570000e-02,3.44330000e-02
2,1,12523,71,134,1000000,20872,19908,2.08720000e-02,1.99080000e-02
2,1,12623,71,134,1000000,11595,11263,1.15950000e-02,1.12630000e-02
2,1,12723,71,134,1000000,6223,6127,6.22300000e-03,6.12700000e-03
2,1,12823,71,134,1000000,3317,3295,3.31700000e-03,3.29500000e-03
2,1,12923,71,134,1000000,1681,1683,1.68100000e-03,1.68300000e-03
2,1,13023,71,134,1000000,899,896,8.99000000e-04,8.96000000e-04
2,1,13123,71,134,1000000,434,437,4.34000000e-04,4.37000000e-04
2,1,13223,71,134,1000000,216,218,2.16000000e-04,2.18000000e-04
2,1,13323,71,134,1000000,87,88,8.70000000e-05,8.80000000e-05


==> data/density_sweep/model/DFR_n0_2_v_11_t_18.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,9.99743518e-01
396,9.45484293e-01
495,6.00003632e-01
605,1.74256306e-01
704,4.43356924e-02
803,1.53726757e-02
902,5.03309504e-03
1001,1.41220693e-03
1100,3.60290293e-04
1199,8.11852666e-05
1298,2.37048408e-05
1397,8.14179480e-06
1496,3.40715360e-06
1595,1.65610158e-06
1705,8.38166128e-07
1804,4.73183285e-07
1903,2.62826468e-07
2002,1.51313873e-07
2101,8.99774395e-08
2200,5.38882076e-08
2299,3.32637570e-08
2398,2.11057505e-08
2497,1.37261364e-08
2596,9.12786698e-09
2695,6.17608805e-09
2805,4.07412658e-09
2904,2.85042981e-09
3003,2.02446210e-09
3102,1.45771800e-09
3201,1.06314522e-09
3300,7.84882483e-10
3399,5.86092315e-10
3498,4.42352154e-10
3597,3.37230724e-10
3696,2.59531406e-10
3795,2.01519561e-10
3905,1.53634789e-10
4004,1.21358735e-10
4103,9.65778249e-11
4202,7.73981729e-11
4301,6.24349345e-11
4400,5.06778854e-11
4499,4.13806612e-11
4598,3.39820872e-11
4697,2.80566077e-11
4796,2.32824529e-11
4895,1.94140811e-11


==> data/density_sweep/model/DFR_n0_2_v_13_t_18.csv <==
r,dfr
104,1.00000000e+00
195,1.00000000e+00
299,1.00000000e+00
403,9.88290276e-01
494,7.64695846e-01
598,2.81807371e-01
702,5.14602254e-02
806,7.98224560e-03
897,1.92578071e-03
1001,5.04738402e-04
1105,1.65412197e-04
1196,5.40442154e-05
1300,1.74737694e-05
1404,5.18458544e-06
1495,1.79639854e-06
1599,5.64964444e-07
1703,1.88290957e-07
1794,8.91065098e-08
1898,3.79845291e-08
2002,1.95364850e-08
2106,1.12475097e-08
2197,7.31890904e-09
2301,4.70070534e-09
2405,2.90270236e-09
2496,1.84441814e-09
2600,1.12260343e-09
2704,6.98037946e-10
2795,4.68215714e-10
2899,3.00393972e-10
3003,1.96324015e-10
3094,1.37290014e-10
3198,9.26428957e-11
3302,6.30331465e-11
3406,4.34772775e-11
3497,3.17450873e-11
3601,2.24184534e-11
3705,1.60180718e-11
3796,1.20472285e-11
3900,8.78568010e-12
4004,6.47269567e-12
4095,4.99376823e-12
4199,3.74494919e-12
4303,2.83325564e-12
4394,2.23503587e-12
4498,1.71735500e-12
4602,1.32979234e-12
4706,1.03730287e-12
4797,8.39442112e-13
4901,6.63291709e-13


==> data/density_sweep/model/DFR_n0_2_v_15_t_18.csv <==
r,dfr
105,1.00000000e+00
195,1.00000000e+00
300,1.00000000e+00
405,9.94076123e-01
495,9.53725982e-01
600,4.41346379e-01
705,9.07486528e-02
795,1.43976219e-02
900,1.61780078e-03
1005,2.19246993e-04
1095,5.79840554e-05
1200,1.31822369e-05
1305,3.84999789e-06
1395,1.66301905e-06
1500,6.09170157e-07
1605,2.17659169e-07
1695,9.42306163e-08
1800,3.60730053e-08
1905,1.36798880e-08
1995,6.89927004e-09
2100,2.59868108e-09
2205,1.28444930e-09
2295,6.96988072e-10
2400,3.13728600e-10
2505,1.82006504e-10
2595,1.18893624e-10
2700,7.65861954e-11
2805,5.12164662e-11
2895,3.72375147e-11
3000,2.46169885e-11
3105,1.53467444e-11
3195,1.03715908e-11
3300,6.66238643e-12
3405,4.34370652e-12
3495,3.04474280e-12
3600,2.03517555e-12
3705,1.37811441e-12
3795,9.96652581e-13
3900,6.86129280e-13
4005,4.76575467e-13
4095,3.51660937e-13
4200,2.49012682e-13
4305,1.78063061e-13
4395,1.34584054e-13
4500,9.79094187e-14
4605,7.18565847e-14
4695,5.54453488e-14
4800,4.13617449e-14
4905,3.10118490e-14


==> data/density_sweep/model/DFR_n0_2_v_17_t_18.csv <==
r,dfr
102,1.00000000e+00
204,1.00000000e+00
306,1.00000000e+00
408,9.99455791e-01
493,9.73448392e-01
595,6.34792686e-01
697,1.97165276e-01
799,2.96908192e-02
901,2.71012799e-03
1003,2.68136761e-04
1105,3.28929661e-05
1207,5.40699829e-06
1292,1.50336123e-06
1394,3.89541677e-07
1496,1.25030194e-07
1598,4.77874862e-08
1700,1.73168422e-08
1802,7.07196492e-09
1904,3.15380142e-09
2006,1.48375670e-09
2108,7.08783048e-10
2193,4.02092155e-10
2295,1.89711121e-10
2397,1.03998390e-10
2499,4.50214017e-11
2601,2.46443312e-11
2703,1.35618744e-11
2805,7.49269300e-12
2907,4.18554871e-12
2992,2.52683269e-12
3094,1.51750318e-12
3196,9.60778696e-13
3298,6.39926384e-13
3400,4.43353994e-13
3502,3.15528870e-13
3604,2.22789141e-13
3706,1.44913660e-13
3808,9.53988546e-14
3893,6.79366289e-14
3995,4.56693510e-14
4097,3.10353495e-14
4199,2.13122961e-14
4301,1.47410940e-14
4403,1.03345805e-14
4505,7.29274561e-15
4607,5.15307871e-15
4692,3.88293705e-15
4794,2.77804715e-15
4896,2.00949148e-15


==> data/density_sweep/model/DFR_n0_2_v_19_t_18.csv <==
r,dfr
95,1.00000000e+00
209,1.00000000e+00
304,1.00000000e+00
399,1.00000000e+00
494,9.95515229e-01
608,7.51788935e-01
703,2.79028973e-01
798,5.94754697e-02
893,7.85735674e-03
1007,4.62556286e-04
1102,4.71498029e-05
1197,6.12856379e-06
1292,9.91034510e-07
1406,1.48730206e-07
1501,3.83041108e-08
1596,1.21622711e-08
1691,4.00866501e-09
1805,1.36777621e-09
1900,5.67788123e-10
1995,2.58422130e-10
2109,1.05379024e-10
2204,5.57859464e-11
2299,2.86848775e-11
2394,1.63723014e-11
2508,8.55786913e-12
2603,4.87860433e-12
2698,2.97570405e-12
2793,1.84036539e-12
2907,1.04517628e-12
3002,5.08297706e-13
3097,2.97909937e-13
3192,1.72211390e-13
3306,9.44276303e-14
3401,5.41727759e-14
3496,3.17471954e-14
3591,2.48875156e-14
3705,1.40341975e-14
3800,8.78015587e-15
3895,5.84646619e-15
4009,3.88829171e-15
4104,2.90563696e-15
4199,2.12580889e-15
4294,1.48242889e-15
4408,9.45567448e-16
4503,6.58720303e-16
4598,4.60130878e-16
4693,3.24514854e-16
4807,2.15784722e-16
4902,1.55137037e-16


==> data/density_sweep/model/DFR_n0_2_v_7_t_18.csv <==
r,dfr
98,1.00000000e+00
203,1.00000000e+00
301,9.88871076e-01
399,7.87690286e-01
497,4.58406362e-01
602,1.62137636e-01
700,5.48788798e-02
798,1.94739708e-02
903,6.89956247e-03
1001,2.83215917e-03
1099,1.24466555e-03
1197,5.92339098e-04
1302,2.89810570e-04
1400,1.58855481e-04
1498,9.19973639e-05
1603,5.40102679e-05
1701,3.42856113e-05
1799,2.25599229e-05
1897,1.53195180e-05
2002,1.04348143e-05
2100,7.47800560e-06
2198,5.47589949e-06
2303,4.00607299e-06
2401,3.04606246e-06
2499,2.35186465e-06
2597,1.84106482e-06
2702,1.43583416e-06
2800,1.15178000e-06
2898,9.32450828e-07
3003,7.48712869e-07
3101,6.15407890e-07
3199,5.09782705e-07
3297,4.25295412e-07
3402,3.52782440e-07
3500,2.98193548e-07
3598,2.53488911e-07
3703,2.14251565e-07
3801,1.84062404e-07
3899,1.58851706e-07
3997,1.37681593e-07
4102,1.18645375e-07
4200,1.03662297e-07
4298,9.08910037e-08
4403,7.92391482e-08
4501,6.99416416e-08
4599,6.19173596e-08
4697,5.49669195e-08
4802,4.85255788e-08
4900,4.33088027e-08
4998,3.87450304e-08
5103,3.44709663e-08
5201,3.09768901e-08
5299,2.78947588e-08
5397,2.51690790e-08
5502,2.25483415e-08
5600,2.02199593e-08
5698,1.81713752e-08
5803,1.62436872e-08
5901,1.46597742e-08
5999,1.32557415e-08

==> data/density_sweep/model/DFR_n0_2_v_9_t_18.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,9.96382425e-01
396,8.85042120e-01
504,4.70760632e-01
603,2.05314723e-01
702,8.05692286e-02
801,1.97089778e-02
900,4.44589749e-03
999,1.17763632e-03
1098,4.12859196e-04
1197,1.70525933e-04
1296,7.53372939e-05
1404,3.40034350e-05
1503,1.68592715e-05
1602,8.75983664e-06
1701,4.79833145e-06
1800,2.74854427e-06
1899,1.64190645e-06
1998,1.01824789e-06
2097,6.52769295e-07
2196,4.30931764e-07
2304,2.82191825e-07
2403,1.95451715e-07
2502,1.37917917e-07
2601,9.91165669e-08
2700,7.24248084e-08
2799,5.37283744e-08
2898,4.03970333e-08
2997,3.07648514e-08
3096,2.37079248e-08
3204,1.80647178e-08
3303,1.42285024e-08
3402,1.13112998e-08
3501,9.06982847e-09
3600,7.33087894e-09
3699,5.96959024e-09
3798,4.89493764e-09
3897,4.03984780e-09
3996,3.35440582e-09
4104,2.75614847e-09
4203,2.31424544e-09
4302,1.95300964e-09
4401,1.65597624e-09
4500,1.41037918e-09
4599,1.20624951e-09
4698,1.02902301e-09
4797,8.70824718e-10
4896,7.39966497e-10


==> data/density_sweep/sim10e8/DFR_n0_2_v_11_t_18.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,1.00000000e+00
396,9.77590000e-01
495,5.63440000e-01
605,1.19450000e-01
704,2.61700000e-02
803,5.40000000e-03
902,1.43000000e-03
1001,3.53333333e-04
1100,6.73333333e-05
1199,1.78947368e-05
1298,5.70621469e-06
1397,1.82640145e-06
1496,7.00000000e-07
1595,3.30000000e-07
1705,6.00000000e-08
1804,6.00000000e-08
1903,3.00000000e-08
2002,2.00000000e-08
2101,2.00000000e-08
2200,3.00000000e-08
2299,1.00000000e-08
2398,0.00000000e+00
2497,0.00000000e+00
2596,0.00000000e+00
2695,0.00000000e+00
2805,0.00000000e+00
2904,0.00000000e+00
3003,0.00000000e+00
3102,0.00000000e+00
3201,0.00000000e+00
3300,0.00000000e+00
3399,0.00000000e+00
3498,0.00000000e+00
3597,0.00000000e+00
3696,0.00000000e+00
3795,0.00000000e+00
3905,0.00000000e+00
4004,0.00000000e+00
4103,0.00000000e+00
4202,0.00000000e+00
4301,0.00000000e+00
4400,0.00000000e+00
4499,0.00000000e+00
4598,0.00000000e+00
4697,0.00000000e+00
4796,0.00000000e+00
4895,0.00000000e+00


==> data/density_sweep/sim10e8/DFR_n0_2_v_13_t_18.csv <==
r,dfr
104,1.00000000e+00
195,1.00000000e+00
299,1.00000000e+00
403,9.95390000e-01
494,7.78830000e-01
598,2.12570000e-01
702,2.89400000e-02
806,4.27000000e-03
897,7.65000000e-04
1001,1.48571429e-04
1105,2.72972973e-05
1196,1.00000000e-05
1300,2.67015707e-06
1404,6.00000000e-07
1495,2.00000000e-07
1599,7.00000000e-08
1703,2.00000000e-08
1794,2.00000000e-08
1898,0.00000000e+00
2002,0.00000000e+00
2106,0.00000000e+00
2197,0.00000000e+00
2301,0.00000000e+00
2405,0.00000000e+00
2496,0.00000000e+00
2600,0.00000000e+00
2704,0.00000000e+00
2795,0.00000000e+00
2899,0.00000000e+00
3003,0.00000000e+00
3094,0.00000000e+00
3198,0.00000000e+00
3302,0.00000000e+00
3406,0.00000000e+00
3497,0.00000000e+00
3601,0.00000000e+00
3705,0.00000000e+00
3796,0.00000000e+00
3900,0.00000000e+00
4004,0.00000000e+00
4095,0.00000000e+00
4199,0.00000000e+00
4303,0.00000000e+00
4394,0.00000000e+00
4498,0.00000000e+00
4602,0.00000000e+00
4706,0.00000000e+00
4797,0.00000000e+00
4901,0.00000000e+00


==> data/density_sweep/sim10e8/DFR_n0_2_v_15_t_18.csv <==
r,dfr
105,1.00000000e+00
195,1.00000000e+00
300,1.00000000e+00
405,9.99930000e-01
495,9.22990000e-01
600,3.55260000e-01
705,4.87400000e-02
795,6.67000000e-03
900,7.50000000e-04
1005,7.85714286e-05
1095,1.65573770e-05
1200,3.40067340e-06
1305,5.70000000e-07
1395,2.10000000e-07
1500,4.00000000e-08
1605,2.00000000e-08
1695,0.00000000e+00
1800,0.00000000e+00
1905,0.00000000e+00
1995,0.00000000e+00
2100,0.00000000e+00
2205,0.00000000e+00
2295,0.00000000e+00
2400,0.00000000e+00
2505,0.00000000e+00
2595,0.00000000e+00
2700,0.00000000e+00
2805,0.00000000e+00
2895,0.00000000e+00
3000,0.00000000e+00
3105,0.00000000e+00
3195,0.00000000e+00
3300,0.00000000e+00
3405,0.00000000e+00
3495,0.00000000e+00
3600,0.00000000e+00
3705,0.00000000e+00
3795,0.00000000e+00
3900,0.00000000e+00
4005,0.00000000e+00
4095,0.00000000e+00
4200,0.00000000e+00
4305,0.00000000e+00
4395,0.00000000e+00
4500,0.00000000e+00
4605,0.00000000e+00
4695,0.00000000e+00
4800,0.00000000e+00
4905,0.00000000e+00


==> data/density_sweep/sim10e8/DFR_n0_2_v_17_t_18.csv <==
r,dfr
102,1.00000000e+00
204,1.00000000e+00
306,1.00000000e+00
408,1.00000000e+00
493,9.88490000e-01
595,6.04290000e-01
697,1.12360000e-01
799,1.09200000e-02
901,8.95000000e-04
1003,9.63636364e-05
1105,1.12222222e-05
1207,1.32894737e-06
1292,3.00000000e-07
1394,7.00000000e-08
1496,1.00000000e-08
1598,0.00000000e+00
1700,0.00000000e+00
1802,0.00000000e+00
1904,0.00000000e+00
2006,0.00000000e+00
2108,0.00000000e+00
2193,0.00000000e+00
2295,0.00000000e+00
2397,0.00000000e+00
2499,0.00000000e+00
2601,0.00000000e+00
2703,0.00000000e+00
2805,0.00000000e+00
2907,0.00000000e+00
2992,0.00000000e+00
3094,0.00000000e+00
3196,0.00000000e+00
3298,0.00000000e+00
3400,0.00000000e+00
3502,0.00000000e+00
3604,0.00000000e+00
3706,0.00000000e+00
3808,0.00000000e+00
3893,0.00000000e+00
3995,0.00000000e+00
4097,0.00000000e+00
4199,0.00000000e+00
4301,0.00000000e+00
4403,0.00000000e+00
4505,0.00000000e+00
4607,0.00000000e+00
4692,0.00000000e+00
4794,0.00000000e+00
4896,0.00000000e+00


==> data/density_sweep/sim10e8/DFR_n0_2_v_19_t_18.csv <==
r,dfr
95,1.00000000e+00
209,1.00000000e+00
304,1.00000000e+00
399,1.00000000e+00
494,9.99120000e-01
608,7.50410000e-01
703,2.01770000e-01
798,2.43400000e-02
893,2.03000000e-03
1007,1.10000000e-04
1102,1.06315789e-05
1197,1.21428571e-06
1292,1.50000000e-07
1406,2.00000000e-08
1501,0.00000000e+00
1596,0.00000000e+00
1691,0.00000000e+00
1805,0.00000000e+00
1900,0.00000000e+00
1995,0.00000000e+00
2109,0.00000000e+00
2204,0.00000000e+00
2299,0.00000000e+00
2394,0.00000000e+00
2508,0.00000000e+00
2603,0.00000000e+00
2698,0.00000000e+00
2793,0.00000000e+00
2907,0.00000000e+00
3002,0.00000000e+00
3097,0.00000000e+00
3192,0.00000000e+00
3306,0.00000000e+00
3401,0.00000000e+00
3496,0.00000000e+00
3591,0.00000000e+00
3705,0.00000000e+00
3800,0.00000000e+00
3895,0.00000000e+00
4009,0.00000000e+00
4104,0.00000000e+00
4199,0.00000000e+00
4294,0.00000000e+00
4408,0.00000000e+00
4503,0.00000000e+00
4598,0.00000000e+00
4693,0.00000000e+00
4807,0.00000000e+00
4902,0.00000000e+00


==> data/density_sweep/sim10e8/DFR_n0_2_v_7_t_18.csv <==
r,dfr
98,1.00000000e+00
203,1.00000000e+00
301,9.92260000e-01
399,8.12580000e-01
497,3.44400000e-01
602,1.02820000e-01
700,3.24000000e-02
798,1.01600000e-02
903,5.03000000e-03
1001,2.39000000e-03
1099,1.22000000e-03
1197,5.10000000e-04
1302,2.10000000e-04
1400,1.28750000e-04
1498,8.38461538e-05
1603,5.42105263e-05
1701,3.25806452e-05
1799,2.23404255e-05
1897,1.34666667e-05
2002,1.06185567e-05
2100,6.41509434e-06
2198,5.43010753e-06
2303,3.41137124e-06
2401,2.60981912e-06
2499,1.80679785e-06
2597,1.54198473e-06
2702,1.03802672e-06
2800,9.80000000e-07
2898,8.70000000e-07
3003,7.90000000e-07
3101,5.80000000e-07
3199,3.60000000e-07
3297,1.60000000e-07
3402,1.30000000e-07
3500,1.20000000e-07
3598,5.00000000e-08
3703,8.00000000e-08
3801,0.00000000e+00
3899,5.00000000e-08
3997,4.00000000e-08
4102,1.00000000e-07
4200,4.00000000e-08
4298,4.00000000e-08
4403,3.00000000e-08
4501,3.00000000e-08
4599,4.00000000e-08
4697,1.00000000e-08
4802,5.00000000e-08
4900,0.00000000e+00
4998,0.00000000e+00
5103,0.00000000e+00
5201,0.00000000e+00
5299,0.00000000e+00
5397,0.00000000e+00
5502,0.00000000e+00
5600,0.00000000e+00
5698,0.00000000e+00
5803,0.00000000e+00
5901,0.00000000e+00
5999,0.00000000e+00

==> data/density_sweep/sim10e8/DFR_n0_2_v_9_t_18.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,9.99880000e-01
396,8.82250000e-01
504,3.91800000e-01
603,1.28170000e-01
702,3.08500000e-02
801,5.76000000e-03
900,1.36000000e-03
999,3.45000000e-04
1098,1.18888889e-04
1197,4.56521739e-05
1296,3.18750000e-05
1404,1.23170732e-05
1503,8.03149606e-06
1602,4.42982456e-06
1701,2.91066282e-06
1800,1.56589147e-06
1899,5.80000000e-07
1998,3.10000000e-07
2097,1.70000000e-07
2196,1.30000000e-07
2304,7.00000000e-08
2403,1.00000000e-08
2502,2.00000000e-08
2601,1.00000000e-08
2700,2.00000000e-08
2799,0.00000000e+00
2898,0.00000000e+00
2997,1.00000000e-08
3096,1.00000000e-08
3204,0.00000000e+00
3303,0.00000000e+00
3402,0.00000000e+00
3501,1.00000000e-08
3600,1.00000000e-08
3699,0.00000000e+00
3798,0.00000000e+00
3897,0.00000000e+00
3996,0.00000000e+00
4104,0.00000000e+00
4203,0.00000000e+00
4302,0.00000000e+00
4401,0.00000000e+00
4500,0.00000000e+00
4599,0.00000000e+00
4698,0.00000000e+00
4797,0.00000000e+00
4896,0.00000000e+00


==> data/density_sweep_fixed/DFR_n0_2_v_11_t_18.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,1.00000000e+00
396,9.99999995e-01
495,9.99998273e-01
605,9.99604995e-01
704,9.86270049e-01
803,8.70347253e-01
902,5.71721766e-01
1001,2.72117021e-01
1100,1.07435134e-01
1199,4.03448893e-02
1298,1.54227138e-02
1397,6.20770664e-03
1496,2.65720742e-03
1595,1.21084160e-03
1705,5.42302175e-04
1804,2.79567368e-04
1903,1.51759997e-04
2002,8.63277010e-05
2101,5.12458591e-05
2200,3.16158507e-05
2299,2.01885595e-05
2398,1.33016435e-05
2497,9.01296219e-06
2596,6.26541624e-06
2695,4.45757245e-06
2805,3.12975765e-06
2904,2.32337308e-06
3003,1.75535624e-06
3102,1.34786214e-06
3201,1.05048167e-06
3300,8.30040882e-07
3399,6.64243954e-07
3498,5.37834380e-07
3597,4.40220892e-07
3696,3.63947849e-07
3795,3.03681457e-07
3905,2.50844594e-07
4004,2.12949115e-07
4103,1.82090283e-07
4202,1.56743782e-07
4301,1.35759452e-07
4400,1.18254928e-07
4499,1.03551265e-07
4598,9.11194536e-08
4697,8.05426613e-08
4796,7.14927983e-08
4895,6.37075752e-08
5005,5.62853311e-08
5104,5.05262720e-08
5203,4.54984736e-08
5302,4.10909257e-08
5401,3.72118509e-08
5500,3.37855565e-08
5599,3.07488091e-08
5698,2.80484900e-08
5797,2.56401289e-08
5896,2.34858873e-08
5995,2.15538183e-08


==> data/density_sweep_fixed/DFR_n0_2_v_13_t_18.csv <==
r,dfr
104,1.00000000e+00
195,1.00000000e+00
299,1.00000000e+00
403,9.99999999e-01
494,9.99999878e-01
598,9.99965457e-01
702,9.97027276e-01
806,9.38340724e-01
897,7.08681211e-01
1001,3.29060418e-01
1105,1.05162422e-01
1196,3.46383766e-02
1300,9.67713496e-03
1404,2.89583071e-03
1495,1.07738420e-03
1599,3.79185161e-04
1703,1.45706970e-04
1794,6.75447732e-05
1898,3.01324856e-05
2002,1.44049446e-05
2106,7.32650058e-06
2197,4.24288110e-06
2301,2.38064233e-06
2405,1.39607872e-06
2496,9.04070589e-07
2600,5.68838615e-07
2704,3.69600938e-07
2795,2.59563768e-07
2899,1.77677850e-07
3003,1.24616662e-07
3094,9.30520632e-08
3198,6.79420475e-08
3302,5.05594282e-08
3406,3.82888753e-08
3497,3.04230396e-08
3601,2.37222208e-08
3705,1.87543283e-08
3796,1.54289522e-08
3900,1.24805154e-08
4004,1.02048349e-08
4095,8.62641007e-09
4199,7.18002998e-09
4303,6.02614744e-09
4394,5.20218070e-09
4498,4.42651195e-09
4602,3.79081693e-09
4706,3.26559866e-09
4797,2.87885428e-09
4901,2.50432097e-09
5005,2.18858539e-09
5096,1.95196344e-09
5200,1.71905866e-09
5304,1.51951590e-09
5395,1.36783866e-09
5499,1.21657688e-09
5603,1.08527411e-09
5694,9.84319955e-10
5798,8.82562026e-10
5902,7.93283705e-10
6006,7.14701322e-10


==> data/density_sweep_fixed/DFR_n0_2_v_15_t_18.csv <==
r,dfr
105,1.00000000e+00
195,1.00000000e+00
300,1.00000000e+00
405,1.00000000e+00
495,9.99999990e-01
600,9.99996291e-01
705,9.99451117e-01
795,9.85958972e-01
900,8.36454587e-01
1005,4.43540913e-01
1095,1.64746721e-01
1200,3.81195619e-02
1305,8.24771021e-03
1395,2.30945017e-03
1500,5.73111468e-04
1605,1.58933174e-04
1695,5.77578892e-05
1800,1.95706600e-05
1905,7.30914913e-06
1995,3.37293257e-06
2100,1.47302940e-06
2205,6.90903884e-07
2295,3.79724791e-07
2400,1.99024635e-07
2505,1.09651133e-07
2595,6.81542566e-08
2700,4.06049928e-08
2805,2.50738794e-08
2895,1.70208575e-08
3000,1.11334100e-08
3105,7.48291188e-09
3195,5.43037806e-09
3300,3.81722894e-09
3405,2.74179490e-09
3495,2.09787868e-09
3600,1.56190653e-09
3705,1.18310251e-09
3795,9.44358016e-10
3900,7.35983432e-10
4005,5.81397976e-10
4095,4.79725308e-10
4200,3.87412600e-10
4305,3.16121679e-10
4395,2.67558038e-10
4500,2.22014748e-10
4605,1.85675591e-10
4695,1.60210644e-10
4800,1.35701775e-10
4905,1.15630928e-10
4995,1.01247446e-10
5100,8.71173833e-11
5205,7.53067046e-11
5295,6.66923365e-11
5400,5.80921794e-11
5505,5.07868559e-11
5595,4.53839587e-11
5700,3.99205644e-11
5805,3.52197740e-11
5895,3.17042590e-11
6000,2.81125886e-11


==> data/density_sweep_fixed/DFR_n0_2_v_17_t_18.csv <==
r,dfr
102,9.99999998e-01
204,1.00000000e+00
306,1.00000000e+00
408,1.00000000e+00
493,9.99999999e-01
595,9.99999741e-01
697,9.99950371e-01
799,9.96574518e-01
901,9.33618191e-01
1003,6.32949081e-01
1105,2.35675605e-01
1207,5.27083693e-02
1292,1.28850618e-02
1394,2.37025821e-03
1496,4.76808711e-04
1598,1.07382111e-04
1700,2.73149512e-05
1802,7.82255270e-06
1904,2.50317763e-06
2006,8.86511801e-07
2108,3.44079714e-07
2193,1.66482845e-07
2295,7.45170157e-08
2397,3.56038528e-08
2499,1.80201357e-08
2601,9.59593914e-09
2703,5.34473767e-09
2805,3.09818671e-09
2907,1.86126315e-09
2992,1.24783437e-09
3094,7.93606018e-10
3196,5.18769879e-10
3298,3.47845461e-10
3400,2.38826850e-10
3502,1.67646259e-10
3604,1.20142560e-10
3706,8.77808686e-11
3808,6.53019822e-11
3893,5.16929584e-11
3995,3.96126017e-11
4097,3.07948332e-11
4199,2.42568714e-11
4301,1.93374019e-11
4403,1.55844255e-11
4505,1.26843787e-11
4607,1.04165929e-11
4692,8.89473737e-12
4794,7.40904984e-12
4896,6.21316876e-12
4998,5.24219896e-12
5100,4.44757209e-12
5202,3.79252896e-12
5304,3.24895602e-12
5406,2.79513405e-12
5508,2.41412578e-12
5593,2.14253939e-12
5695,1.86242193e-12
5797,1.62405401e-12
5899,1.42038351e-12
6001,1.24569944e-12


==> data/density_sweep_fixed/DFR_n0_2_v_19_t_18.csv <==
r,dfr
95,9.99999983e-01
209,1.00000000e+00
304,1.00000000e+00
399,1.00000000e+00
494,1.00000000e+00
608,9.99999949e-01
703,9.99992346e-01
798,9.99434649e-01
893,9.84253607e-01
1007,7.94282652e-01
1102,4.06634984e-01
1197,1.15596267e-01
1292,2.21463042e-02
1406,2.63808540e-03
1501,4.74347589e-04
1596,9.45865980e-05
1691,2.11455659e-05
1805,4.08729446e-06
1900,1.17621097e-06
1995,3.75877472e-07
2109,1.08358842e-07
2204,4.22133092e-08
2299,1.77417678e-08
2394,7.97919182e-09
2508,3.30984413e-09
2603,1.68464816e-09
2698,8.98132736e-10
2793,4.98943630e-10
2907,2.58581280e-10
3002,1.54968066e-10
3097,9.56306288e-11
3192,6.06176081e-11
3306,3.62387907e-11
3401,2.42095006e-11
3496,1.65266596e-11
3591,1.15152341e-11
3705,7.65714830e-12
3800,5.56056195e-12
3895,4.10798209e-12
4009,2.91775768e-12
4104,2.23031186e-12
4199,1.72848906e-12
4294,1.35671062e-12
4408,1.03018642e-12
4503,8.28508213e-13
4598,6.72675446e-13
4693,5.50883617e-13
4807,4.37942937e-13
4902,3.64520480e-13
4997,3.05323946e-13
5092,2.57207294e-13
5206,2.10802711e-13
5301,1.79520147e-13
5396,1.53534821e-13
5491,1.31827995e-13
5605,1.10315742e-13
5700,9.54447187e-14
5795,8.28331362e-14
5909,7.01437523e-14
6004,6.12473766e-14


==> data/density_sweep_fixed/DFR_n0_2_v_7_t_18.csv <==
r,dfr
98,1.00000000e+00
203,1.00000000e+00
301,9.99999995e-01
399,9.99998637e-01
497,9.99851361e-01
602,9.94575380e-01
700,9.52202367e-01
798,8.21141971e-01
903,6.06119450e-01
1001,4.14548840e-01
1099,2.68147651e-01
1197,1.70469761e-01
1302,1.05341769e-01
1400,6.82621191e-02
1498,4.49181454e-02
1603,2.96480548e-02
1701,2.04589077e-02
1799,1.44480051e-02
1897,1.04365894e-02
2002,7.50498680e-03
2100,5.62748788e-03
2198,4.28980743e-03
2303,3.26599773e-03
2401,2.56850497e-03
2499,2.04708018e-03
2597,1.65136650e-03
2702,1.32863591e-03
2800,1.09621595e-03
2898,9.13303729e-04
3003,7.58011636e-04
3101,6.42618296e-04
3199,5.48951117e-04
3297,4.72520378e-04
3402,4.05272461e-04
3500,3.53451031e-04
3598,3.10009829e-04
3703,2.70952311e-04
3801,2.40228028e-04
3899,2.14041263e-04
3997,1.91528719e-04
4102,1.70814074e-04
4200,1.54113102e-04
4298,1.39585526e-04
4403,1.26005546e-04
4501,1.14921543e-04
4599,1.05119135e-04
4697,9.64227149e-05
4802,8.81756871e-05
4900,8.13328757e-05
4998,7.52057744e-05
5103,6.93234920e-05
5201,6.43958582e-05
5299,5.99441665e-05
5397,5.59042380e-05
5502,5.19886272e-05
5600,4.86667248e-05
5698,4.56347828e-05
5803,4.26709718e-05
5901,4.01429228e-05
5999,3.78176204e-05


==> data/density_sweep_fixed/DFR_n0_2_v_9_t_18.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,1.00000000e+00
396,9.99999918e-01
504,9.99970011e-01
603,9.98038968e-01
702,9.65640258e-01
801,8.10897389e-01
900,5.38017355e-01
999,2.94490827e-01
1098,1.46072021e-01
1197,7.07661834e-02
1296,3.49606316e-02
1404,1.68031280e-02
1503,8.97266495e-03
1602,4.99356815e-03
1701,2.89631276e-03
1800,1.74771505e-03
1899,1.09228879e-03
1998,7.06426447e-04
2097,4.70631611e-04
2196,3.22377033e-04
2304,2.19463170e-04
2403,1.57976903e-04
2502,1.16086445e-04
2601,8.69615520e-05
2700,6.62468282e-05
2799,5.12814632e-05
2898,4.02731568e-05
2997,3.20546026e-05
3096,2.58320694e-05
3204,2.06792773e-05
3303,1.70481657e-05
3402,1.41914103e-05
3501,1.19202340e-05
3600,1.00952183e-05
3699,8.61608561e-06
3798,7.40635617e-06
3897,6.40899025e-06
3996,5.58011288e-06
4104,4.82934288e-06
4203,4.25368387e-06
4302,3.76537155e-06
4401,3.34844003e-06
4500,2.99051628e-06
4599,2.68162666e-06
4698,2.41361963e-06
4797,2.18010017e-06
4896,1.97565178e-06
5004,1.78062021e-06
5103,1.62370146e-06
5202,1.48462989e-06
5301,1.36092972e-06
5400,1.25050550e-06
5499,1.15164300e-06
5598,1.06287115e-06
5697,9.82908922e-07
5796,9.10689793e-07
5904,8.39673265e-07
6003,7.80842302e-07


==> data/error_sweep/model/DFR_n0_2_v_9_t_10.csv <==
r,dfr
99,9.99993412e-01
198,8.47460165e-01
297,2.36289818e-01
396,4.60996991e-02
504,4.50189872e-03
603,5.56304983e-04
702,1.33718325e-04
801,4.40582220e-05
900,1.80616646e-05
999,7.20141391e-06
1098,3.11780562e-06
1197,1.44749988e-06
1296,7.17242774e-07
1404,3.56155327e-07
1503,1.97282625e-07
1602,1.13939683e-07
1701,6.82424577e-08
1800,4.21933143e-08
1899,2.67592248e-08
1998,1.73692424e-08
2097,1.15364847e-08
2196,7.82317325e-09
2304,5.23185213e-09
2403,3.68318162e-09
2502,2.63347416e-09
2601,1.90975597e-09
2700,1.40312696e-09
2799,1.04340201e-09
2898,7.84581912e-10
2997,5.96071044e-10
3096,4.57202424e-10
3204,3.45813047e-10
3303,2.70039705e-10
3402,2.12499135e-10
3501,1.68429495e-10
3600,1.34405881e-10
3699,1.07936173e-10
3798,8.72046184e-11
3897,7.08484346e-11
3996,5.78776125e-11
4104,4.66858013e-11
4203,3.85316252e-11
4302,3.19470025e-11
4401,2.66020195e-11
4500,2.22446261e-11
4599,1.86683502e-11
4698,1.57360403e-11
4797,1.33050108e-11
4896,1.12917890e-11
5004,9.47919674e-12
5103,8.09975209e-12
5202,6.94120905e-12
5301,5.96801161e-12
5400,5.14509518e-12
5499,4.44790734e-12
5598,3.85504730e-12
5697,3.35023870e-12
5796,2.91906995e-12
5904,2.51840992e-12
6003,2.20488110e-12


==> data/error_sweep/model/DFR_n0_2_v_9_t_15.csv <==
r,dfr
99,1.00000000e+00
198,9.99992267e-01
297,9.36425054e-01
396,5.27245644e-01
504,1.76180445e-01
603,5.43115201e-02
702,9.88552617e-03
801,1.91931017e-03
900,5.16989621e-04
999,1.78893573e-04
1098,7.42503973e-05
1197,3.23230230e-05
1296,1.52725289e-05
1404,7.05438784e-06
1503,3.66905744e-06
1602,2.01787425e-06
1701,1.16337686e-06
1800,6.99231382e-07
1899,4.35785067e-07
1998,2.80342728e-07
2097,1.84849363e-07
2196,1.24549367e-07
2304,8.29953168e-08
2403,5.83875575e-08
2502,4.17933684e-08
2601,3.04046467e-08
2700,2.24494817e-08
2799,1.68022390e-08
2898,1.27333907e-08
2997,9.76135958e-09
3096,7.56281153e-09
3204,5.78936397e-09
3303,4.57469971e-09
3402,3.64535914e-09
3501,2.92720578e-09
3600,2.36753149e-09
3699,1.92802684e-09
3798,1.58019131e-09
3897,1.30288223e-09
3996,1.08027627e-09
4104,8.85873907e-10
4203,7.42376866e-10
4302,6.25014375e-10
4401,5.28507214e-10
4500,4.42002657e-10
4599,3.70758698e-10
4698,3.12347336e-10
4797,2.64227237e-10
4896,2.24403680e-10
5004,1.88579926e-10
5103,1.61384354e-10
5202,1.38585002e-10
5301,1.19399478e-10
5400,1.03195094e-10
5499,8.94599245e-11
5598,7.77779717e-11
5697,6.78033178e-11
5796,5.92768742e-11
5904,5.13377177e-11
6003,4.51135256e-11


==> data/error_sweep/model/DFR_n0_2_v_9_t_20.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,9.99957484e-01
396,9.73522697e-01
504,7.15300934e-01
603,3.56578749e-01
702,1.79749393e-01
801,6.95907428e-02
900,1.83427854e-02
999,4.12196009e-03
1098,1.30836095e-03
1197,5.00484554e-04
1296,2.12383284e-04
1404,9.11560785e-05
1503,4.52455451e-05
1602,2.27549197e-05
1701,1.20559286e-05
1800,6.69417909e-06
1899,3.86362504e-06
1998,2.32305476e-06
2097,1.44815845e-06
2196,9.32229856e-07
2304,5.95738184e-07
2403,4.05913856e-07
2502,2.82998344e-07
2601,2.01016254e-07
2700,1.45093700e-07
2799,1.06480508e-07
2898,7.93354243e-08
2997,5.99352809e-08
3096,4.58531281e-08
3204,3.46823340e-08
3303,2.71578035e-08
3402,2.14803356e-08
3501,1.71485217e-08
3600,1.38089675e-08
3699,1.12093498e-08
3798,9.16735116e-09
3897,7.54975326e-09
3996,6.25812454e-09
4104,5.13515819e-09
4203,4.30919811e-09
4302,3.63532998e-09
4401,3.08215630e-09
4500,2.62542065e-09
4599,2.24562482e-09
4698,1.92875792e-09
4797,1.66319879e-09
4896,1.43959425e-09
5004,1.21066165e-09
5103,1.03645134e-09
5202,8.90565209e-10
5301,7.67898714e-10
5400,6.64363982e-10
5499,5.76645432e-10
5598,5.02061492e-10
5697,4.38422673e-10
5796,3.83943887e-10
5904,3.33241789e-10
6003,2.93474135e-10


==> data/error_sweep/model/DFR_n0_2_v_9_t_25.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,1.00000000e+00
396,9.91741853e-01
504,9.85288767e-01
603,8.56318842e-01
702,5.52064311e-01
801,3.07185338e-01
900,1.77631812e-01
999,7.87100293e-02
1098,2.44570646e-02
1197,7.74970630e-03
1296,2.62602374e-03
1404,1.00438073e-03
1503,4.55329756e-04
1602,2.21721479e-04
1701,1.12426417e-04
1800,5.87417069e-05
1899,3.20569449e-05
1998,1.79630396e-05
2097,1.04106839e-05
2196,6.25444011e-06
2304,3.72312975e-06
2403,2.38753008e-06
2502,1.57348511e-06
2601,1.06316902e-06
2700,7.34908821e-07
2799,5.18680842e-07
2898,3.73130257e-07
2997,2.73169053e-07
3096,2.03236451e-07
3204,1.49421921e-07
3303,1.14135973e-07
3402,8.82546980e-08
3501,6.90191636e-08
3600,5.45457832e-08
3699,4.35293366e-08
3798,3.50347537e-08
3897,2.84404123e-08
3996,2.32725738e-08
4104,1.88593216e-08
4203,1.56665590e-08
4302,1.30990790e-08
4401,1.10191578e-08
4500,9.32248079e-09
4599,7.92934762e-09
4698,6.77836531e-09
4797,5.82186590e-09
4896,5.02256022e-09
5004,4.29563428e-09
5103,3.73742422e-09
5202,3.26381444e-09
5301,2.86020300e-09
5400,2.51480071e-09
5499,2.21803447e-09
5598,1.96209253e-09
5697,1.71160143e-09
5796,1.49558488e-09
5904,1.29525431e-09
6003,1.13865046e-09


==> data/error_sweep/model/DFR_n0_2_v_9_t_30.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,1.00000000e+00
396,1.00000000e+00
504,9.99235837e-01
603,9.93884288e-01
702,9.31165194e-01
801,7.22561254e-01
900,4.52760301e-01
999,2.95853117e-01
1098,1.87259567e-01
1197,9.10369383e-02
1296,3.40898945e-02
1404,1.07149090e-02
1503,4.13832769e-03
1602,1.87585805e-03
1701,9.03175877e-04
1800,4.57703583e-04
1899,2.39476072e-04
1998,1.30413332e-04
2097,7.30732093e-05
2196,4.15981834e-05
2304,2.33289778e-05
2403,1.41517079e-05
2502,8.81188638e-06
2601,5.63854608e-06
2700,3.69995673e-06
2799,2.48492039e-06
2898,1.70504282e-06
2997,1.19333559e-06
3096,8.50705156e-07
3204,5.99575054e-07
3303,4.42308475e-07
3402,3.31104648e-07
3501,2.51263993e-07
3600,1.93118072e-07
3699,1.50202903e-07
3798,1.18074818e-07
3897,9.36167858e-08
3996,7.49317372e-08
4104,5.93716982e-08
4203,4.83823406e-08
4302,3.97302032e-08
4401,3.28472776e-08
4500,2.73463330e-08
4599,2.29161888e-08
4698,1.93225255e-08
4797,1.63873364e-08
4896,1.39743340e-08
5004,1.18145723e-08
5103,1.01808679e-08
5202,8.81327754e-09
5301,7.66240309e-09
5400,6.68903580e-09
5499,5.86186543e-09
5598,5.15573716e-09
5697,4.55030761e-09
5796,4.02906509e-09
5904,3.54074337e-09
6003,3.15491537e-09


==> data/error_sweep/model/DFR_n0_2_v_9_t_35.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,1.00000000e+00
396,1.00000000e+00
504,9.99999991e-01
603,9.99817806e-01
702,9.97453413e-01
801,9.68068267e-01
900,8.40779924e-01
999,6.06496052e-01
1098,4.03524105e-01
1197,2.82272636e-01
1296,1.90023070e-01
1404,9.16336860e-02
1503,3.77612961e-02
1602,1.46169434e-02
1701,6.49596420e-03
1800,3.09903058e-03
1899,1.57781610e-03
1998,8.35084793e-04
2097,4.55713773e-04
2196,2.57377620e-04
2304,1.39751963e-04
2403,8.19588567e-05
2502,4.93039750e-05
2601,3.01532162e-05
2700,1.89064212e-05
2799,1.21396445e-05
2898,7.96902161e-06
2997,5.34249439e-06
3096,3.65349536e-06
3204,2.46503651e-06
3303,1.74978802e-06
3402,1.26208243e-06
3501,9.24072258e-07
3600,6.86156645e-07
3699,5.16228903e-07
3798,3.93219260e-07
3897,3.03023468e-07
3996,2.36087472e-07
4104,1.81934831e-07
4203,1.44740961e-07
4302,1.16208019e-07
4401,9.41089554e-08
4500,7.67632594e-08
4599,6.30501289e-08
4698,5.21569295e-08
4797,4.34376446e-08
4896,3.64010692e-08
5004,3.02100187e-08
5103,2.56186881e-08
5202,2.18443136e-08
5301,1.87229514e-08
5400,1.61268655e-08
5499,1.39558662e-08
5598,1.21308700e-08
5697,1.05890789e-08
5796,9.28032644e-09
5904,8.07123673e-09
6003,7.12859214e-09


==> data/error_sweep/model/DFR_n0_2_v_9_t_40.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,1.00000000e+00
396,1.00000000e+00
504,1.00000000e+00
603,9.97425660e-01
702,9.99941161e-01
801,9.98939265e-01
900,9.85501759e-01
999,9.14863106e-01
1098,7.44015146e-01
1197,5.28801807e-01
1296,3.83571261e-01
1404,2.75834063e-01
1503,1.87037358e-01
1602,1.01998502e-01
1701,4.30188161e-02
1800,2.00396081e-02
1899,9.20653642e-03
1998,4.72308371e-03
2097,2.52176508e-03
2196,1.39207374e-03
2304,7.51029004e-04
2403,4.35539764e-04
2502,2.56947522e-04
2601,1.55044360e-04
2700,9.47002895e-05
2799,5.88561860e-05
2898,3.73466004e-05
2997,2.41588548e-05
3096,1.59253378e-05
3204,1.03292126e-05
3303,7.07682481e-06
3402,4.93096501e-06
3501,3.49101688e-06
3600,2.50893631e-06
3699,1.82877415e-06
3798,1.35079374e-06
3897,1.01031035e-06
3996,7.64637091e-07
4104,5.71436046e-07
4203,4.42369972e-07
4302,3.45874869e-07
4401,2.72984843e-07
4500,2.17388016e-07
4599,1.74587319e-07
4698,1.41346767e-07
4797,1.15314217e-07
4896,9.47637386e-08
5004,7.71047300e-08
5103,6.42647529e-08
5202,5.38526880e-08
5301,4.53774160e-08
5400,3.84492818e-08
5499,3.27445056e-08
5598,2.80163670e-08
5697,2.40879327e-08
5796,2.08068532e-08
5904,1.78249636e-08
6003,1.55370897e-08


==> data/error_sweep/model/DFR_n0_2_v_9_t_45.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,1.00000000e+00
396,1.00000000e+00
504,1.00000000e+00
603,1.00000000e+00
702,9.99500639e-01
801,9.99979268e-01
900,9.99558336e-01
999,9.93518579e-01
1098,9.56310818e-01
1197,8.43308798e-01
1296,6.60326704e-01
1404,4.65404574e-01
1503,3.64528665e-01
1602,2.83814532e-01
1701,1.92183502e-01
1800,1.05823225e-01
1899,5.18563971e-02
1998,2.44711580e-02
2097,1.23091893e-02
2196,6.69158261e-03
2304,3.56673627e-03
2403,2.05427172e-03
2502,1.20741486e-03
2601,7.20686099e-04
2700,4.38611817e-04
2799,2.70585495e-04
2898,1.68505873e-04
2997,1.06765653e-04
3096,6.87253767e-05
3204,4.31970920e-05
3303,2.87370844e-05
3402,1.94389907e-05
3501,1.33578030e-05
3600,9.32117967e-06
3699,6.60023181e-06
3798,4.73884317e-06
3897,3.44744480e-06
3996,2.53944774e-06
4104,1.84395912e-06
4203,1.39126688e-06
4302,1.06083580e-06
4401,8.17043684e-07
4500,6.35303321e-07
4599,4.98473669e-07
4698,3.94494880e-07
4797,3.14777034e-07
4896,2.53138064e-07
5004,2.01277307e-07
5103,1.64342411e-07
5202,1.35096009e-07
5301,1.11774644e-07
5400,9.30528008e-08
5499,7.79265380e-08
5598,6.56299160e-08
5697,5.55744795e-08
5796,4.73050933e-08
5904,3.98842538e-08
6003,3.42631577e-08


==> data/error_sweep/model/DFR_n0_2_v_9_t_50.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,1.00000000e+00
396,1.00000000e+00
504,1.00000000e+00
603,1.00000000e+00
702,9.96606207e-01
801,9.99917232e-01
900,9.99992360e-01
999,9.99815898e-01
1098,9.97134464e-01
1197,9.78263397e-01
1296,9.10308743e-01
1404,7.54363310e-01
1503,5.78283659e-01
1602,4.40848437e-01
1701,3.54139590e-01
1800,2.82491354e-01
1899,1.95842850e-01
1998,1.14974773e-01
2097,5.66651119e-02
2196,3.05911633e-02
2304,1.50379855e-02
2403,8.62226163e-03
2502,5.04552106e-03
2601,3.00554119e-03
2700,1.82294691e-03
2799,1.12283567e-03
2898,7.01086014e-04
2997,4.41337729e-04
3096,2.81527587e-04
3204,1.75030835e-04
3303,1.14208760e-04
3402,7.56296228e-05
3501,5.08177983e-05
3600,3.46097323e-05
3699,2.39071657e-05
3798,1.67444031e-05
3897,1.18841927e-05
3996,8.54251992e-06
4104,6.04202042e-06
4203,4.45208501e-06
4302,3.31684953e-06
4401,2.49716036e-06
4500,1.89892752e-06
4599,1.45782084e-06
4698,1.12939015e-06
4797,8.82545748e-07
4896,6.95378922e-07
5004,5.41003399e-07
5103,4.33175489e-07
5202,3.49335293e-07
5301,2.83663467e-07
5400,2.31855801e-07
5499,1.90707225e-07
5598,1.57811142e-07
5697,1.31347608e-07
5796,1.09930691e-07
5904,9.10807478e-08
6003,7.70659434e-08


==> data/error_sweep/sim10e8/DFR_n0_2_v_9_t_10.csv <==
r,dfr
297,1.31770000e-01
396,1.10400000e-02
504,1.04000000e-03
603,1.78333333e-04
702,4.77272727e-05
801,1.81034483e-05
900,3.44709898e-06
999,2.82913165e-06
1098,1.31953428e-06
1197,6.00000000e-07
1296,3.10000000e-07
1404,5.00000000e-08
1503,6.00000000e-08
1602,4.00000000e-08
1701,1.00000000e-08
1800,1.00000000e-08
1899,0.00000000e+00
1998,1.00000000e-08
2097,0.00000000e+00
2196,1.00000000e-08
2304,0.00000000e+00
2403,0.00000000e+00
2502,0.00000000e+00
2601,0.00000000e+00
2700,0.00000000e+00
2799,0.00000000e+00
2898,0.00000000e+00
2997,0.00000000e+00
3096,0.00000000e+00
3204,0.00000000e+00
3303,0.00000000e+00
3402,0.00000000e+00
3501,0.00000000e+00
3600,0.00000000e+00
3699,0.00000000e+00
3798,0.00000000e+00
3897,0.00000000e+00
3996,0.00000000e+00
4104,0.00000000e+00
4203,0.00000000e+00
4302,0.00000000e+00
4401,0.00000000e+00
4500,0.00000000e+00
4599,0.00000000e+00
4698,0.00000000e+00
4797,0.00000000e+00
4896,0.00000000e+00


==> data/error_sweep/sim10e8/DFR_n0_2_v_9_t_15.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,9.48160000e-01
396,4.40100000e-01
504,9.87000000e-02
603,1.63900000e-02
702,3.34000000e-03
801,5.85000000e-04
900,2.14000000e-04
999,5.10000000e-05
1098,2.97222222e-05
1197,1.18823529e-05
1296,6.35220126e-06
1404,3.45890411e-06
1503,2.05645161e-06
1602,1.04771784e-06
1701,3.80000000e-07
1800,1.80000000e-07
1899,1.40000000e-07
1998,1.00000000e-07
2097,9.00000000e-08
2196,5.00000000e-08
2304,3.00000000e-08
2403,3.00000000e-08
2502,0.00000000e+00
2601,1.00000000e-08
2700,1.00000000e-08
2799,1.00000000e-08
2898,1.00000000e-08
2997,0.00000000e+00
3096,0.00000000e+00
3204,0.00000000e+00
3303,0.00000000e+00
3402,0.00000000e+00
3501,0.00000000e+00
3600,0.00000000e+00
3699,0.00000000e+00
3798,0.00000000e+00
3897,0.00000000e+00
3996,0.00000000e+00
4104,0.00000000e+00
4203,0.00000000e+00
4302,0.00000000e+00
4401,0.00000000e+00
4500,0.00000000e+00
4599,0.00000000e+00
4698,0.00000000e+00
4797,0.00000000e+00
4896,0.00000000e+00
5004,0.00000000e+00
5103,0.00000000e+00
5202,0.00000000e+00
5301,0.00000000e+00
5400,0.00000000e+00
5499,0.00000000e+00
5598,0.00000000e+00
5697,0.00000000e+00
5796,0.00000000e+00
5904,0.00000000e+00
6003,0.00000000e+00


==> data/error_sweep/sim10e8/DFR_n0_2_v_9_t_20.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,1.00000000e+00
396,9.81800000e-01
504,6.72870000e-01
603,2.96370000e-01
702,1.03940000e-01
801,2.45900000e-02
900,5.87000000e-03
999,1.39000000e-03
1098,4.06666667e-04
1197,1.43750000e-04
1296,7.92307692e-05
1404,3.09090909e-05
1503,2.75675676e-05
1602,1.15909091e-05
1701,6.18181818e-06
1800,3.25806452e-06
1899,2.04000000e-06
1998,1.20381406e-06
2097,4.70000000e-07
2196,3.70000000e-07
2304,1.40000000e-07
2403,2.00000000e-07
2502,7.00000000e-08
2601,1.00000000e-07
2700,4.00000000e-08
2799,5.00000000e-08
2898,5.00000000e-08
2997,1.00000000e-08
3096,0.00000000e+00
3204,0.00000000e+00
3303,0.00000000e+00
3402,1.00000000e-08
3501,0.00000000e+00
3600,2.00000000e-08
3699,1.00000000e-08
3798,0.00000000e+00
3897,0.00000000e+00
3996,0.00000000e+00
4104,0.00000000e+00
4203,0.00000000e+00
4302,0.00000000e+00
4401,0.00000000e+00
4500,0.00000000e+00
4599,0.00000000e+00
4698,0.00000000e+00
4797,0.00000000e+00
4896,0.00000000e+00
5004,0.00000000e+00
5103,0.00000000e+00
5202,0.00000000e+00
5301,0.00000000e+00
5400,0.00000000e+00
5499,0.00000000e+00
5598,0.00000000e+00
5697,0.00000000e+00
5796,0.00000000e+00
5904,0.00000000e+00
6003,0.00000000e+00


==> data/error_sweep/sim10e8/DFR_n0_2_v_9_t_25.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,1.00000000e+00
396,1.00000000e+00
504,9.90070000e-01
603,8.47750000e-01
702,5.24160000e-01
801,2.36550000e-01
900,1.00150000e-01
999,2.96900000e-02
1098,8.27000000e-03
1197,2.53000000e-03
1296,9.40000000e-04
1404,3.76666667e-04
1503,1.70000000e-04
1602,7.35714286e-05
1701,5.72222222e-05
1800,2.69047619e-05
1899,1.52238806e-05
1998,1.13483146e-05
2097,6.73333333e-06
2196,3.04216867e-06
2304,1.98039216e-06
2403,1.38545953e-06
2502,8.20000000e-07
2601,4.60000000e-07
2700,3.30000000e-07
2799,2.40000000e-07
2898,1.60000000e-07
2997,9.00000000e-08
3096,7.00000000e-08
3204,4.00000000e-08
3303,7.00000000e-08
3402,3.00000000e-08
3501,0.00000000e+00
3600,0.00000000e+00
3699,2.00000000e-08
3798,2.00000000e-08
3897,0.00000000e+00
3996,1.00000000e-08
4104,0.00000000e+00
4203,1.00000000e-08
4302,0.00000000e+00
4401,0.00000000e+00
4500,0.00000000e+00
4599,0.00000000e+00
4698,0.00000000e+00
4797,0.00000000e+00
4896,0.00000000e+00
5004,0.00000000e+00
5103,0.00000000e+00
5202,0.00000000e+00
5301,0.00000000e+00
5400,0.00000000e+00
5499,0.00000000e+00
5598,0.00000000e+00
5697,0.00000000e+00
5796,0.00000000e+00
5904,0.00000000e+00
6003,0.00000000e+00


==> data/error_sweep/sim10e8/DFR_n0_2_v_9_t_30.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,1.00000000e+00
396,1.00000000e+00
504,1.00000000e+00
603,9.96750000e-01
702,9.28630000e-01
801,7.12140000e-01
900,4.12290000e-01
999,2.12500000e-01
1098,1.10380000e-01
1197,4.10400000e-02
1296,1.31800000e-02
1404,3.95000000e-03
1503,1.70000000e-03
1602,6.80000000e-04
1701,3.12500000e-04
1800,2.11666667e-04
1899,1.22222222e-04
1998,5.20000000e-05
2097,4.00000000e-05
2196,2.40476190e-05
2304,1.61904762e-05
2403,1.09677419e-05
2502,5.12077295e-06
2601,3.25806452e-06
2700,1.96881092e-06
2799,1.36302294e-06
2898,8.50000000e-07
2997,4.50000000e-07
3096,3.70000000e-07
3204,2.80000000e-07
3303,1.80000000e-07
3402,1.30000000e-07
3501,9.00000000e-08
3600,9.00000000e-08
3699,5.00000000e-08
3798,5.00000000e-08
3897,2.00000000e-08
3996,1.00000000e-08
4104,3.00000000e-08
4203,0.00000000e+00
4302,0.00000000e+00
4401,0.00000000e+00
4500,0.00000000e+00
4599,0.00000000e+00
4698,0.00000000e+00
4797,0.00000000e+00
4896,0.00000000e+00
5004,0.00000000e+00
5103,0.00000000e+00
5202,0.00000000e+00
5301,0.00000000e+00
5400,0.00000000e+00
5499,0.00000000e+00
5598,0.00000000e+00
5697,0.00000000e+00
5796,0.00000000e+00
5904,0.00000000e+00
6003,0.00000000e+00


==> data/error_sweep/sim10e8/DFR_n0_2_v_9_t_35.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,1.00000000e+00
396,1.00000000e+00
504,1.00000000e+00
603,1.00000000e+00
702,9.98730000e-01
801,9.70580000e-01
900,8.34880000e-01
999,5.88290000e-01
1098,3.50240000e-01
1197,1.98030000e-01
1296,1.13630000e-01
1404,4.20200000e-02
1503,1.56800000e-02
1602,6.56000000e-03
1701,2.76000000e-03
1800,1.24000000e-03
1899,6.05000000e-04
1998,3.46666667e-04
2097,2.28000000e-04
2196,1.13333333e-04
2304,8.69230769e-05
2403,5.52631579e-05
2502,2.62500000e-05
2601,1.83928571e-05
2700,1.26250000e-05
2799,7.11267606e-06
2898,5.28795812e-06
2997,3.47079038e-06
3096,2.16274090e-06
3204,1.68053245e-06
3303,9.40000000e-07
3402,6.90000000e-07
3501,5.80000000e-07
3600,3.90000000e-07
3699,2.00000000e-07
3798,1.30000000e-07
3897,1.60000000e-07
3996,5.00000000e-08
4104,8.00000000e-08
4203,6.00000000e-08
4302,2.00000000e-08
4401,1.00000000e-08
4500,1.00000000e-08
4599,2.00000000e-08
4698,4.00000000e-08
4797,2.00000000e-08
4896,3.00000000e-08
5004,0.00000000e+00
5103,0.00000000e+00
5202,0.00000000e+00
5301,0.00000000e+00
5400,0.00000000e+00
5499,0.00000000e+00
5598,0.00000000e+00
5697,0.00000000e+00
5796,0.00000000e+00
5904,0.00000000e+00
6003,0.00000000e+00


==> data/error_sweep/sim10e8/DFR_n0_2_v_9_t_40.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,1.00000000e+00
396,1.00000000e+00
504,1.00000000e+00
603,1.00000000e+00
702,1.00000000e+00
801,9.99500000e-01
900,9.87960000e-01
999,9.18090000e-01
1098,7.38910000e-01
1197,5.08290000e-01
1296,3.18620000e-01
1404,1.88450000e-01
1503,1.12400000e-01
1602,5.64700000e-02
1701,1.96300000e-02
1800,8.47000000e-03
1899,3.91000000e-03
1998,2.05000000e-03
2097,1.10500000e-03
2196,5.10000000e-04
2304,3.63333333e-04
2403,2.26000000e-04
2502,1.37500000e-04
2601,8.75000000e-05
2700,6.50000000e-05
2799,3.46666667e-05
2898,2.58974359e-05
2997,1.70000000e-05
3096,1.16091954e-05
3204,7.42647059e-06
3303,4.85714286e-06
3402,3.47079038e-06
3501,2.52500000e-06
3600,1.71186441e-06
3699,1.32026144e-06
3798,8.80000000e-07
3897,6.10000000e-07
3996,3.80000000e-07
4104,2.70000000e-07
4203,2.20000000e-07
4302,1.30000000e-07
4401,1.30000000e-07
4500,1.00000000e-07
4599,6.00000000e-08
4698,8.00000000e-08
4797,4.00000000e-08
4896,7.00000000e-08
5004,1.00000000e-08
5103,4.00000000e-08
5202,2.00000000e-08
5301,2.00000000e-08
5400,1.00000000e-08
5499,2.00000000e-08
5598,1.00000000e-08
5697,0.00000000e+00
5796,0.00000000e+00
5904,1.00000000e-08
6003,0.00000000e+00


==> data/error_sweep/sim10e8/DFR_n0_2_v_9_t_45.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,1.00000000e+00
396,1.00000000e+00
504,1.00000000e+00
603,1.00000000e+00
702,1.00000000e+00
801,1.00000000e+00
900,9.99840000e-01
999,9.95310000e-01
1098,9.59620000e-01
1197,8.44180000e-01
1296,6.47200000e-01
1404,4.31810000e-01
1503,2.84610000e-01
1602,1.91960000e-01
1701,1.19540000e-01
1800,5.62000000e-02
1899,2.56900000e-02
1998,1.29000000e-02
2097,6.18000000e-03
2196,3.64000000e-03
2304,1.61000000e-03
2403,9.55000000e-04
2502,6.05000000e-04
2601,3.73333333e-04
2700,2.50000000e-04
2799,1.71428571e-04
2898,1.05000000e-04
2997,7.50000000e-05
3096,5.61111111e-05
3204,3.09090909e-05
3303,1.84210526e-05
3402,1.28750000e-05
3501,8.86956522e-06
3600,7.21428571e-06
3699,4.17355372e-06
3798,3.15625000e-06
3897,2.41050119e-06
3996,2.22958057e-06
4104,1.58059468e-06
4203,8.50000000e-07
4302,6.80000000e-07
4401,3.50000000e-07
4500,3.90000000e-07
4599,2.70000000e-07
4698,2.40000000e-07
4797,1.70000000e-07
4896,1.20000000e-07
5004,1.00000000e-07
5103,5.00000000e-08
5202,9.00000000e-08
5301,3.00000000e-08
5400,3.00000000e-08
5499,2.00000000e-08
5598,5.00000000e-08
5697,3.00000000e-08
5796,2.00000000e-08
5904,0.00000000e+00
6003,1.00000000e-08


==> data/error_sweep/sim10e8/DFR_n0_2_v_9_t_50.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,1.00000000e+00
396,1.00000000e+00
504,1.00000000e+00
603,1.00000000e+00
702,1.00000000e+00
801,1.00000000e+00
900,1.00000000e+00
999,9.99970000e-01
1098,9.98120000e-01
1197,9.81320000e-01
1296,9.15340000e-01
1404,7.51860000e-01
1503,5.62910000e-01
1602,3.99350000e-01
1701,2.68120000e-01
1800,1.90560000e-01
1899,1.25300000e-01
1998,6.24500000e-02
2097,2.93100000e-02
2196,1.64700000e-02
2304,7.61000000e-03
2403,3.75000000e-03
2502,2.40000000e-03
2601,1.57000000e-03
2700,1.04000000e-03
2799,5.70000000e-04
2898,3.60000000e-04
2997,2.46000000e-04
3096,1.86666667e-04
3204,1.18888889e-04
3303,8.58333333e-05
3402,5.25000000e-05
3501,4.12000000e-05
3600,2.55000000e-05
3699,1.68333333e-05
3798,1.09677419e-05
3897,8.41666667e-06
3996,5.96491228e-06
4104,3.91472868e-06
4203,2.89398281e-06
4302,2.96187683e-06
4401,1.98818898e-06
4500,1.30154639e-06
4599,1.11849391e-06
4698,7.20000000e-07
4797,5.60000000e-07
4896,4.30000000e-07
5004,1.70000000e-07
5103,2.40000000e-07
5202,1.70000000e-07
5301,1.40000000e-07
5400,1.00000000e-07
5499,7.00000000e-08
5598,1.00000000e-07
5697,1.00000000e-07
5796,4.00000000e-08
5904,5.00000000e-08
6003,1.00000000e-08


==> data/error_sweep_fixed/DFR_n0_2_v_9_t_10.csv <==
r,dfr
99,9.99999949e-01
198,9.99989009e-01
297,9.96501695e-01
396,8.76162029e-01
504,4.14580833e-01
603,1.35997561e-01
702,4.28544167e-02
801,1.50446830e-02
900,6.00267769e-03
999,2.69773340e-03
1098,1.34091786e-03
1197,7.26488951e-04
1296,4.23511876e-04
1404,2.51894874e-04
1503,1.65108824e-04
1602,1.13048034e-04
1701,8.03340835e-05
1800,5.89276143e-05
1899,4.44140259e-05
1998,3.42596592e-05
2097,2.69631170e-05
2196,2.15901373e-05
2304,1.72345803e-05
2403,1.42097064e-05
2502,1.18497416e-05
2601,9.98049552e-06
2700,8.48121866e-06
2799,7.26406368e-06
2898,6.26591375e-06
2997,5.43952735e-06
3096,4.74954808e-06
3204,4.12079142e-06
3303,3.63598617e-06
3402,3.22229645e-06
3501,2.86727371e-06
3600,2.56095978e-06
3699,2.29531704e-06
3798,2.06392656e-06
3897,1.86150070e-06
3996,1.68371685e-06
4104,1.51367026e-06
4203,1.37652748e-06
4302,1.25478009e-06
4401,1.14636785e-06
4500,1.04954270e-06
4599,9.62840310e-07
4698,8.84994647e-07
4797,8.14931314e-07
4896,7.51723855e-07
5004,6.89658878e-07
5103,6.38336886e-07
5202,5.91734880e-07
5301,5.49336248e-07
5400,5.10691209e-07
5499,4.75403904e-07
5598,4.43128438e-07
5697,4.13559538e-07
5796,3.86427379e-07
5904,3.59329063e-07
6003,3.36553955e-07


==> data/error_sweep_fixed/DFR_n0_2_v_9_t_15.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,9.99999883e-01
396,9.99961825e-01
504,9.95132349e-01
603,9.21698184e-01
702,6.61101106e-01
801,3.49426455e-01
900,1.56131461e-01
999,6.76090170e-02
1098,2.99574335e-02
1197,1.39928773e-02
1296,6.95653188e-03
1404,3.46705758e-03
1503,1.94055325e-03
1602,1.14108962e-03
1701,7.01586824e-04
1800,4.48840459e-04
1899,2.97492306e-04
1998,2.03587053e-04
2097,1.43400429e-04
2196,1.03597730e-04
2304,7.45911312e-05
2403,5.64007594e-05
2502,4.34500853e-05
2601,3.40367180e-05
2700,2.70748695e-05
2799,2.18379948e-05
2898,1.78379210e-05
2997,1.47390181e-05
3096,1.23066357e-05
3204,1.02189827e-05
3303,8.69633859e-06
3402,7.45938149e-06
3501,6.44490278e-06
3600,5.60528494e-06
3699,4.90485120e-06
3798,4.31608703e-06
3897,3.81750028e-06
3996,3.39256424e-06
4104,2.99764639e-06
4203,2.68744886e-06
4302,2.41843151e-06
4401,2.18387201e-06
4500,1.97843824e-06
4599,1.79771870e-06
4698,1.63812034e-06
4797,1.49663281e-06
4896,1.37075501e-06
5004,1.24876274e-06
5103,1.14910418e-06
5202,1.05958195e-06
5301,9.78917060e-07
5400,9.06062212e-07
5499,8.40083375e-07
5598,7.80194937e-07
5697,7.25713098e-07
5796,6.76044455e-07
5904,6.26744842e-07
6003,5.85544986e-07


==> data/error_sweep_fixed/DFR_n0_2_v_9_t_20.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,1.00000000e+00
396,9.99999999e-01
504,9.99999354e-01
603,9.99918378e-01
702,9.96821744e-01
801,9.60168881e-01
900,8.13114617e-01
999,5.63814062e-01
1098,3.31559480e-01
1197,1.76741627e-01
1296,9.13418950e-02
1404,4.46288610e-02
1503,2.37282365e-02
1602,1.30120414e-02
1701,7.37861885e-03
1800,4.33212026e-03
1899,2.63419329e-03
1998,1.65244586e-03
2097,1.06798544e-03
2196,7.09628567e-04
2304,4.67812822e-04
2403,3.27251318e-04
2502,2.33862136e-04
2601,1.70527463e-04
2700,1.26579444e-04
2799,9.55946950e-05
2898,7.32935937e-05
2997,5.69983111e-05
3096,4.49148363e-05
3204,3.51236076e-05
3303,2.83646680e-05
3402,2.31507674e-05
3501,1.90774182e-05
3600,1.58634004e-05
3699,1.33037565e-05
3798,1.12467583e-05
3897,9.57696852e-06
3996,8.21172261e-06
4104,6.99497104e-06
4203,6.07621400e-06
4302,5.30842719e-06
4401,4.66205331e-06
4500,4.11472392e-06
4599,3.64855540e-06
4698,3.24934968e-06
4797,2.90568811e-06
4896,2.60837243e-06
5004,2.32822279e-06
5103,2.10539199e-06
5202,1.90992909e-06
5301,1.73784121e-06
5400,1.58575297e-06
5499,1.45083389e-06
5598,1.33074049e-06
5697,1.22349241e-06
5796,1.12745848e-06
5904,1.03374854e-06
6003,9.56729358e-07


==> data/error_sweep_fixed/DFR_n0_2_v_9_t_25.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,1.00000000e+00
396,1.00000000e+00
504,1.00000000e+00
603,9.99999993e-01
702,9.99998919e-01
801,9.99926681e-01
900,9.98093602e-01
999,9.79208499e-01
1098,9.00845819e-01
1197,7.31737749e-01
1296,5.17379897e-01
1404,3.15355571e-01
1503,1.88225027e-01
1602,1.09118114e-01
1701,6.30417747e-02
1800,3.67768514e-02
1899,2.17607070e-02
1998,1.31739165e-02
2097,8.13480869e-03
2196,5.13762016e-03
2304,3.20130838e-03
2403,2.11967676e-03
2502,1.43335943e-03
2601,9.89470459e-04
2700,6.95796834e-04
2799,4.98064696e-04
2898,3.62528643e-04
2997,2.68198434e-04
3096,2.01156920e-04
3204,1.49381953e-04
3303,1.15177704e-04
3402,8.99272665e-05
3501,7.09542116e-05
3600,5.65972506e-05
3699,4.55808027e-05
3798,3.70527612e-05
3897,3.03740880e-05
3996,2.51070227e-05
4104,2.05722980e-05
4203,1.72708588e-05
4302,1.45954211e-05
4401,1.24139978e-05
4500,1.06237246e-05
4599,9.14273353e-06
4698,7.91163255e-06
4797,6.88110690e-06
4896,6.01415586e-06
5004,5.22006525e-06
5103,4.60560343e-06
5202,4.08025897e-06
5301,3.62926070e-06
5400,3.24021575e-06
5499,2.90325190e-06
5598,2.61025125e-06
5697,2.35434140e-06
5796,2.13012226e-06
5904,1.91620291e-06
6003,1.74408832e-06


==> data/error_sweep_fixed/DFR_n0_2_v_9_t_30.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,1.00000000e+00
396,1.00000000e+00
504,1.00000000e+00
603,1.00000000e+00
702,1.00000000e+00
801,9.99999987e-01
900,9.99998779e-01
999,9.99945632e-01
1098,9.98883365e-01
1197,9.89471442e-01
1296,9.46842581e-01
1404,8.28019193e-01
1503,6.59370576e-01
1602,4.78550407e-01
1701,3.22344412e-01
1800,2.08653738e-01
1899,1.31512032e-01
1998,8.24732687e-02
2097,5.14413403e-02
2196,3.25890803e-02
2304,1.99596694e-02
2403,1.29269249e-02
2502,8.51442058e-03
2601,5.69570837e-03
2700,3.87630003e-03
2799,2.67623717e-03
2898,1.87779605e-03
2997,1.33744785e-03
3096,9.65760868e-04
3204,6.88172013e-04
3303,5.11233061e-04
3402,3.84616732e-04
3501,2.92917743e-04
3600,2.25399188e-04
3699,1.75287889e-04
3798,1.37707808e-04
3897,1.09215120e-04
3996,8.74080592e-05
4104,6.92103655e-05
4203,5.63529941e-05
4302,4.62307157e-05
4401,3.82035181e-05
4500,3.17761254e-05
4599,2.66072136e-05
4698,2.24167745e-05
4797,1.89939047e-05
4896,1.61832094e-05
5004,1.36730116e-05
5103,1.17763917e-05
5202,1.01920694e-05
5301,8.86032940e-06
5400,7.73653409e-06
5499,6.78282326e-06
5598,5.97055460e-06
5697,5.27594136e-06
5796,4.67871834e-06
5904,4.12049868e-06
6003,3.68003752e-06


==> data/error_sweep_fixed/DFR_n0_2_v_9_t_35.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,1.00000000e+00
396,1.00000000e+00
504,1.00000000e+00
603,1.00000000e+00
702,1.00000000e+00
801,1.00000000e+00
900,1.00000000e+00
999,9.99999983e-01
1098,9.99998885e-01
1197,9.99964327e-01
1296,9.99391427e-01
1404,9.93578838e-01
1503,9.68503458e-01
1602,9.02121892e-01
1701,7.82633336e-01
1800,6.27899286e-01
1899,4.69222690e-01
1998,3.34046843e-01
2097,2.29102004e-01
2196,1.53819545e-01
2304,9.83696670e-02
2403,6.51807009e-02
2502,4.32146354e-02
2601,2.90302005e-02
2700,1.95845913e-02
2799,1.33711539e-02
2898,9.22938059e-03
2997,6.43863174e-03
3096,4.54883840e-03
3204,3.15493871e-03
3303,2.28596364e-03
3402,1.67470508e-03
3501,1.23993112e-03
3600,9.29297778e-04
3699,7.02817255e-04
3798,5.37113065e-04
3897,4.14539598e-04
3996,3.22951535e-04
4104,2.48241044e-04
4203,1.96828926e-04
4302,1.57342649e-04
4401,1.26729049e-04
4500,1.02828839e-04
4599,8.39888661e-05
4698,6.90840397e-05
4797,5.71851267e-05
4896,4.76199639e-05
5004,3.92592309e-05
5103,3.30744730e-05
5202,2.80248439e-05
5301,2.38562898e-05
5400,2.04080703e-05
5499,1.75405417e-05
5598,1.51401305e-05
5697,1.31239904e-05
5796,1.14239464e-05
5904,9.86152068e-06
6003,8.65190590e-06


==> data/error_sweep_fixed/DFR_n0_2_v_9_t_40.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,1.00000000e+00
396,1.00000000e+00
504,1.00000000e+00
603,1.00000000e+00
702,1.00000000e+00
801,1.00000000e+00
900,1.00000000e+00
999,1.00000000e+00
1098,1.00000000e+00
1197,9.99999982e-01
1296,9.99999129e-01
1404,9.99971472e-01
1503,9.99593527e-01
1602,9.96741116e-01
1701,9.83736518e-01
1800,9.45042975e-01
1899,8.64721511e-01
1998,7.47548958e-01
2097,6.07475744e-01
2196,4.67860909e-01
2304,3.35365309e-01
2403,2.40883811e-01
2502,1.69424545e-01
2601,1.17952646e-01
2700,8.20157396e-02
2799,5.68579852e-02
2898,3.95087128e-02
2997,2.76061506e-02
3096,1.94528030e-02
3204,1.34040538e-02
3303,9.60919936e-03
3402,6.94019119e-03
3501,5.06871339e-03
3600,3.73191889e-03
3699,2.77347628e-03
3798,2.08122511e-03
3897,1.57479850e-03
3996,1.20110026e-03
4104,9.03541481e-04
4203,7.01863262e-04
4302,5.49408695e-04
4401,4.33347577e-04
4500,3.44407526e-04
4599,2.75519944e-04
4698,2.22002888e-04
4797,1.79970362e-04
4896,1.46909735e-04
5004,1.18504334e-04
5103,9.79360178e-05
5202,8.13791254e-05
5301,6.79822639e-05
5400,5.70892170e-05
5499,4.81712911e-05
5598,4.08369650e-05
5697,3.47866430e-05
5796,2.97617408e-05
5904,2.52253213e-05
6003,2.17671150e-05


==> data/error_sweep_fixed/DFR_n0_2_v_9_t_45.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,1.00000000e+00
396,1.00000000e+00
504,1.00000000e+00
603,1.00000000e+00
702,1.00000000e+00
801,1.00000000e+00
900,1.00000000e+00
999,1.00000000e+00
1098,1.00000000e+00
1197,1.00000000e+00
1296,1.00000000e+00
1404,9.99999976e-01
1503,9.99999166e-01
1602,9.99982532e-01
1701,9.99781023e-01
1800,9.98341640e-01
1899,9.91339452e-01
1998,9.69571853e-01
2097,9.20028529e-01
2196,8.35924792e-01
2304,7.10535656e-01
2403,5.83669735e-01
2502,4.58588299e-01
2601,3.49261085e-01
2700,2.59663328e-01
2799,1.90247485e-01
2898,1.37663844e-01
2997,9.91212622e-02
3096,7.11442348e-02
3204,4.96502870e-02
3303,3.59429790e-02
3402,2.59701283e-02
3501,1.89882599e-02
3600,1.39150758e-02
3699,1.02871866e-02
3798,7.64310012e-03
3897,5.72796453e-03
3996,4.31737580e-03
4104,3.20217428e-03
4203,2.45288566e-03
4302,1.89310149e-03
4401,1.47032360e-03
4500,1.15047555e-03
4599,9.06289782e-04
4698,7.18556463e-04
4797,5.73101090e-04
4896,4.60196049e-04
5004,3.64814679e-04
5103,2.96548084e-04
5202,2.42287754e-04
5301,1.99139976e-04
5400,1.64570358e-04
5499,1.36642431e-04
5598,1.14045588e-04
5697,9.56254042e-05
5796,8.05404536e-05
5904,6.71547426e-05
6003,5.70755275e-05


==> data/error_sweep_fixed/DFR_n0_2_v_9_t_50.csv <==
r,dfr
99,1.00000000e+00
198,1.00000000e+00
297,1.00000000e+00
396,1.00000000e+00
504,1.00000000e+00
603,1.00000000e+00
702,1.00000000e+00
801,1.00000000e+00
900,1.00000000e+00
999,1.00000000e+00
1098,1.00000000e+00
1197,1.00000000e+00
1296,1.00000000e+00
1404,1.00000000e+00
1503,1.00000000e+00
1602,9.99999981e-01
1701,9.99999465e-01
1800,9.99990477e-01
1899,9.99887574e-01
1998,9.99155396e-01
2097,9.95572407e-01
2196,9.83372539e-01
2304,9.49741878e-01
2403,8.91293963e-01
2502,8.03546777e-01
2601,6.94939253e-01
2700,5.79895338e-01
2799,4.64156014e-01
2898,3.63140763e-01
2997,2.78777843e-01
3096,2.10718117e-01
3204,1.52753953e-01
3303,1.13260289e-01
3402,8.41692266e-02
3501,6.22598456e-02
3600,4.61455272e-02
3699,3.42786904e-02
3798,2.56388000e-02
3897,1.92246722e-02
3996,1.44544009e-02
4104,1.06592642e-02
4203,8.12345685e-03
4302,6.22855722e-03
4401,4.79698565e-03
4500,3.71793907e-03
4599,2.89928313e-03
4698,2.27364929e-03
4797,1.79537818e-03
4896,1.42441862e-03
5004,1.11312775e-03
5103,8.93882610e-04
5202,7.21358360e-04
5301,5.85648982e-04
5400,4.77466435e-04
5499,3.91325490e-04
5598,3.22205045e-04
5697,2.66629675e-04
5796,2.21669252e-04
5904,1.82130356e-04
6003,1.52809737e-04


==> data/exhaustive_th_sweep/DFR_exhaustive_n0_2_v_19_t_18.csv <==
n0,k0,r,v,t,fails,decodes,dfr
2,1,95,19,18,1000000,1000000,1.00000000e+00
2,1,209,19,18,1000000,1000000,1.00000000e+00
2,1,304,19,18,1000000,1000000,1.00000000e+00
2,1,399,19,18,1000000,1000000,1.00000000e+00
2,1,494,19,18,998329,1000000,9.98329000e-01
2,1,608,19,18,734086,1000000,7.34086000e-01
2,1,703,19,18,194157,1000000,1.94157000e-01
2,1,798,19,18,22046,1000000,2.20460000e-02
2,1,893,19,18,1963,1000000,1.96300000e-03
2,1,1007,19,18,123,1000000,1.23000000e-04
2,1,1102,19,18,108,11000000,9.81818182e-06
2,1,1197,19,18,101,73000000,1.38356164e-06
2,1,1292,19,18,52,100000000,5.20000000e-07


==> data/exhaustive_th_sweep/DFR_fixed_n0_2_v_19_t_18.csv <==
n0,k0,r,v,t,th1,th2,fails,decodes,dfr
2,1,95,19,18,10,10,100000,100000,1.00000000e+00
2,1,209,19,18,10,10,100000,100000,1.00000000e+00
2,1,304,19,18,10,10,100000,100000,1.00000000e+00
2,1,399,19,18,10,10,100000,100000,1.00000000e+00
2,1,494,19,18,10,10,100000,100000,1.00000000e+00
2,1,608,19,18,10,10,100000,100000,1.00000000e+00
2,1,703,19,18,10,10,100000,100000,1.00000000e+00
2,1,798,19,18,10,10,99941,100000,9.99410000e-01
2,1,893,19,18,10,10,98051,100000,9.80510000e-01
2,1,1007,19,18,10,10,75005,100000,7.50050000e-01
2,1,1102,19,18,10,10,35416,100000,3.54160000e-01
2,1,1197,19,18,10,10,9492,100000,9.49200000e-02
2,1,1292,19,18,10,10,1764,100000,1.76400000e-02
2,1,1406,19,18,10,10,209,100000,2.09000000e-03
2,1,1501,19,18,10,10,111,300000,3.70000000e-04
2,1,1596,19,18,10,10,101,1300000,7.76923077e-05
2,1,1691,19,18,10,10,101,8100000,1.24691358e-05
2,1,1805,19,18,10,10,102,47900000,2.12943633e-06
2,1,1900,19,18,10,10,54,100000000,5.40000000e-07
2,1,1995,19,18,10,10,17,100000000,1.70000000e-07
2,1,2109,19,18,10,10,4,100000000,4.00000000e-08
2,1,2204,19,18,10,10,0,100000000,0.00000000e+00


==> data/sw1495_model.csv <==
w_init_val,w_end_val,prob
0,1,0.00000000e+00
2,3,0.00000000e+00
4,5,0.00000000e+00
6,7,0.00000000e+00
8,9,0.00000000e+00
10,11,0.00000000e+00
12,13,0.00000000e+00
14,15,0.00000000e+00
16,17,0.00000000e+00
18,19,0.00000000e+00
20,21,0.00000000e+00
22,23,0.00000000e+00
24,25,0.00000000e+00
26,27,0.00000000e+00
28,29,0.00000000e+00
30,31,0.00000000e+00
32,33,0.00000000e+00
34,35,0.00000000e+00
36,37,0.00000000e+00
38,39,0.00000000e+00
40,41,0.00000000e+00
42,43,0.00000000e+00
44,45,0.00000000e+00
46,47,0.00000000e+00
48,49,0.00000000e+00
50,51,0.00000000e+00
52,53,0.00000000e+00
54,55,0.00000000e+00
56,57,0.00000000e+00
58,59,0.00000000e+00
60,61,0.00000000e+00
62,63,0.00000000e+00
64,65,0.00000000e+00
66,67,0.00000000e+00
68,69,0.00000000e+00
70,71,0.00000000e+00
72,73,0.00000000e+00
74,75,0.00000000e+00
76,77,0.00000000e+00
78,79,0.00000000e+00
80,81,0.00000000e+00
82,83,0.00000000e+00
84,85,0.00000000e+00
86,87,0.00000000e+00
88,89,0.00000000e+00
90,91,0.00000000e+00
92,93,0.00000000e+00
94,95,0.00000000e+00
96,97,0.00000000e+00
98,99,0.00000000e+00
100,101,0.00000000e+00
102,103,0.00000000e+00
104,105,0.00000000e+00
106,107,0.00000000e+00
108,109,0.00000000e+00
110,111,0.00000000e+00
112,113,0.00000000e+00
114,115,0.00000000e+00
116,117,0.00000000e+00
118,119,0.00000000e+00
120,121,0.00000000e+00
122,123,0.00000000e+00
124,125,0.00000000e+00
126,127,0.00000000e+00
128,129,0.00000000e+00
130,131,0.00000000e+00
132,133,0.00000000e+00
134,135,0.00000000e+00
136,137,0.00000000e+00
138,139,0.00000000e+00
140,141,0.00000000e+00
142,143,0.00000000e+00
144,145,0.00000000e+00
146,147,0.00000000e+00
148,149,0.00000000e+00
150,151,0.00000000e+00
152,153,0.00000000e+00
154,155,0.00000000e+00
156,157,0.00000000e+00
158,159,0.00000000e+00
160,161,0.00000000e+00
162,163,0.00000000e+00
164,165,0.00000000e+00
166,167,0.00000000e+00
168,169,0.00000000e+00
170,171,0.00000000e+00
172,173,0.00000000e+00
174,175,0.00000000e+00
176,177,0.00000000e+00
178,179,0.00000000e+00
180,181,0.00000000e+00
182,183,0.00000000e+00
184,185,0.00000000e+00
186,187,0.00000000e+00
188,189,0.00000000e+00
190,191,0.00000000e+00
192,193,0.00000000e+00
194,195,0.00000000e+00
196,197,0.00000000e+00
198,199,0.00000000e+00
200,201,0.00000000e+00
202,203,0.00000000e+00
204,205,0.00000000e+00
206,207,0.00000000e+00
208,209,0.00000000e+00
210,211,0.00000000e+00
212,213,8.56177377e-66
214,215,1.02428636e-64
216,217,1.19440847e-63
218,219,1.35877200e-62
220,221,1.50857857e-61
222,223,1.63495584e-60
224,225,1.72992802e-59
226,227,1.78729084e-58
228,229,1.80329506e-57
230,231,1.77705359e-56
232,233,1.71061775e-55
234,235,1.60871639e-54
236,237,1.47820347e-53
238,239,1.32730330e-52
240,241,1.16476746e-51
242,243,9.99061347e-51
244,245,8.37680965e-50
246,247,6.86668836e-49
248,249,5.50358694e-48
250,251,4.31340981e-47
252,253,3.30611236e-46
254,255,2.47845552e-45
256,257,1.81741857e-44
258,259,1.30371258e-43
260,261,9.14963263e-43
262,263,6.28291675e-42
264,265,4.22177290e-41
266,267,2.77615397e-40
268,269,1.78667563e-39
270,271,1.12548286e-38
272,273,6.94000512e-38
274,275,4.18932775e-37
276,277,2.47586900e-36
278,279,1.43266325e-35
280,281,8.11759369e-35
282,283,4.50412135e-34
284,285,2.44751047e-33
286,287,1.30257317e-32
288,289,6.79005786e-32
290,291,3.46711768e-31
292,293,1.73427012e-30
294,295,8.49858392e-30
296,297,4.08024274e-29
298,299,1.91938601e-28
300,301,8.84712515e-28
302,303,3.99605567e-27
304,305,1.76878789e-26
306,307,7.67290082e-26
308,309,3.26217402e-25
310,311,1.35938315e-24
312,313,5.55247689e-24
314,315,2.22312592e-23
316,317,8.72560424e-23
318,319,3.35739346e-22
320,321,1.26649889e-21
322,323,4.68406831e-21
324,325,1.69854435e-20
326,327,6.03927344e-20
328,329,2.10554704e-19
330,331,7.19839086e-19
332,333,2.41331132e-18
334,335,7.93442413e-18
336,337,2.55833709e-17
338,339,8.09014007e-17
340,341,2.50914254e-16
342,343,7.63273568e-16
344,345,2.27737616e-15
346,347,6.66503627e-15
348,349,1.91335916e-14
350,351,5.38802050e-14
352,353,1.48837633e-13
354,355,4.03328174e-13
356,357,1.07220460e-12
358,359,2.79627956e-12
360,361,7.15446789e-12
362,363,1.79588052e-11
364,365,4.42272477e-11
366,367,1.06861999e-10
368,369,2.53329419e-10
370,371,5.89229464e-10
372,373,1.34470445e-09
374,375,3.01105965e-09
376,377,6.61558243e-09
378,379,1.42619403e-08
380,381,3.01686621e-08
382,383,6.26188384e-08
384,385,1.27535066e-07
386,387,2.54878671e-07
388,389,4.99827102e-07
390,391,9.61814199e-07
392,393,1.81614200e-06
394,395,3.36509491e-06
396,397,6.11835820e-06
398,399,1.09159922e-05
400,401,1.91109570e-05
402,403,3.28316134e-05
404,405,5.53467022e-05
406,407,9.15544920e-05
408,409,1.48612074e-04
410,411,2.36707867e-04
412,413,3.69958117e-04
414,415,5.67375123e-04
416,417,8.53811398e-04
418,419,1.26073286e-03
420,421,1.82662192e-03
422,423,2.59676827e-03
424,425,3.62218462e-03
426,427,4.95740272e-03
428,429,6.65697418e-03
430,431,8.77063136e-03
432,433,1.13372533e-02
434,435,1.43780164e-02
436,437,1.78893587e-02
438,439,2.18366091e-02
440,441,2.61492733e-02
442,443,3.07189809e-02
444,445,3.54009483e-02
446,447,4.00194791e-02
448,449,4.43775499e-02
450,451,4.82699485e-02
452,453,5.14988581e-02
454,455,5.38902977e-02
456,457,5.53095454e-02
458,459,5.56736560e-02
460,461,5.49594626e-02
462,463,5.32059902e-02
464,465,5.05109363e-02
466,467,4.70216579e-02
468,469,4.29218208e-02
470,471,3.84153961e-02
472,473,3.37099416e-02
474,475,2.90010640e-02
476,477,2.44596395e-02
478,479,2.02228555e-02
480,481,1.63895301e-02
482,483,1.30195673e-02
484,485,1.01369238e-02
486,487,7.73513792e-03
488,489,5.78434169e-03
490,491,4.23871902e-03
492,493,3.04354681e-03
494,495,2.14120813e-03
496,497,1.47583970e-03
498,499,9.96523937e-04
500,501,6.59128811e-04
502,503,4.27023285e-04
504,505,2.70953701e-04
506,507,1.68369457e-04
508,509,1.02451298e-04
510,511,6.10404288e-05
512,513,3.56059375e-05
514,515,2.03324402e-05
516,517,1.13651450e-05
518,519,6.21775578e-06
520,521,3.32903940e-06
522,523,1.74414567e-06
524,525,8.94078317e-07
526,527,4.48380028e-07
528,529,2.19959209e-07
530,531,1.05538004e-07
532,533,4.95211120e-08
534,535,2.27210738e-08
536,537,1.01921220e-08
538,539,4.46926506e-09
540,541,1.91548974e-09
542,543,8.02287826e-10
544,545,3.28336793e-10
546,547,1.31273783e-10
548,549,5.12664670e-11
550,551,1.95528999e-11
552,553,7.28172643e-12
554,555,2.64742307e-12
556,557,9.39498056e-13
558,559,3.25362061e-13
560,561,1.09938156e-13
562,563,3.62367698e-14
564,565,1.16486554e-14
566,567,3.65115169e-15
568,569,1.11560565e-15
570,571,3.32210707e-16
572,573,9.63895957e-17
574,575,2.72425535e-17
576,577,7.49807683e-18
578,579,2.00916339e-18
580,581,5.23984134e-19
582,583,1.32962095e-19
584,585,3.28177307e-20
586,587,7.87623977e-21
588,589,1.83743481e-21
590,591,4.16518635e-22
592,593,9.17121419e-23
594,595,1.96075227e-23
596,597,4.06863238e-24
598,599,8.19073083e-25
600,601,1.59902699e-25
602,603,3.02586543e-26
604,605,5.54749003e-27
606,607,9.84870317e-28
608,609,1.69226752e-28
610,611,2.81272258e-29
612,613,4.51960945e-30
614,615,7.01659002e-31
616,617,1.05177624e-31
618,619,1.52124177e-32
620,621,2.12148401e-33
622,623,2.85048639e-34
624,625,3.68712120e-35
626,627,4.58749263e-36
628,629,5.48516829e-37
630,631,6.29669745e-38
632,633,6.93262589e-39
634,635,7.31253264e-40
636,637,7.38094670e-41
638,639,7.12003199e-42
640,641,6.55521520e-43
642,643,5.75161439e-44
644,645,4.80176017e-45
646,647,3.80776274e-46
648,649,2.86273829e-47
650,651,2.03630514e-48
652,653,1.36732841e-49
654,655,8.64548708e-51
656,657,5.13323100e-52
658,659,2.85310010e-53
660,661,1.47871609e-54
662,663,7.09821933e-56
664,665,0.00000000e+00
666,667,0.00000000e+00
668,669,0.00000000e+00
670,671,0.00000000e+00
672,673,0.00000000e+00
674,675,0.00000000e+00
676,677,0.00000000e+00
678,679,0.00000000e+00
680,681,0.00000000e+00
682,683,0.00000000e+00
684,685,0.00000000e+00
686,687,0.00000000e+00
688,689,0.00000000e+00
690,691,0.00000000e+00
692,693,0.00000000e+00
694,695,0.00000000e+00
696,697,0.00000000e+00
698,699,0.00000000e+00
700,701,0.00000000e+00
702,703,0.00000000e+00
704,705,0.00000000e+00
706,707,0.00000000e+00
708,709,0.00000000e+00
710,711,0.00000000e+00
712,713,0.00000000e+00
714,715,0.00000000e+00
716,717,0.00000000e+00
718,719,0.00000000e+00
720,721,0.00000000e+00
722,723,0.00000000e+00
724,725,0.00000000e+00
726,727,0.00000000e+00
728,729,0.00000000e+00
730,731,0.00000000e+00
732,733,0.00000000e+00
734,735,0.00000000e+00
736,737,0.00000000e+00
738,739,0.00000000e+00
740,741,0.00000000e+00
742,743,0.00000000e+00
744,745,0.00000000e+00
746,747,0.00000000e+00
748,749,0.00000000e+00
750,751,0.00000000e+00
752,753,0.00000000e+00
754,755,0.00000000e+00
756,757,0.00000000e+00
758,759,0.00000000e+00
760,761,0.00000000e+00
762,763,0.00000000e+00
764,765,0.00000000e+00
766,767,0.00000000e+00
768,769,0.00000000e+00
770,771,0.00000000e+00
772,773,0.00000000e+00
774,775,0.00000000e+00
776,777,0.00000000e+00
778,779,0.00000000e+00
780,781,0.00000000e+00
782,783,0.00000000e+00
784,785,0.00000000e+00
786,787,0.00000000e+00
788,789,0.00000000e+00
790,791,0.00000000e+00
792,793,0.00000000e+00
794,795,0.00000000e+00
796,797,0.00000000e+00
798,799,0.00000000e+00
800,801,0.00000000e+00
802,803,0.00000000e+00
804,805,0.00000000e+00
806,807,0.00000000e+00
808,809,0.00000000e+00
810,811,0.00000000e+00
812,813,0.00000000e+00
814,815,0.00000000e+00
816,817,0.00000000e+00
818,819,0.00000000e+00
820,821,0.00000000e+00
822,823,0.00000000e+00
824,825,0.00000000e+00
826,827,0.00000000e+00
828,829,0.00000000e+00
830,831,0.00000000e+00
832,833,0.00000000e+00
834,835,0.00000000e+00
836,837,0.00000000e+00
838,839,0.00000000e+00
840,841,0.00000000e+00
842,843,0.00000000e+00
844,845,0.00000000e+00
846,847,0.00000000e+00
848,849,0.00000000e+00
850,851,0.00000000e+00
852,853,0.00000000e+00
854,855,0.00000000e+00
856,857,0.00000000e+00
858,859,0.00000000e+00
860,861,0.00000000e+00
862,863,0.00000000e+00
864,865,0.00000000e+00
866,867,0.00000000e+00
868,869,0.00000000e+00
870,871,0.00000000e+00
872,873,0.00000000e+00
874,875,0.00000000e+00
876,877,0.00000000e+00
878,879,0.00000000e+00
880,881,0.00000000e+00
882,883,0.00000000e+00
884,885,0.00000000e+00
886,887,0.00000000e+00
888,889,0.00000000e+00
890,891,0.00000000e+00
892,893,0.00000000e+00
894,895,0.00000000e+00
896,897,0.00000000e+00
898,899,0.00000000e+00
900,901,0.00000000e+00
902,903,0.00000000e+00
904,905,0.00000000e+00
906,907,0.00000000e+00
908,909,0.00000000e+00
910,911,0.00000000e+00
912,913,0.00000000e+00
914,915,0.00000000e+00
916,917,0.00000000e+00
918,919,0.00000000e+00
920,921,0.00000000e+00
922,923,0.00000000e+00
924,925,0.00000000e+00
926,927,0.00000000e+00
928,929,0.00000000e+00
930,931,0.00000000e+00
932,933,0.00000000e+00
934,935,0.00000000e+00
936,937,0.00000000e+00
938,939,0.00000000e+00
940,941,0.00000000e+00
942,943,0.00000000e+00
944,945,0.00000000e+00
946,947,0.00000000e+00
948,949,0.00000000e+00
950,951,0.00000000e+00
952,953,0.00000000e+00
954,955,0.00000000e+00
956,957,0.00000000e+00
958,959,0.00000000e+00
960,961,0.00000000e+00
962,963,0.00000000e+00
964,965,0.00000000e+00
966,967,0.00000000e+00
968,969,0.00000000e+00
970,971,0.00000000e+00
972,973,0.00000000e+00
974,975,0.00000000e+00
976,977,0.00000000e+00
978,979,0.00000000e+00
980,981,0.00000000e+00
982,983,0.00000000e+00
984,985,0.00000000e+00
986,987,0.00000000e+00
988,989,0.00000000e+00
990,991,0.00000000e+00
992,993,0.00000000e+00
994,995,0.00000000e+00
996,997,0.00000000e+00
998,999,0.00000000e+00
1000,1001,0.00000000e+00
1002,1003,0.00000000e+00
1004,1005,0.00000000e+00
1006,1007,0.00000000e+00
1008,1009,0.00000000e+00
1010,1011,0.00000000e+00
1012,1013,0.00000000e+00
1014,1015,0.00000000e+00
1016,1017,0.00000000e+00
1018,1019,0.00000000e+00
1020,1021,0.00000000e+00
1022,1023,0.00000000e+00
1024,1025,0.00000000e+00
1026,1027,0.00000000e+00
1028,1029,0.00000000e+00
1030,1031,0.00000000e+00
1032,1033,0.00000000e+00
1034,1035,0.00000000e+00
1036,1037,0.00000000e+00
1038,1039,0.00000000e+00
1040,1041,0.00000000e+00
1042,1043,0.00000000e+00
1044,1045,0.00000000e+00
1046,1047,0.00000000e+00
1048,1049,0.00000000e+00
1050,1051,0.00000000e+00
1052,1053,0.00000000e+00
1054,1055,0.00000000e+00
1056,1057,0.00000000e+00
1058,1059,0.00000000e+00
1060,1061,0.00000000e+00
1062,1063,0.00000000e+00
1064,1065,0.00000000e+00
1066,1067,0.00000000e+00
1068,1069,0.00000000e+00
1070,1071,0.00000000e+00
1072,1073,0.00000000e+00
1074,1075,0.00000000e+00
1076,1077,0.00000000e+00
1078,1079,0.00000000e+00
1080,1081,0.00000000e+00
1082,1083,0.00000000e+00
1084,1085,0.00000000e+00
1086,1087,0.00000000e+00
1088,1089,0.00000000e+00
1090,1091,0.00000000e+00
1092,1093,0.00000000e+00
1094,1095,0.00000000e+00
1096,1097,0.00000000e+00
1098,1099,0.00000000e+00
1100,1101,0.00000000e+00
1102,1103,0.00000000e+00
1104,1105,0.00000000e+00
1106,1107,0.00000000e+00
1108,1109,0.00000000e+00
1110,1111,0.00000000e+00
1112,1113,0.00000000e+00
1114,1115,0.00000000e+00
1116,1117,0.00000000e+00
1118,1119,0.00000000e+00
1120,1121,0.00000000e+00
1122,1123,0.00000000e+00
1124,1125,0.00000000e+00
1126,1127,0.00000000e+00
1128,1129,0.00000000e+00
1130,1131,0.00000000e+00
1132,1133,0.00000000e+00
1134,1135,0.00000000e+00
1136,1137,0.00000000e+00
1138,1139,0.00000000e+00
1140,1141,0.00000000e+00
1142,1143,0.00000000e+00
1144,1145,0.00000000e+00
1146,1147,0.00000000e+00
1148,1149,0.00000000e+00
1150,1151,0.00000000e+00
1152,1153,0.00000000e+00
1154,1155,0.00000000e+00
1156,1157,0.00000000e+00
1158,1159,0.00000000e+00
1160,1161,0.00000000e+00
1162,1163,0.00000000e+00
1164,1165,0.00000000e+00
1166,1167,0.00000000e+00
1168,1169,0.00000000e+00
1170,1171,0.00000000e+00
1172,1173,0.00000000e+00
1174,1175,0.00000000e+00
1176,1177,0.00000000e+00
1178,1179,0.00000000e+00
1180,1181,0.00000000e+00
1182,1183,0.00000000e+00
1184,1185,0.00000000e+00
1186,1187,0.00000000e+00
1188,1189,0.00000000e+00
1190,1191,0.00000000e+00
1192,1193,0.00000000e+00
1194,1195,0.00000000e+00
1196,1197,0.00000000e+00
1198,1199,0.00000000e+00
1200,1201,0.00000000e+00
1202,1203,0.00000000e+00
1204,1205,0.00000000e+00
1206,1207,0.00000000e+00
1208,1209,0.00000000e+00
1210,1211,0.00000000e+00
1212,1213,0.00000000e+00
1214,1215,0.00000000e+00
1216,1217,0.00000000e+00
1218,1219,0.00000000e+00
1220,1221,0.00000000e+00
1222,1223,0.00000000e+00
1224,1225,0.00000000e+00
1226,1227,0.00000000e+00
1228,1229,0.00000000e+00
1230,1231,0.00000000e+00
1232,1233,0.00000000e+00
1234,1235,0.00000000e+00
1236,1237,0.00000000e+00
1238,1239,0.00000000e+00
1240,1241,0.00000000e+00
1242,1243,0.00000000e+00
1244,1245,0.00000000e+00
1246,1247,0.00000000e+00
1248,1249,0.00000000e+00
1250,1251,0.00000000e+00
1252,1253,0.00000000e+00
1254,1255,0.00000000e+00
1256,1257,0.00000000e+00
1258,1259,0.00000000e+00
1260,1261,0.00000000e+00
1262,1263,0.00000000e+00
1264,1265,0.00000000e+00
1266,1267,0.00000000e+00
1268,1269,0.00000000e+00
1270,1271,0.00000000e+00
1272,1273,0.00000000e+00
1274,1275,0.00000000e+00
1276,1277,0.00000000e+00
1278,1279,0.00000000e+00
1280,1281,0.00000000e+00
1282,1283,0.00000000e+00
1284,1285,0.00000000e+00
1286,1287,0.00000000e+00
1288,1289,0.00000000e+00
1290,1291,0.00000000e+00
1292,1293,0.00000000e+00
1294,1295,0.00000000e+00
1296,1297,0.00000000e+00
1298,1299,0.00000000e+00
1300,1301,0.00000000e+00
1302,1303,0.00000000e+00
1304,1305,0.00000000e+00
1306,1307,0.00000000e+00
1308,1309,0.00000000e+00
1310,1311,0.00000000e+00
1312,1313,0.00000000e+00
1314,1315,0.00000000e+00
1316,1317,0.00000000e+00
1318,1319,0.00000000e+00
1320,1321,0.00000000e+00
1322,1323,0.00000000e+00
1324,1325,0.00000000e+00
1326,1327,0.00000000e+00
1328,1329,0.00000000e+00
1330,1331,0.00000000e+00
1332,1333,0.00000000e+00
1334,1335,0.00000000e+00
1336,1337,0.00000000e+00
1338,1339,0.00000000e+00
1340,1341,0.00000000e+00
1342,1343,0.00000000e+00
1344,1345,0.00000000e+00
1346,1347,0.00000000e+00
1348,1349,0.00000000e+00
1350,1351,0.00000000e+00
1352,1353,0.00000000e+00
1354,1355,0.00000000e+00
1356,1357,0.00000000e+00
1358,1359,0.00000000e+00
1360,1361,0.00000000e+00
1362,1363,0.00000000e+00
1364,1365,0.00000000e+00
1366,1367,0.00000000e+00
1368,1369,0.00000000e+00
1370,1371,0.00000000e+00
1372,1373,0.00000000e+00
1374,1375,0.00000000e+00
1376,1377,0.00000000e+00
1378,1379,0.00000000e+00
1380,1381,0.00000000e+00
1382,1383,0.00000000e+00
1384,1385,0.00000000e+00
1386,1387,0.00000000e+00
1388,1389,0.00000000e+00
1390,1391,0.00000000e+00
1392,1393,0.00000000e+00
1394,1395,0.00000000e+00
1396,1397,0.00000000e+00
1398,1399,0.00000000e+00
1400,1401,0.00000000e+00
1402,1403,0.00000000e+00
1404,1405,0.00000000e+00
1406,1407,0.00000000e+00
1408,1409,0.00000000e+00
1410,1411,0.00000000e+00
1412,1413,0.00000000e+00
1414,1415,0.00000000e+00
1416,1417,0.00000000e+00
1418,1419,0.00000000e+00
1420,1421,0.00000000e+00
1422,1423,0.00000000e+00
1424,1425,0.00000000e+00
1426,1427,0.00000000e+00
1428,1429,0.00000000e+00
1430,1431,0.00000000e+00
1432,1433,0.00000000e+00
1434,1435,0.00000000e+00
1436,1437,0.00000000e+00
1438,1439,0.00000000e+00
1440,1441,0.00000000e+00
1442,1443,0.00000000e+00
1444,1445,0.00000000e+00
1446,1447,0.00000000e+00
1448,1449,0.00000000e+00
1450,1451,0.00000000e+00
1452,1453,0.00000000e+00
1454,1455,0.00000000e+00
1456,1457,0.00000000e+00
1458,1459,0.00000000e+00
1460,1461,0.00000000e+00
1462,1463,0.00000000e+00
1464,1465,0.00000000e+00
1466,1467,0.00000000e+00
1468,1469,0.00000000e+00
1470,1471,0.00000000e+00
1472,1473,0.00000000e+00
1474,1475,0.00000000e+00
1476,1477,0.00000000e+00
1478,1479,0.00000000e+00
1480,1481,0.00000000e+00
1482,1483,0.00000000e+00
1484,1485,0.00000000e+00
1486,1487,0.00000000e+00
1488,1489,0.00000000e+00
1490,1491,0.00000000e+00
1492,1493,0.00000000e+00


==> data/sw1495_sim.csv <==
w_init_val,w_end_val,count,total_iter,prob
0,1,0,10000000,0.00000000e+00
2,3,0,10000000,0.00000000e+00
4,5,0,10000000,0.00000000e+00
6,7,0,10000000,0.00000000e+00
8,9,0,10000000,0.00000000e+00
10,11,0,10000000,0.00000000e+00
12,13,0,10000000,0.00000000e+00
14,15,0,10000000,0.00000000e+00
16,17,0,10000000,0.00000000e+00
18,19,0,10000000,0.00000000e+00
20,21,0,10000000,0.00000000e+00
22,23,0,10000000,0.00000000e+00
24,25,0,10000000,0.00000000e+00
26,27,0,10000000,0.00000000e+00
28,29,0,10000000,0.00000000e+00
30,31,0,10000000,0.00000000e+00
32,33,0,10000000,0.00000000e+00
34,35,0,10000000,0.00000000e+00
36,37,0,10000000,0.00000000e+00
38,39,0,10000000,0.00000000e+00
40,41,0,10000000,0.00000000e+00
42,43,0,10000000,0.00000000e+00
44,45,0,10000000,0.00000000e+00
46,47,0,10000000,0.00000000e+00
48,49,0,10000000,0.00000000e+00
50,51,0,10000000,0.00000000e+00
52,53,0,10000000,0.00000000e+00
54,55,0,10000000,0.00000000e+00
56,57,0,10000000,0.00000000e+00
58,59,0,10000000,0.00000000e+00
60,61,0,10000000,0.00000000e+00
62,63,0,10000000,0.00000000e+00
64,65,0,10000000,0.00000000e+00
66,67,0,10000000,0.00000000e+00
68,69,0,10000000,0.00000000e+00
70,71,0,10000000,0.00000000e+00
72,73,0,10000000,0.00000000e+00
74,75,0,10000000,0.00000000e+00
76,77,0,10000000,0.00000000e+00
78,79,0,10000000,0.00000000e+00
80,81,0,10000000,0.00000000e+00
82,83,0,10000000,0.00000000e+00
84,85,0,10000000,0.00000000e+00
86,87,0,10000000,0.00000000e+00
88,89,0,10000000,0.00000000e+00
90,91,0,10000000,0.00000000e+00
92,93,0,10000000,0.00000000e+00
94,95,0,10000000,0.00000000e+00
96,97,0,10000000,0.00000000e+00
98,99,0,10000000,0.00000000e+00
100,101,0,10000000,0.00000000e+00
102,103,0,10000000,0.00000000e+00
104,105,0,10000000,0.00000000e+00
106,107,0,10000000,0.00000000e+00
108,109,0,10000000,0.00000000e+00
110,111,0,10000000,0.00000000e+00
112,113,0,10000000,0.00000000e+00
114,115,0,10000000,0.00000000e+00
116,117,0,10000000,0.00000000e+00
118,119,0,10000000,0.00000000e+00
120,121,0,10000000,0.00000000e+00
122,123,0,10000000,0.00000000e+00
124,125,0,10000000,0.00000000e+00
126,127,0,10000000,0.00000000e+00
128,129,0,10000000,0.00000000e+00
130,131,0,10000000,0.00000000e+00
132,133,0,10000000,0.00000000e+00
134,135,0,10000000,0.00000000e+00
136,137,0,10000000,0.00000000e+00
138,139,0,10000000,0.00000000e+00
140,141,0,10000000,0.00000000e+00
142,143,0,10000000,0.00000000e+00
144,145,0,10000000,0.00000000e+00
146,147,0,10000000,0.00000000e+00
148,149,0,10000000,0.00000000e+00
150,151,0,10000000,0.00000000e+00
152,153,0,10000000,0.00000000e+00
154,155,0,10000000,0.00000000e+00
156,157,0,10000000,0.00000000e+00
158,159,0,10000000,0.00000000e+00
160,161,0,10000000,0.00000000e+00
162,163,0,10000000,0.00000000e+00
164,165,0,10000000,0.00000000e+00
166,167,0,10000000,0.00000000e+00
168,169,0,10000000,0.00000000e+00
170,171,0,10000000,0.00000000e+00
172,173,0,10000000,0.00000000e+00
174,175,0,10000000,0.00000000e+00
176,177,0,10000000,0.00000000e+00
178,179,0,10000000,0.00000000e+00
180,181,0,10000000,0.00000000e+00
182,183,0,10000000,0.00000000e+00
184,185,0,10000000,0.00000000e+00
186,187,0,10000000,0.00000000e+00
188,189,0,10000000,0.00000000e+00
190,191,0,10000000,0.00000000e+00
192,193,0,10000000,0.00000000e+00
194,195,0,10000000,0.00000000e+00
196,197,0,10000000,0.00000000e+00
198,199,0,10000000,0.00000000e+00
200,201,0,10000000,0.00000000e+00
202,203,0,10000000,0.00000000e+00
204,205,0,10000000,0.00000000e+00
206,207,0,10000000,0.00000000e+00
208,209,0,10000000,0.00000000e+00
210,211,0,10000000,0.00000000e+00
212,213,0,10000000,0.00000000e+00
214,215,0,10000000,0.00000000e+00
216,217,0,10000000,0.00000000e+00
218,219,0,10000000,0.00000000e+00
220,221,0,10000000,0.00000000e+00
222,223,0,10000000,0.00000000e+00
224,225,0,10000000,0.00000000e+00
226,227,0,10000000,0.00000000e+00
228,229,0,10000000,0.00000000e+00
230,231,0,10000000,0.00000000e+00
232,233,0,10000000,0.00000000e+00
234,235,0,10000000,0.00000000e+00
236,237,0,10000000,0.00000000e+00
238,239,0,10000000,0.00000000e+00
240,241,0,10000000,0.00000000e+00
242,243,0,10000000,0.00000000e+00
244,245,0,10000000,0.00000000e+00
246,247,0,10000000,0.00000000e+00
248,249,0,10000000,0.00000000e+00
250,251,0,10000000,0.00000000e+00
252,253,0,10000000,0.00000000e+00
254,255,0,10000000,0.00000000e+00
256,257,0,10000000,0.00000000e+00
258,259,0,10000000,0.00000000e+00
260,261,0,10000000,0.00000000e+00
262,263,0,10000000,0.00000000e+00
264,265,0,10000000,0.00000000e+00
266,267,0,10000000,0.00000000e+00
268,269,0,10000000,0.00000000e+00
270,271,0,10000000,0.00000000e+00
272,273,0,10000000,0.00000000e+00
274,275,0,10000000,0.00000000e+00
276,277,0,10000000,0.00000000e+00
278,279,0,10000000,0.00000000e+00
280,281,0,10000000,0.00000000e+00
282,283,0,10000000,0.00000000e+00
284,285,0,10000000,0.00000000e+00
286,287,0,10000000,0.00000000e+00
288,289,0,10000000,0.00000000e+00
290,291,0,10000000,0.00000000e+00
292,293,0,10000000,0.00000000e+00
294,295,0,10000000,0.00000000e+00
296,297,0,10000000,0.00000000e+00
298,299,0,10000000,0.00000000e+00
300,301,0,10000000,0.00000000e+00
302,303,0,10000000,0.00000000e+00
304,305,0,10000000,0.00000000e+00
306,307,0,10000000,0.00000000e+00
308,309,0,10000000,0.00000000e+00
310,311,0,10000000,0.00000000e+00
312,313,0,10000000,0.00000000e+00
314,315,0,10000000,0.00000000e+00
316,317,0,10000000,0.00000000e+00
318,319,0,10000000,0.00000000e+00
320,321,0,10000000,0.00000000e+00
322,323,0,10000000,0.00000000e+00
324,325,0,10000000,0.00000000e+00
326,327,0,10000000,0.00000000e+00
328,329,0,10000000,0.00000000e+00
330,331,0,10000000,0.00000000e+00
332,333,0,10000000,0.00000000e+00
334,335,0,10000000,0.00000000e+00
336,337,0,10000000,0.00000000e+00
338,339,0,10000000,0.00000000e+00
340,341,0,10000000,0.00000000e+00
342,343,0,10000000,0.00000000e+00
344,345,0,10000000,0.00000000e+00
346,347,0,10000000,0.00000000e+00
348,349,0,10000000,0.00000000e+00
350,351,0,10000000,0.00000000e+00
352,353,0,10000000,0.00000000e+00
354,355,0,10000000,0.00000000e+00
356,357,0,10000000,0.00000000e+00
358,359,0,10000000,0.00000000e+00
360,361,0,10000000,0.00000000e+00
362,363,0,10000000,0.00000000e+00
364,365,0,10000000,0.00000000e+00
366,367,0,10000000,0.00000000e+00
368,369,0,10000000,0.00000000e+00
370,371,0,10000000,0.00000000e+00
372,373,0,10000000,0.00000000e+00
374,375,0,10000000,0.00000000e+00
376,377,0,10000000,0.00000000e+00
378,379,1,10000000,1.00000000e-07
380,381,2,10000000,2.00000000e-07
382,383,0,10000000,0.00000000e+00
384,385,0,10000000,0.00000000e+00
386,387,1,10000000,1.00000000e-07
388,389,3,10000000,3.00000000e-07
390,391,10,10000000,1.00000000e-06
392,393,21,10000000,2.10000000e-06
394,395,43,10000000,4.30000000e-06
396,397,48,10000000,4.80000000e-06
398,399,128,10000000,1.28000000e-05
400,401,200,10000000,2.00000000e-05
402,403,391,10000000,3.91000000e-05
404,405,561,10000000,5.61000000e-05
406,407,1010,10000000,1.01000000e-04
408,409,1571,10000000,1.57100000e-04
410,411,2405,10000000,2.40500000e-04
412,413,3806,10000000,3.80600000e-04
414,415,5657,10000000,5.65700000e-04
416,417,8784,10000000,8.78400000e-04
418,419,12848,10000000,1.28480000e-03
420,421,18575,10000000,1.85750000e-03
422,423,26118,10000000,2.61180000e-03
424,425,36843,10000000,3.68430000e-03
426,427,49943,10000000,4.99430000e-03
428,429,67096,10000000,6.70960000e-03
430,431,88376,10000000,8.83760000e-03
432,433,114472,10000000,1.14472000e-02
434,435,144426,10000000,1.44426000e-02
436,437,179534,10000000,1.79534000e-02
438,439,219784,10000000,2.19784000e-02
440,441,261821,10000000,2.61821000e-02
442,443,307627,10000000,3.07627000e-02
444,445,353787,10000000,3.53787000e-02
446,447,399262,10000000,3.99262000e-02
448,449,442910,10000000,4.42910000e-02
450,451,480618,10000000,4.80618000e-02
452,453,513710,10000000,5.13710000e-02
454,455,536802,10000000,5.36802000e-02
456,457,552310,10000000,5.52310000e-02
458,459,555782,10000000,5.55782000e-02
460,461,549123,10000000,5.49123000e-02
462,463,528251,10000000,5.28251000e-02
464,465,503570,10000000,5.03570000e-02
466,467,469379,10000000,4.69379000e-02
468,469,429206,10000000,4.29206000e-02
470,471,384238,10000000,3.84238000e-02
472,473,337845,10000000,3.37845000e-02
474,475,290693,10000000,2.90693000e-02
476,477,245231,10000000,2.45231000e-02
478,479,202539,10000000,2.02539000e-02
480,481,164669,10000000,1.64669000e-02
482,483,130598,10000000,1.30598000e-02
484,485,102170,10000000,1.02170000e-02
486,487,78310,10000000,7.83100000e-03
488,489,58106,10000000,5.81060000e-03
490,491,43085,10000000,4.30850000e-03
492,493,30470,10000000,3.04700000e-03
494,495,21530,10000000,2.15300000e-03
496,497,15203,10000000,1.52030000e-03
498,499,10206,10000000,1.02060000e-03
500,501,6757,10000000,6.75700000e-04
502,503,4432,10000000,4.43200000e-04
504,505,2778,10000000,2.77800000e-04
506,507,1752,10000000,1.75200000e-04
508,509,1039,10000000,1.03900000e-04
510,511,700,10000000,7.00000000e-05
512,513,358,10000000,3.58000000e-05
514,515,210,10000000,2.10000000e-05
516,517,127,10000000,1.27000000e-05
518,519,52,10000000,5.20000000e-06
520,521,44,10000000,4.40000000e-06
522,523,22,10000000,2.20000000e-06
524,525,8,10000000,8.00000000e-07
526,527,8,10000000,8.00000000e-07
528,529,4,10000000,4.00000000e-07
530,531,1,10000000,1.00000000e-07
532,533,0,10000000,0.00000000e+00
534,535,0,10000000,0.00000000e+00
536,537,0,10000000,0.00000000e+00
538,539,0,10000000,0.00000000e+00
540,541,0,10000000,0.00000000e+00
542,543,0,10000000,0.00000000e+00
544,545,0,10000000,0.00000000e+00
546,547,0,10000000,0.00000000e+00
548,549,0,10000000,0.00000000e+00
550,551,0,10000000,0.00000000e+00
552,553,0,10000000,0.00000000e+00
554,555,0,10000000,0.00000000e+00
556,557,0,10000000,0.00000000e+00
558,559,0,10000000,0.00000000e+00
560,561,0,10000000,0.00000000e+00
562,563,0,10000000,0.00000000e+00
564,565,0,10000000,0.00000000e+00
566,567,0,10000000,0.00000000e+00
568,569,0,10000000,0.00000000e+00
570,571,0,10000000,0.00000000e+00
572,573,0,10000000,0.00000000e+00
574,575,0,10000000,0.00000000e+00
576,577,0,10000000,0.00000000e+00
578,579,0,10000000,0.00000000e+00
580,581,0,10000000,0.00000000e+00
582,583,0,10000000,0.00000000e+00
584,585,0,10000000,0.00000000e+00
586,587,0,10000000,0.00000000e+00
588,589,0,10000000,0.00000000e+00
590,591,0,10000000,0.00000000e+00
592,593,0,10000000,0.00000000e+00
594,595,0,10000000,0.00000000e+00
596,597,0,10000000,0.00000000e+00
598,599,0,10000000,0.00000000e+00
600,601,0,10000000,0.00000000e+00
602,603,0,10000000,0.00000000e+00
604,605,0,10000000,0.00000000e+00
606,607,0,10000000,0.00000000e+00
608,609,0,10000000,0.00000000e+00
610,611,0,10000000,0.00000000e+00
612,613,0,10000000,0.00000000e+00
614,615,0,10000000,0.00000000e+00
616,617,0,10000000,0.00000000e+00
618,619,0,10000000,0.00000000e+00
620,621,0,10000000,0.00000000e+00
622,623,0,10000000,0.00000000e+00
624,625,0,10000000,0.00000000e+00
626,627,0,10000000,0.00000000e+00
628,629,0,10000000,0.00000000e+00
630,631,0,10000000,0.00000000e+00
632,633,0,10000000,0.00000000e+00
634,635,0,10000000,0.00000000e+00
636,637,0,10000000,0.00000000e+00
638,639,0,10000000,0.00000000e+00
640,641,0,10000000,0.00000000e+00
642,643,0,10000000,0.00000000e+00
644,645,0,10000000,0.00000000e+00
646,647,0,10000000,0.00000000e+00
648,649,0,10000000,0.00000000e+00
650,651,0,10000000,0.00000000e+00
652,653,0,10000000,0.00000000e+00
654,655,0,10000000,0.00000000e+00
656,657,0,10000000,0.00000000e+00
658,659,0,10000000,0.00000000e+00
660,661,0,10000000,0.00000000e+00
662,663,0,10000000,0.00000000e+00
664,665,0,10000000,0.00000000e+00
666,667,0,10000000,0.00000000e+00
668,669,0,10000000,0.00000000e+00
670,671,0,10000000,0.00000000e+00
672,673,0,10000000,0.00000000e+00
674,675,0,10000000,0.00000000e+00
676,677,0,10000000,0.00000000e+00
678,679,0,10000000,0.00000000e+00
680,681,0,10000000,0.00000000e+00
682,683,0,10000000,0.00000000e+00
684,685,0,10000000,0.00000000e+00
686,687,0,10000000,0.00000000e+00
688,689,0,10000000,0.00000000e+00
690,691,0,10000000,0.00000000e+00
692,693,0,10000000,0.00000000e+00
694,695,0,10000000,0.00000000e+00
696,697,0,10000000,0.00000000e+00
698,699,0,10000000,0.00000000e+00
700,701,0,10000000,0.00000000e+00
702,703,0,10000000,0.00000000e+00
704,705,0,10000000,0.00000000e+00
706,707,0,10000000,0.00000000e+00
708,709,0,10000000,0.00000000e+00
710,711,0,10000000,0.00000000e+00
712,713,0,10000000,0.00000000e+00
714,715,0,10000000,0.00000000e+00
716,717,0,10000000,0.00000000e+00
718,719,0,10000000,0.00000000e+00
720,721,0,10000000,0.00000000e+00
722,723,0,10000000,0.00000000e+00
724,725,0,10000000,0.00000000e+00
726,727,0,10000000,0.00000000e+00
728,729,0,10000000,0.00000000e+00
730,731,0,10000000,0.00000000e+00
732,733,0,10000000,0.00000000e+00
734,735,0,10000000,0.00000000e+00
736,737,0,10000000,0.00000000e+00
738,739,0,10000000,0.00000000e+00
740,741,0,10000000,0.00000000e+00
742,743,0,10000000,0.00000000e+00
744,745,0,10000000,0.00000000e+00
746,747,0,10000000,0.00000000e+00
748,749,0,10000000,0.00000000e+00
750,751,0,10000000,0.00000000e+00
752,753,0,10000000,0.00000000e+00
754,755,0,10000000,0.00000000e+00
756,757,0,10000000,0.00000000e+00
758,759,0,10000000,0.00000000e+00
760,761,0,10000000,0.00000000e+00
762,763,0,10000000,0.00000000e+00
764,765,0,10000000,0.00000000e+00
766,767,0,10000000,0.00000000e+00
768,769,0,10000000,0.00000000e+00
770,771,0,10000000,0.00000000e+00
772,773,0,10000000,0.00000000e+00
774,775,0,10000000,0.00000000e+00
776,777,0,10000000,0.00000000e+00
778,779,0,10000000,0.00000000e+00
780,781,0,10000000,0.00000000e+00
782,783,0,10000000,0.00000000e+00
784,785,0,10000000,0.00000000e+00
786,787,0,10000000,0.00000000e+00
788,789,0,10000000,0.00000000e+00
790,791,0,10000000,0.00000000e+00
792,793,0,10000000,0.00000000e+00
794,795,0,10000000,0.00000000e+00
796,797,0,10000000,0.00000000e+00
798,799,0,10000000,0.00000000e+00
800,801,0,10000000,0.00000000e+00
802,803,0,10000000,0.00000000e+00
804,805,0,10000000,0.00000000e+00
806,807,0,10000000,0.00000000e+00
808,809,0,10000000,0.00000000e+00
810,811,0,10000000,0.00000000e+00
812,813,0,10000000,0.00000000e+00
814,815,0,10000000,0.00000000e+00
816,817,0,10000000,0.00000000e+00
818,819,0,10000000,0.00000000e+00
820,821,0,10000000,0.00000000e+00
822,823,0,10000000,0.00000000e+00
824,825,0,10000000,0.00000000e+00
826,827,0,10000000,0.00000000e+00
828,829,0,10000000,0.00000000e+00
830,831,0,10000000,0.00000000e+00
832,833,0,10000000,0.00000000e+00
834,835,0,10000000,0.00000000e+00
836,837,0,10000000,0.00000000e+00
838,839,0,10000000,0.00000000e+00
840,841,0,10000000,0.00000000e+00
842,843,0,10000000,0.00000000e+00
844,845,0,10000000,0.00000000e+00
846,847,0,10000000,0.00000000e+00
848,849,0,10000000,0.00000000e+00
850,851,0,10000000,0.00000000e+00
852,853,0,10000000,0.00000000e+00
854,855,0,10000000,0.00000000e+00
856,857,0,10000000,0.00000000e+00
858,859,0,10000000,0.00000000e+00
860,861,0,10000000,0.00000000e+00
862,863,0,10000000,0.00000000e+00
864,865,0,10000000,0.00000000e+00
866,867,0,10000000,0.00000000e+00
868,869,0,10000000,0.00000000e+00
870,871,0,10000000,0.00000000e+00
872,873,0,10000000,0.00000000e+00
874,875,0,10000000,0.00000000e+00
876,877,0,10000000,0.00000000e+00
878,879,0,10000000,0.00000000e+00
880,881,0,10000000,0.00000000e+00
882,883,0,10000000,0.00000000e+00
884,885,0,10000000,0.00000000e+00
886,887,0,10000000,0.00000000e+00
888,889,0,10000000,0.00000000e+00
890,891,0,10000000,0.00000000e+00
892,893,0,10000000,0.00000000e+00
894,895,0,10000000,0.00000000e+00
896,897,0,10000000,0.00000000e+00
898,899,0,10000000,0.00000000e+00
900,901,0,10000000,0.00000000e+00
902,903,0,10000000,0.00000000e+00
904,905,0,10000000,0.00000000e+00
906,907,0,10000000,0.00000000e+00
908,909,0,10000000,0.00000000e+00
910,911,0,10000000,0.00000000e+00
912,913,0,10000000,0.00000000e+00
914,915,0,10000000,0.00000000e+00
916,917,0,10000000,0.00000000e+00
918,919,0,10000000,0.00000000e+00
920,921,0,10000000,0.00000000e+00
922,923,0,10000000,0.00000000e+00
924,925,0,10000000,0.00000000e+00
926,927,0,10000000,0.00000000e+00
928,929,0,10000000,0.00000000e+00
930,931,0,10000000,0.00000000e+00
932,933,0,10000000,0.00000000e+00
934,935,0,10000000,0.00000000e+00
936,937,0,10000000,0.00000000e+00
938,939,0,10000000,0.00000000e+00
940,941,0,10000000,0.00000000e+00
942,943,0,10000000,0.00000000e+00
944,945,0,10000000,0.00000000e+00
946,947,0,10000000,0.00000000e+00
948,949,0,10000000,0.00000000e+00
950,951,0,10000000,0.00000000e+00
952,953,0,10000000,0.00000000e+00
954,955,0,10000000,0.00000000e+00
956,957,0,10000000,0.00000000e+00
958,959,0,10000000,0.00000000e+00
960,961,0,10000000,0.00000000e+00
962,963,0,10000000,0.00000000e+00
964,965,0,10000000,0.00000000e+00
966,967,0,10000000,0.00000000e+00
968,969,0,10000000,0.00000000e+00
970,971,0,10000000,0.00000000e+00
972,973,0,10000000,0.00000000e+00
974,975,0,10000000,0.00000000e+00
976,977,0,10000000,0.00000000e+00
978,979,0,10000000,0.00000000e+00
980,981,0,10000000,0.00000000e+00
982,983,0,10000000,0.00000000e+00
984,985,0,10000000,0.00000000e+00
986,987,0,10000000,0.00000000e+00
988,989,0,10000000,0.00000000e+00
990,991,0,10000000,0.00000000e+00
992,993,0,10000000,0.00000000e+00
994,995,0,10000000,0.00000000e+00
996,997,0,10000000,0.00000000e+00
998,999,0,10000000,0.00000000e+00
1000,1001,0,10000000,0.00000000e+00
1002,1003,0,10000000,0.00000000e+00
1004,1005,0,10000000,0.00000000e+00
1006,1007,0,10000000,0.00000000e+00
1008,1009,0,10000000,0.00000000e+00
1010,1011,0,10000000,0.00000000e+00
1012,1013,0,10000000,0.00000000e+00
1014,1015,0,10000000,0.00000000e+00
1016,1017,0,10000000,0.00000000e+00
1018,1019,0,10000000,0.00000000e+00
1020,1021,0,10000000,0.00000000e+00
1022,1023,0,10000000,0.00000000e+00
1024,1025,0,10000000,0.00000000e+00
1026,1027,0,10000000,0.00000000e+00
1028,1029,0,10000000,0.00000000e+00
1030,1031,0,10000000,0.00000000e+00
1032,1033,0,10000000,0.00000000e+00
1034,1035,0,10000000,0.00000000e+00
1036,1037,0,10000000,0.00000000e+00
1038,1039,0,10000000,0.00000000e+00
1040,1041,0,10000000,0.00000000e+00
1042,1043,0,10000000,0.00000000e+00
1044,1045,0,10000000,0.00000000e+00
1046,1047,0,10000000,0.00000000e+00
1048,1049,0,10000000,0.00000000e+00
1050,1051,0,10000000,0.00000000e+00
1052,1053,0,10000000,0.00000000e+00
1054,1055,0,10000000,0.00000000e+00
1056,1057,0,10000000,0.00000000e+00
1058,1059,0,10000000,0.00000000e+00
1060,1061,0,10000000,0.00000000e+00
1062,1063,0,10000000,0.00000000e+00
1064,1065,0,10000000,0.00000000e+00
1066,1067,0,10000000,0.00000000e+00
1068,1069,0,10000000,0.00000000e+00
1070,1071,0,10000000,0.00000000e+00
1072,1073,0,10000000,0.00000000e+00
1074,1075,0,10000000,0.00000000e+00
1076,1077,0,10000000,0.00000000e+00
1078,1079,0,10000000,0.00000000e+00
1080,1081,0,10000000,0.00000000e+00
1082,1083,0,10000000,0.00000000e+00
1084,1085,0,10000000,0.00000000e+00
1086,1087,0,10000000,0.00000000e+00
1088,1089,0,10000000,0.00000000e+00
1090,1091,0,10000000,0.00000000e+00
1092,1093,0,10000000,0.00000000e+00
1094,1095,0,10000000,0.00000000e+00
1096,1097,0,10000000,0.00000000e+00
1098,1099,0,10000000,0.00000000e+00
1100,1101,0,10000000,0.00000000e+00
1102,1103,0,10000000,0.00000000e+00
1104,1105,0,10000000,0.00000000e+00
1106,1107,0,10000000,0.00000000e+00
1108,1109,0,10000000,0.00000000e+00
1110,1111,0,10000000,0.00000000e+00
1112,1113,0,10000000,0.00000000e+00
1114,1115,0,10000000,0.00000000e+00
1116,1117,0,10000000,0.00000000e+00
1118,1119,0,10000000,0.00000000e+00
1120,1121,0,10000000,0.00000000e+00
1122,1123,0,10000000,0.00000000e+00
1124,1125,0,10000000,0.00000000e+00
1126,1127,0,10000000,0.00000000e+00
1128,1129,0,10000000,0.00000000e+00
1130,1131,0,10000000,0.00000000e+00
1132,1133,0,10000000,0.00000000e+00
1134,1135,0,10000000,0.00000000e+00
1136,1137,0,10000000,0.00000000e+00
1138,1139,0,10000000,0.00000000e+00
1140,1141,0,10000000,0.00000000e+00
1142,1143,0,10000000,0.00000000e+00
1144,1145,0,10000000,0.00000000e+00
1146,1147,0,10000000,0.00000000e+00
1148,1149,0,10000000,0.00000000e+00
1150,1151,0,10000000,0.00000000e+00
1152,1153,0,10000000,0.00000000e+00
1154,1155,0,10000000,0.00000000e+00
1156,1157,0,10000000,0.00000000e+00
1158,1159,0,10000000,0.00000000e+00
1160,1161,0,10000000,0.00000000e+00
1162,1163,0,10000000,0.00000000e+00
1164,1165,0,10000000,0.00000000e+00
1166,1167,0,10000000,0.00000000e+00
1168,1169,0,10000000,0.00000000e+00
1170,1171,0,10000000,0.00000000e+00
1172,1173,0,10000000,0.00000000e+00
1174,1175,0,10000000,0.00000000e+00
1176,1177,0,10000000,0.00000000e+00
1178,1179,0,10000000,0.00000000e+00
1180,1181,0,10000000,0.00000000e+00
1182,1183,0,10000000,0.00000000e+00
1184,1185,0,10000000,0.00000000e+00
1186,1187,0,10000000,0.00000000e+00
1188,1189,0,10000000,0.00000000e+00
1190,1191,0,10000000,0.00000000e+00
1192,1193,0,10000000,0.00000000e+00
1194,1195,0,10000000,0.00000000e+00
1196,1197,0,10000000,0.00000000e+00
1198,1199,0,10000000,0.00000000e+00
1200,1201,0,10000000,0.00000000e+00
1202,1203,0,10000000,0.00000000e+00
1204,1205,0,10000000,0.00000000e+00
1206,1207,0,10000000,0.00000000e+00
1208,1209,0,10000000,0.00000000e+00
1210,1211,0,10000000,0.00000000e+00
1212,1213,0,10000000,0.00000000e+00
1214,1215,0,10000000,0.00000000e+00
1216,1217,0,10000000,0.00000000e+00
1218,1219,0,10000000,0.00000000e+00
1220,1221,0,10000000,0.00000000e+00
1222,1223,0,10000000,0.00000000e+00
1224,1225,0,10000000,0.00000000e+00
1226,1227,0,10000000,0.00000000e+00
1228,1229,0,10000000,0.00000000e+00
1230,1231,0,10000000,0.00000000e+00
1232,1233,0,10000000,0.00000000e+00
1234,1235,0,10000000,0.00000000e+00
1236,1237,0,10000000,0.00000000e+00
1238,1239,0,10000000,0.00000000e+00
1240,1241,0,10000000,0.00000000e+00
1242,1243,0,10000000,0.00000000e+00
1244,1245,0,10000000,0.00000000e+00
1246,1247,0,10000000,0.00000000e+00
1248,1249,0,10000000,0.00000000e+00
1250,1251,0,10000000,0.00000000e+00
1252,1253,0,10000000,0.00000000e+00
1254,1255,0,10000000,0.00000000e+00
1256,1257,0,10000000,0.00000000e+00
1258,1259,0,10000000,0.00000000e+00
1260,1261,0,10000000,0.00000000e+00
1262,1263,0,10000000,0.00000000e+00
1264,1265,0,10000000,0.00000000e+00
1266,1267,0,10000000,0.00000000e+00
1268,1269,0,10000000,0.00000000e+00
1270,1271,0,10000000,0.00000000e+00
1272,1273,0,10000000,0.00000000e+00
1274,1275,0,10000000,0.00000000e+00
1276,1277,0,10000000,0.00000000e+00
1278,1279,0,10000000,0.00000000e+00
1280,1281,0,10000000,0.00000000e+00
1282,1283,0,10000000,0.00000000e+00
1284,1285,0,10000000,0.00000000e+00
1286,1287,0,10000000,0.00000000e+00
1288,1289,0,10000000,0.00000000e+00
1290,1291,0,10000000,0.00000000e+00
1292,1293,0,10000000,0.00000000e+00
1294,1295,0,10000000,0.00000000e+00
1296,1297,0,10000000,0.00000000e+00
1298,1299,0,10000000,0.00000000e+00
1300,1301,0,10000000,0.00000000e+00
1302,1303,0,10000000,0.00000000e+00
1304,1305,0,10000000,0.00000000e+00
1306,1307,0,10000000,0.00000000e+00
1308,1309,0,10000000,0.00000000e+00
1310,1311,0,10000000,0.00000000e+00
1312,1313,0,10000000,0.00000000e+00
1314,1315,0,10000000,0.00000000e+00
1316,1317,0,10000000,0.00000000e+00
1318,1319,0,10000000,0.00000000e+00
1320,1321,0,10000000,0.00000000e+00
1322,1323,0,10000000,0.00000000e+00
1324,1325,0,10000000,0.00000000e+00
1326,1327,0,10000000,0.00000000e+00
1328,1329,0,10000000,0.00000000e+00
1330,1331,0,10000000,0.00000000e+00
1332,1333,0,10000000,0.00000000e+00
1334,1335,0,10000000,0.00000000e+00
1336,1337,0,10000000,0.00000000e+00
1338,1339,0,10000000,0.00000000e+00
1340,1341,0,10000000,0.00000000e+00
1342,1343,0,10000000,0.00000000e+00
1344,1345,0,10000000,0.00000000e+00
1346,1347,0,10000000,0.00000000e+00
1348,1349,0,10000000,0.00000000e+00
1350,1351,0,10000000,0.00000000e+00
1352,1353,0,10000000,0.00000000e+00
1354,1355,0,10000000,0.00000000e+00
1356,1357,0,10000000,0.00000000e+00
1358,1359,0,10000000,0.00000000e+00
1360,1361,0,10000000,0.00000000e+00
1362,1363,0,10000000,0.00000000e+00
1364,1365,0,10000000,0.00000000e+00
1366,1367,0,10000000,0.00000000e+00
1368,1369,0,10000000,0.00000000e+00
1370,1371,0,10000000,0.00000000e+00
1372,1373,0,10000000,0.00000000e+00
1374,1375,0,10000000,0.00000000e+00
1376,1377,0,10000000,0.00000000e+00
1378,1379,0,10000000,0.00000000e+00
1380,1381,0,10000000,0.00000000e+00
1382,1383,0,10000000,0.00000000e+00
1384,1385,0,10000000,0.00000000e+00
1386,1387,0,10000000,0.00000000e+00
1388,1389,0,10000000,0.00000000e+00
1390,1391,0,10000000,0.00000000e+00
1392,1393,0,10000000,0.00000000e+00
1394,1395,0,10000000,0.00000000e+00
1396,1397,0,10000000,0.00000000e+00
1398,1399,0,10000000,0.00000000e+00
1400,1401,0,10000000,0.00000000e+00
1402,1403,0,10000000,0.00000000e+00
1404,1405,0,10000000,0.00000000e+00
1406,1407,0,10000000,0.00000000e+00
1408,1409,0,10000000,0.00000000e+00
1410,1411,0,10000000,0.00000000e+00
1412,1413,0,10000000,0.00000000e+00
1414,1415,0,10000000,0.00000000e+00
1416,1417,0,10000000,0.00000000e+00
1418,1419,0,10000000,0.00000000e+00
1420,1421,0,10000000,0.00000000e+00
1422,1423,0,10000000,0.00000000e+00
1424,1425,0,10000000,0.00000000e+00
1426,1427,0,10000000,0.00000000e+00
1428,1429,0,10000000,0.00000000e+00
1430,1431,0,10000000,0.00000000e+00
1432,1433,0,10000000,0.00000000e+00
1434,1435,0,10000000,0.00000000e+00
1436,1437,0,10000000,0.00000000e+00
1438,1439,0,10000000,0.00000000e+00
1440,1441,0,10000000,0.00000000e+00
1442,1443,0,10000000,0.00000000e+00
1444,1445,0,10000000,0.00000000e+00
1446,1447,0,10000000,0.00000000e+00
1448,1449,0,10000000,0.00000000e+00
1450,1451,0,10000000,0.00000000e+00
1452,1453,0,10000000,0.00000000e+00
1454,1455,0,10000000,0.00000000e+00
1456,1457,0,10000000,0.00000000e+00
1458,1459,0,10000000,0.00000000e+00
1460,1461,0,10000000,0.00000000e+00
1462,1463,0,10000000,0.00000000e+00
1464,1465,0,10000000,0.00000000e+00
1466,1467,0,10000000,0.00000000e+00
1468,1469,0,10000000,0.00000000e+00
1470,1471,0,10000000,0.00000000e+00
1472,1473,0,10000000,0.00000000e+00
1474,1475,0,10000000,0.00000000e+00
1476,1477,0,10000000,0.00000000e+00
1478,1479,0,10000000,0.00000000e+00
1480,1481,0,10000000,0.00000000e+00
1482,1483,0,10000000,0.00000000e+00
1484,1485,0,10000000,0.00000000e+00
1486,1487,0,10000000,0.00000000e+00
1488,1489,0,10000000,0.00000000e+00
1490,1491,0,10000000,0.00000000e+00
1492,1493,0,10000000,0.00000000e+00


==> data/syn_dfr/model/syndfr_2_1495_23_30_11_12.csv <==
w,prob_w,dfr_w
0,0.00000000e+00,0.00000000e+00
2,0.00000000e+00,0.00000000e+00
4,0.00000000e+00,0.00000000e+00
6,0.00000000e+00,0.00000000e+00
8,0.00000000e+00,0.00000000e+00
10,0.00000000e+00,0.00000000e+00
12,0.00000000e+00,0.00000000e+00
14,0.00000000e+00,0.00000000e+00
16,0.00000000e+00,0.00000000e+00
18,0.00000000e+00,0.00000000e+00
20,0.00000000e+00,0.00000000e+00
22,0.00000000e+00,0.00000000e+00
24,0.00000000e+00,0.00000000e+00
26,0.00000000e+00,0.00000000e+00
28,0.00000000e+00,0.00000000e+00
30,0.00000000e+00,0.00000000e+00
32,0.00000000e+00,0.00000000e+00
34,0.00000000e+00,0.00000000e+00
36,0.00000000e+00,0.00000000e+00
38,0.00000000e+00,0.00000000e+00
40,0.00000000e+00,0.00000000e+00
42,0.00000000e+00,0.00000000e+00
44,0.00000000e+00,0.00000000e+00
46,0.00000000e+00,0.00000000e+00
48,0.00000000e+00,0.00000000e+00
50,0.00000000e+00,0.00000000e+00
52,0.00000000e+00,0.00000000e+00
54,0.00000000e+00,0.00000000e+00
56,0.00000000e+00,0.00000000e+00
58,0.00000000e+00,0.00000000e+00
60,0.00000000e+00,0.00000000e+00
62,0.00000000e+00,0.00000000e+00
64,0.00000000e+00,0.00000000e+00
66,0.00000000e+00,0.00000000e+00
68,0.00000000e+00,0.00000000e+00
70,0.00000000e+00,0.00000000e+00
72,0.00000000e+00,0.00000000e+00
74,0.00000000e+00,0.00000000e+00
76,0.00000000e+00,0.00000000e+00
78,0.00000000e+00,0.00000000e+00
80,0.00000000e+00,0.00000000e+00
82,0.00000000e+00,0.00000000e+00
84,0.00000000e+00,0.00000000e+00
86,0.00000000e+00,0.00000000e+00
88,0.00000000e+00,0.00000000e+00
90,0.00000000e+00,0.00000000e+00
92,0.00000000e+00,0.00000000e+00
94,0.00000000e+00,0.00000000e+00
96,0.00000000e+00,0.00000000e+00
98,0.00000000e+00,0.00000000e+00
100,0.00000000e+00,0.00000000e+00
102,0.00000000e+00,0.00000000e+00
104,0.00000000e+00,0.00000000e+00
106,0.00000000e+00,0.00000000e+00
108,0.00000000e+00,0.00000000e+00
110,0.00000000e+00,0.00000000e+00
112,0.00000000e+00,0.00000000e+00
114,0.00000000e+00,0.00000000e+00
116,0.00000000e+00,0.00000000e+00
118,0.00000000e+00,0.00000000e+00
120,0.00000000e+00,0.00000000e+00
122,0.00000000e+00,0.00000000e+00
124,0.00000000e+00,0.00000000e+00
126,0.00000000e+00,0.00000000e+00
128,0.00000000e+00,0.00000000e+00
130,0.00000000e+00,0.00000000e+00
132,0.00000000e+00,0.00000000e+00
134,0.00000000e+00,0.00000000e+00
136,0.00000000e+00,0.00000000e+00
138,0.00000000e+00,0.00000000e+00
140,0.00000000e+00,0.00000000e+00
142,0.00000000e+00,0.00000000e+00
144,0.00000000e+00,0.00000000e+00
146,0.00000000e+00,0.00000000e+00
148,0.00000000e+00,0.00000000e+00
150,0.00000000e+00,0.00000000e+00
152,0.00000000e+00,0.00000000e+00
154,0.00000000e+00,0.00000000e+00
156,0.00000000e+00,0.00000000e+00
158,0.00000000e+00,0.00000000e+00
160,0.00000000e+00,0.00000000e+00
162,0.00000000e+00,0.00000000e+00
164,0.00000000e+00,0.00000000e+00
166,0.00000000e+00,0.00000000e+00
168,0.00000000e+00,0.00000000e+00
170,0.00000000e+00,0.00000000e+00
172,0.00000000e+00,0.00000000e+00
174,0.00000000e+00,0.00000000e+00
176,0.00000000e+00,0.00000000e+00
178,0.00000000e+00,0.00000000e+00
180,0.00000000e+00,0.00000000e+00
182,0.00000000e+00,0.00000000e+00
184,0.00000000e+00,0.00000000e+00
186,0.00000000e+00,0.00000000e+00
188,0.00000000e+00,0.00000000e+00
190,0.00000000e+00,0.00000000e+00
192,0.00000000e+00,0.00000000e+00
194,0.00000000e+00,0.00000000e+00
196,0.00000000e+00,0.00000000e+00
198,0.00000000e+00,0.00000000e+00
200,0.00000000e+00,0.00000000e+00
202,0.00000000e+00,0.00000000e+00
204,0.00000000e+00,0.00000000e+00
206,0.00000000e+00,0.00000000e+00
208,0.00000000e+00,0.00000000e+00
210,0.00000000e+00,0.00000000e+00
212,0.00000000e+00,0.00000000e+00
214,0.00000000e+00,0.00000000e+00
216,0.00000000e+00,0.00000000e+00
218,0.00000000e+00,0.00000000e+00
220,0.00000000e+00,0.00000000e+00
222,0.00000000e+00,0.00000000e+00
224,0.00000000e+00,0.00000000e+00
226,0.00000000e+00,0.00000000e+00
228,0.00000000e+00,0.00000000e+00
230,0.00000000e+00,0.00000000e+00
232,0.00000000e+00,0.00000000e+00
234,0.00000000e+00,0.00000000e+00
236,0.00000000e+00,0.00000000e+00
238,0.00000000e+00,0.00000000e+00
240,0.00000000e+00,0.00000000e+00
242,0.00000000e+00,0.00000000e+00
244,0.00000000e+00,0.00000000e+00
246,0.00000000e+00,0.00000000e+00
248,0.00000000e+00,0.00000000e+00
250,0.00000000e+00,0.00000000e+00
252,0.00000000e+00,0.00000000e+00
254,0.00000000e+00,0.00000000e+00
256,0.00000000e+00,0.00000000e+00
258,0.00000000e+00,0.00000000e+00
260,0.00000000e+00,0.00000000e+00
262,0.00000000e+00,0.00000000e+00
264,0.00000000e+00,0.00000000e+00
266,0.00000000e+00,0.00000000e+00
268,0.00000000e+00,0.00000000e+00
270,0.00000000e+00,0.00000000e+00
272,0.00000000e+00,0.00000000e+00
274,0.00000000e+00,0.00000000e+00
276,0.00000000e+00,0.00000000e+00
278,0.00000000e+00,0.00000000e+00
280,0.00000000e+00,0.00000000e+00
282,0.00000000e+00,0.00000000e+00
284,0.00000000e+00,0.00000000e+00
286,0.00000000e+00,0.00000000e+00
288,0.00000000e+00,0.00000000e+00
290,0.00000000e+00,0.00000000e+00
292,0.00000000e+00,0.00000000e+00
294,0.00000000e+00,0.00000000e+00
296,0.00000000e+00,0.00000000e+00
298,0.00000000e+00,0.00000000e+00
300,0.00000000e+00,0.00000000e+00
302,0.00000000e+00,0.00000000e+00
304,0.00000000e+00,0.00000000e+00
306,0.00000000e+00,0.00000000e+00
308,0.00000000e+00,0.00000000e+00
310,0.00000000e+00,0.00000000e+00
312,0.00000000e+00,0.00000000e+00
314,0.00000000e+00,0.00000000e+00
316,0.00000000e+00,0.00000000e+00
318,0.00000000e+00,0.00000000e+00
320,0.00000000e+00,0.00000000e+00
322,0.00000000e+00,0.00000000e+00
324,1.58700579e-20,8.44157140e-01
326,5.86589262e-20,8.63668213e-01
328,2.08234523e-19,8.84521307e-01
330,7.17132984e-19,9.01955844e-01
332,2.41047142e-18,9.16491072e-01
334,7.93160069e-18,9.29326481e-01
336,2.55805843e-17,9.41052492e-01
338,8.08986459e-17,9.51765632e-01
340,2.50911572e-16,9.61378650e-01
342,7.63271004e-16,9.69792903e-01
344,2.27737371e-15,9.76957904e-01
346,6.66503391e-15,9.82883975e-01
348,1.91335893e-14,9.87638186e-01
350,5.38802028e-14,9.91332841e-01
352,1.48837631e-13,9.94110368e-01
354,4.03328172e-13,9.96127401e-01
356,1.07220460e-12,9.97540247e-01
358,2.79627956e-12,9.98493346e-01
360,7.15446789e-12,9.99111586e-01
362,1.79588052e-11,9.99496578e-01
364,4.42272477e-11,9.99726352e-01
366,1.06861999e-10,9.99857566e-01
368,2.53329419e-10,9.99929139e-01
370,5.89229464e-10,9.99966365e-01
372,1.34470445e-09,9.99984796e-01
374,3.01105965e-09,9.99993467e-01
376,6.61558243e-09,9.99997336e-01
378,1.42619403e-08,9.99998971e-01
380,3.01686621e-08,9.99999625e-01
382,6.26188384e-08,9.99999871e-01
384,1.27535066e-07,9.99999958e-01
386,2.54878671e-07,9.99999987e-01
388,4.99827102e-07,9.99999996e-01
390,9.61814199e-07,9.99999999e-01
392,1.81614200e-06,1.00000000e+00
394,3.36509491e-06,1.00000000e+00
396,6.11835820e-06,1.00000000e+00
398,1.09159922e-05,1.00000000e+00
400,1.91109570e-05,1.00000000e+00
402,3.28316134e-05,1.00000000e+00
404,5.53467022e-05,1.00000000e+00
406,9.15544920e-05,1.00000000e+00
408,1.48612074e-04,1.00000000e+00
410,2.36707867e-04,1.00000000e+00
412,3.69958117e-04,1.00000000e+00
414,5.67375123e-04,1.00000000e+00
416,8.53811398e-04,1.00000000e+00
418,1.26073286e-03,1.00000000e+00
420,1.82662192e-03,1.00000000e+00
422,2.59676827e-03,1.00000000e+00
424,3.62218462e-03,1.00000000e+00
426,4.95740272e-03,1.00000000e+00
428,6.65697418e-03,1.00000000e+00
430,8.77063136e-03,1.00000000e+00
432,1.13372533e-02,1.00000000e+00
434,1.43780164e-02,1.00000000e+00
436,1.78893587e-02,1.00000000e+00
438,2.18366091e-02,1.00000000e+00
440,2.61492733e-02,1.00000000e+00
442,3.07189809e-02,1.00000000e+00
444,3.54009483e-02,1.00000000e+00
446,4.00194791e-02,1.00000000e+00
448,4.43775499e-02,1.00000000e+00
450,4.82699485e-02,1.00000000e+00
452,5.14988581e-02,1.00000000e+00
454,5.38902977e-02,1.00000000e+00
456,5.53095454e-02,1.00000000e+00
458,5.56736560e-02,1.00000000e+00
460,5.49594626e-02,1.00000000e+00
462,5.32059902e-02,1.00000000e+00
464,5.05109363e-02,1.00000000e+00
466,4.70216579e-02,1.00000000e+00
468,4.29218208e-02,1.00000000e+00
470,3.84153961e-02,1.00000000e+00
472,3.37099416e-02,1.00000000e+00
474,2.90010640e-02,1.00000000e+00
476,2.44596395e-02,1.00000000e+00
478,2.02228555e-02,1.00000000e+00
480,1.63895301e-02,1.00000000e+00
482,1.30195673e-02,1.00000000e+00
484,1.01369238e-02,1.00000000e+00
486,7.73513792e-03,1.00000000e+00
488,5.78434169e-03,1.00000000e+00
490,4.23871902e-03,1.00000000e+00
492,3.04354681e-03,1.00000000e+00
494,2.14120813e-03,1.00000000e+00
496,1.47583970e-03,1.00000000e+00
498,9.96523937e-04,1.00000000e+00
500,6.59128811e-04,1.00000000e+00
502,4.27023285e-04,1.00000000e+00
504,2.70953701e-04,1.00000000e+00
506,1.68369457e-04,1.00000000e+00
508,1.02451298e-04,1.00000000e+00
510,6.10404288e-05,1.00000000e+00
512,3.56059375e-05,1.00000000e+00
514,2.03324402e-05,1.00000000e+00
516,1.13651450e-05,1.00000000e+00
518,6.21775578e-06,1.00000000e+00
520,3.32903940e-06,1.00000000e+00
522,1.74414567e-06,1.00000000e+00
524,8.94078317e-07,1.00000000e+00
526,4.48380028e-07,1.00000000e+00
528,2.19959209e-07,1.00000000e+00
530,1.05538004e-07,1.00000000e+00
532,4.95211120e-08,1.00000000e+00
534,2.27210738e-08,1.00000000e+00
536,1.01921220e-08,1.00000000e+00
538,4.46926506e-09,1.00000000e+00
540,1.91548974e-09,1.00000000e+00
542,8.02287826e-10,1.00000000e+00
544,3.28336793e-10,1.00000000e+00
546,1.31273783e-10,1.00000000e+00
548,5.12664670e-11,1.00000000e+00
550,1.95528999e-11,1.00000000e+00
552,7.28172642e-12,1.00000000e+00
554,2.64742307e-12,1.00000000e+00
556,9.39498054e-13,1.00000000e+00
558,3.25362059e-13,1.00000000e+00
560,1.09938154e-13,1.00000000e+00
562,3.62367680e-14,1.00000000e+00
564,1.16486537e-14,1.00000000e+00
566,3.65115005e-15,1.00000000e+00
568,1.11560407e-15,1.00000000e+00
570,3.32209182e-16,1.00000000e+00
572,9.63881144e-17,1.00000000e+00
574,2.72411125e-17,1.00000000e+00
576,7.49667843e-18,1.00000000e+00
578,2.00782996e-18,1.00000000e+00
580,5.22768715e-19,1.00000000e+00
582,1.31938214e-19,1.00000000e+00
584,3.20461812e-20,1.00000000e+00
586,0.00000000e+00,0.00000000e+00
588,0.00000000e+00,0.00000000e+00
590,0.00000000e+00,0.00000000e+00
592,0.00000000e+00,0.00000000e+00
594,0.00000000e+00,0.00000000e+00
596,0.00000000e+00,0.00000000e+00
598,0.00000000e+00,0.00000000e+00
600,0.00000000e+00,0.00000000e+00
602,0.00000000e+00,0.00000000e+00
604,0.00000000e+00,0.00000000e+00
606,0.00000000e+00,0.00000000e+00
608,0.00000000e+00,0.00000000e+00
610,0.00000000e+00,0.00000000e+00
612,0.00000000e+00,0.00000000e+00
614,0.00000000e+00,0.00000000e+00
616,0.00000000e+00,0.00000000e+00
618,0.00000000e+00,0.00000000e+00
620,0.00000000e+00,0.00000000e+00
622,0.00000000e+00,0.00000000e+00
624,0.00000000e+00,0.00000000e+00
626,0.00000000e+00,0.00000000e+00
628,0.00000000e+00,0.00000000e+00
630,0.00000000e+00,0.00000000e+00
632,0.00000000e+00,0.00000000e+00
634,0.00000000e+00,0.00000000e+00
636,0.00000000e+00,0.00000000e+00
638,0.00000000e+00,0.00000000e+00
640,0.00000000e+00,0.00000000e+00
642,0.00000000e+00,0.00000000e+00
644,0.00000000e+00,0.00000000e+00
646,0.00000000e+00,0.00000000e+00
648,0.00000000e+00,0.00000000e+00
650,0.00000000e+00,0.00000000e+00
652,0.00000000e+00,0.00000000e+00
654,0.00000000e+00,0.00000000e+00
656,0.00000000e+00,0.00000000e+00
658,0.00000000e+00,0.00000000e+00
660,0.00000000e+00,0.00000000e+00
662,0.00000000e+00,0.00000000e+00
664,0.00000000e+00,0.00000000e+00
666,0.00000000e+00,0.00000000e+00
668,0.00000000e+00,0.00000000e+00
670,0.00000000e+00,0.00000000e+00
672,0.00000000e+00,0.00000000e+00
674,0.00000000e+00,0.00000000e+00
676,0.00000000e+00,0.00000000e+00
678,0.00000000e+00,0.00000000e+00
680,0.00000000e+00,0.00000000e+00
682,0.00000000e+00,0.00000000e+00
684,0.00000000e+00,0.00000000e+00
686,0.00000000e+00,0.00000000e+00
688,0.00000000e+00,0.00000000e+00
690,0.00000000e+00,0.00000000e+00
692,0.00000000e+00,0.00000000e+00
694,0.00000000e+00,0.00000000e+00
696,0.00000000e+00,0.00000000e+00
698,0.00000000e+00,0.00000000e+00
700,0.00000000e+00,0.00000000e+00
702,0.00000000e+00,0.00000000e+00
704,0.00000000e+00,0.00000000e+00
706,0.00000000e+00,0.00000000e+00
708,0.00000000e+00,0.00000000e+00
710,0.00000000e+00,0.00000000e+00
712,0.00000000e+00,0.00000000e+00
714,0.00000000e+00,0.00000000e+00
716,0.00000000e+00,0.00000000e+00
718,0.00000000e+00,0.00000000e+00
720,0.00000000e+00,0.00000000e+00
722,0.00000000e+00,0.00000000e+00
724,0.00000000e+00,0.00000000e+00
726,0.00000000e+00,0.00000000e+00
728,0.00000000e+00,0.00000000e+00
730,0.00000000e+00,0.00000000e+00
732,0.00000000e+00,0.00000000e+00
734,0.00000000e+00,0.00000000e+00
736,0.00000000e+00,0.00000000e+00
738,0.00000000e+00,0.00000000e+00
740,0.00000000e+00,0.00000000e+00
742,0.00000000e+00,0.00000000e+00
744,0.00000000e+00,0.00000000e+00
746,0.00000000e+00,0.00000000e+00
748,0.00000000e+00,0.00000000e+00
750,0.00000000e+00,0.00000000e+00
752,0.00000000e+00,0.00000000e+00
754,0.00000000e+00,0.00000000e+00
756,0.00000000e+00,0.00000000e+00
758,0.00000000e+00,0.00000000e+00
760,0.00000000e+00,0.00000000e+00
762,0.00000000e+00,0.00000000e+00
764,0.00000000e+00,0.00000000e+00
766,0.00000000e+00,0.00000000e+00
768,0.00000000e+00,0.00000000e+00
770,0.00000000e+00,0.00000000e+00
772,0.00000000e+00,0.00000000e+00
774,0.00000000e+00,0.00000000e+00
776,0.00000000e+00,0.00000000e+00
778,0.00000000e+00,0.00000000e+00
780,0.00000000e+00,0.00000000e+00
782,0.00000000e+00,0.00000000e+00
784,0.00000000e+00,0.00000000e+00
786,0.00000000e+00,0.00000000e+00
788,0.00000000e+00,0.00000000e+00
790,0.00000000e+00,0.00000000e+00
792,0.00000000e+00,0.00000000e+00
794,0.00000000e+00,0.00000000e+00
796,0.00000000e+00,0.00000000e+00
798,0.00000000e+00,0.00000000e+00
800,0.00000000e+00,0.00000000e+00
802,0.00000000e+00,0.00000000e+00
804,0.00000000e+00,0.00000000e+00
806,0.00000000e+00,0.00000000e+00
808,0.00000000e+00,0.00000000e+00
810,0.00000000e+00,0.00000000e+00
812,0.00000000e+00,0.00000000e+00
814,0.00000000e+00,0.00000000e+00
816,0.00000000e+00,0.00000000e+00
818,0.00000000e+00,0.00000000e+00
820,0.00000000e+00,0.00000000e+00
822,0.00000000e+00,0.00000000e+00
824,0.00000000e+00,0.00000000e+00
826,0.00000000e+00,0.00000000e+00
828,0.00000000e+00,0.00000000e+00
830,0.00000000e+00,0.00000000e+00
832,0.00000000e+00,0.00000000e+00
834,0.00000000e+00,0.00000000e+00
836,0.00000000e+00,0.00000000e+00
838,0.00000000e+00,0.00000000e+00
840,0.00000000e+00,0.00000000e+00
842,0.00000000e+00,0.00000000e+00
844,0.00000000e+00,0.00000000e+00
846,0.00000000e+00,0.00000000e+00
848,0.00000000e+00,0.00000000e+00
850,0.00000000e+00,0.00000000e+00
852,0.00000000e+00,0.00000000e+00
854,0.00000000e+00,0.00000000e+00
856,0.00000000e+00,0.00000000e+00
858,0.00000000e+00,0.00000000e+00
860,0.00000000e+00,0.00000000e+00
862,0.00000000e+00,0.00000000e+00
864,0.00000000e+00,0.00000000e+00
866,0.00000000e+00,0.00000000e+00
868,0.00000000e+00,0.00000000e+00
870,0.00000000e+00,0.00000000e+00
872,0.00000000e+00,0.00000000e+00
874,0.00000000e+00,0.00000000e+00
876,0.00000000e+00,0.00000000e+00
878,0.00000000e+00,0.00000000e+00
880,0.00000000e+00,0.00000000e+00
882,0.00000000e+00,0.00000000e+00
884,0.00000000e+00,0.00000000e+00
886,0.00000000e+00,0.00000000e+00
888,0.00000000e+00,0.00000000e+00
890,0.00000000e+00,0.00000000e+00
892,0.00000000e+00,0.00000000e+00
894,0.00000000e+00,0.00000000e+00
896,0.00000000e+00,0.00000000e+00
898,0.00000000e+00,0.00000000e+00
900,0.00000000e+00,0.00000000e+00
902,0.00000000e+00,0.00000000e+00
904,0.00000000e+00,0.00000000e+00
906,0.00000000e+00,0.00000000e+00
908,0.00000000e+00,0.00000000e+00
910,0.00000000e+00,0.00000000e+00
912,0.00000000e+00,0.00000000e+00
914,0.00000000e+00,0.00000000e+00
916,0.00000000e+00,0.00000000e+00
918,0.00000000e+00,0.00000000e+00
920,0.00000000e+00,0.00000000e+00
922,0.00000000e+00,0.00000000e+00
924,0.00000000e+00,0.00000000e+00
926,0.00000000e+00,0.00000000e+00
928,0.00000000e+00,0.00000000e+00
930,0.00000000e+00,0.00000000e+00
932,0.00000000e+00,0.00000000e+00
934,0.00000000e+00,0.00000000e+00
936,0.00000000e+00,0.00000000e+00
938,0.00000000e+00,0.00000000e+00
940,0.00000000e+00,0.00000000e+00
942,0.00000000e+00,0.00000000e+00
944,0.00000000e+00,0.00000000e+00
946,0.00000000e+00,0.00000000e+00
948,0.00000000e+00,0.00000000e+00
950,0.00000000e+00,0.00000000e+00
952,0.00000000e+00,0.00000000e+00
954,0.00000000e+00,0.00000000e+00
956,0.00000000e+00,0.00000000e+00
958,0.00000000e+00,0.00000000e+00
960,0.00000000e+00,0.00000000e+00
962,0.00000000e+00,0.00000000e+00
964,0.00000000e+00,0.00000000e+00
966,0.00000000e+00,0.00000000e+00
968,0.00000000e+00,0.00000000e+00
970,0.00000000e+00,0.00000000e+00
972,0.00000000e+00,0.00000000e+00
974,0.00000000e+00,0.00000000e+00
976,0.00000000e+00,0.00000000e+00
978,0.00000000e+00,0.00000000e+00
980,0.00000000e+00,0.00000000e+00
982,0.00000000e+00,0.00000000e+00
984,0.00000000e+00,0.00000000e+00
986,0.00000000e+00,0.00000000e+00
988,0.00000000e+00,0.00000000e+00
990,0.00000000e+00,0.00000000e+00
992,0.00000000e+00,0.00000000e+00
994,0.00000000e+00,0.00000000e+00
996,0.00000000e+00,0.00000000e+00
998,0.00000000e+00,0.00000000e+00
1000,0.00000000e+00,0.00000000e+00
1002,0.00000000e+00,0.00000000e+00
1004,0.00000000e+00,0.00000000e+00
1006,0.00000000e+00,0.00000000e+00
1008,0.00000000e+00,0.00000000e+00
1010,0.00000000e+00,0.00000000e+00
1012,0.00000000e+00,0.00000000e+00
1014,0.00000000e+00,0.00000000e+00
1016,0.00000000e+00,0.00000000e+00
1018,0.00000000e+00,0.00000000e+00
1020,0.00000000e+00,0.00000000e+00
1022,0.00000000e+00,0.00000000e+00
1024,0.00000000e+00,0.00000000e+00
1026,0.00000000e+00,0.00000000e+00
1028,0.00000000e+00,0.00000000e+00
1030,0.00000000e+00,0.00000000e+00
1032,0.00000000e+00,0.00000000e+00
1034,0.00000000e+00,0.00000000e+00
1036,0.00000000e+00,0.00000000e+00
1038,0.00000000e+00,0.00000000e+00
1040,0.00000000e+00,0.00000000e+00
1042,0.00000000e+00,0.00000000e+00
1044,0.00000000e+00,0.00000000e+00
1046,0.00000000e+00,0.00000000e+00
1048,0.00000000e+00,0.00000000e+00
1050,0.00000000e+00,0.00000000e+00
1052,0.00000000e+00,0.00000000e+00
1054,0.00000000e+00,0.00000000e+00
1056,0.00000000e+00,0.00000000e+00
1058,0.00000000e+00,0.00000000e+00
1060,0.00000000e+00,0.00000000e+00
1062,0.00000000e+00,0.00000000e+00
1064,0.00000000e+00,0.00000000e+00
1066,0.00000000e+00,0.00000000e+00
1068,0.00000000e+00,0.00000000e+00
1070,0.00000000e+00,0.00000000e+00
1072,0.00000000e+00,0.00000000e+00
1074,0.00000000e+00,0.00000000e+00
1076,0.00000000e+00,0.00000000e+00
1078,0.00000000e+00,0.00000000e+00
1080,0.00000000e+00,0.00000000e+00
1082,0.00000000e+00,0.00000000e+00
1084,0.00000000e+00,0.00000000e+00
1086,0.00000000e+00,0.00000000e+00
1088,0.00000000e+00,0.00000000e+00
1090,0.00000000e+00,0.00000000e+00
1092,0.00000000e+00,0.00000000e+00
1094,0.00000000e+00,0.00000000e+00
1096,0.00000000e+00,0.00000000e+00
1098,0.00000000e+00,0.00000000e+00
1100,0.00000000e+00,0.00000000e+00
1102,0.00000000e+00,0.00000000e+00
1104,0.00000000e+00,0.00000000e+00
1106,0.00000000e+00,0.00000000e+00
1108,0.00000000e+00,0.00000000e+00
1110,0.00000000e+00,0.00000000e+00
1112,0.00000000e+00,0.00000000e+00
1114,0.00000000e+00,0.00000000e+00
1116,0.00000000e+00,0.00000000e+00
1118,0.00000000e+00,0.00000000e+00
1120,0.00000000e+00,0.00000000e+00
1122,0.00000000e+00,0.00000000e+00
1124,0.00000000e+00,0.00000000e+00
1126,0.00000000e+00,0.00000000e+00
1128,0.00000000e+00,0.00000000e+00
1130,0.00000000e+00,0.00000000e+00
1132,0.00000000e+00,0.00000000e+00
1134,0.00000000e+00,0.00000000e+00
1136,0.00000000e+00,0.00000000e+00
1138,0.00000000e+00,0.00000000e+00
1140,0.00000000e+00,0.00000000e+00
1142,0.00000000e+00,0.00000000e+00
1144,0.00000000e+00,0.00000000e+00
1146,0.00000000e+00,0.00000000e+00
1148,0.00000000e+00,0.00000000e+00
1150,0.00000000e+00,0.00000000e+00
1152,0.00000000e+00,0.00000000e+00
1154,0.00000000e+00,0.00000000e+00
1156,0.00000000e+00,0.00000000e+00
1158,0.00000000e+00,0.00000000e+00
1160,0.00000000e+00,0.00000000e+00
1162,0.00000000e+00,0.00000000e+00
1164,0.00000000e+00,0.00000000e+00
1166,0.00000000e+00,0.00000000e+00
1168,0.00000000e+00,0.00000000e+00
1170,0.00000000e+00,0.00000000e+00
1172,0.00000000e+00,0.00000000e+00
1174,0.00000000e+00,0.00000000e+00
1176,0.00000000e+00,0.00000000e+00
1178,0.00000000e+00,0.00000000e+00
1180,0.00000000e+00,0.00000000e+00
1182,0.00000000e+00,0.00000000e+00
1184,0.00000000e+00,0.00000000e+00
1186,0.00000000e+00,0.00000000e+00
1188,0.00000000e+00,0.00000000e+00
1190,0.00000000e+00,0.00000000e+00
1192,0.00000000e+00,0.00000000e+00
1194,0.00000000e+00,0.00000000e+00
1196,0.00000000e+00,0.00000000e+00
1198,0.00000000e+00,0.00000000e+00
1200,0.00000000e+00,0.00000000e+00
1202,0.00000000e+00,0.00000000e+00
1204,0.00000000e+00,0.00000000e+00
1206,0.00000000e+00,0.00000000e+00
1208,0.00000000e+00,0.00000000e+00
1210,0.00000000e+00,0.00000000e+00
1212,0.00000000e+00,0.00000000e+00
1214,0.00000000e+00,0.00000000e+00
1216,0.00000000e+00,0.00000000e+00
1218,0.00000000e+00,0.00000000e+00
1220,0.00000000e+00,0.00000000e+00
1222,0.00000000e+00,0.00000000e+00
1224,0.00000000e+00,0.00000000e+00
1226,0.00000000e+00,0.00000000e+00
1228,0.00000000e+00,0.00000000e+00
1230,0.00000000e+00,0.00000000e+00
1232,0.00000000e+00,0.00000000e+00
1234,0.00000000e+00,0.00000000e+00
1236,0.00000000e+00,0.00000000e+00
1238,0.00000000e+00,0.00000000e+00
1240,0.00000000e+00,0.00000000e+00
1242,0.00000000e+00,0.00000000e+00
1244,0.00000000e+00,0.00000000e+00
1246,0.00000000e+00,0.00000000e+00
1248,0.00000000e+00,0.00000000e+00
1250,0.00000000e+00,0.00000000e+00
1252,0.00000000e+00,0.00000000e+00
1254,0.00000000e+00,0.00000000e+00
1256,0.00000000e+00,0.00000000e+00
1258,0.00000000e+00,0.00000000e+00
1260,0.00000000e+00,0.00000000e+00
1262,0.00000000e+00,0.00000000e+00
1264,0.00000000e+00,0.00000000e+00
1266,0.00000000e+00,0.00000000e+00
1268,0.00000000e+00,0.00000000e+00
1270,0.00000000e+00,0.00000000e+00
1272,0.00000000e+00,0.00000000e+00
1274,0.00000000e+00,0.00000000e+00
1276,0.00000000e+00,0.00000000e+00
1278,0.00000000e+00,0.00000000e+00
1280,0.00000000e+00,0.00000000e+00
1282,0.00000000e+00,0.00000000e+00
1284,0.00000000e+00,0.00000000e+00
1286,0.00000000e+00,0.00000000e+00
1288,0.00000000e+00,0.00000000e+00
1290,0.00000000e+00,0.00000000e+00
1292,0.00000000e+00,0.00000000e+00
1294,0.00000000e+00,0.00000000e+00
1296,0.00000000e+00,0.00000000e+00
1298,0.00000000e+00,0.00000000e+00
1300,0.00000000e+00,0.00000000e+00
1302,0.00000000e+00,0.00000000e+00
1304,0.00000000e+00,0.00000000e+00
1306,0.00000000e+00,0.00000000e+00
1308,0.00000000e+00,0.00000000e+00
1310,0.00000000e+00,0.00000000e+00
1312,0.00000000e+00,0.00000000e+00
1314,0.00000000e+00,0.00000000e+00
1316,0.00000000e+00,0.00000000e+00
1318,0.00000000e+00,0.00000000e+00
1320,0.00000000e+00,0.00000000e+00
1322,0.00000000e+00,0.00000000e+00
1324,0.00000000e+00,0.00000000e+00
1326,0.00000000e+00,0.00000000e+00
1328,0.00000000e+00,0.00000000e+00
1330,0.00000000e+00,0.00000000e+00
1332,0.00000000e+00,0.00000000e+00
1334,0.00000000e+00,0.00000000e+00
1336,0.00000000e+00,0.00000000e+00
1338,0.00000000e+00,0.00000000e+00
1340,0.00000000e+00,0.00000000e+00
1342,0.00000000e+00,0.00000000e+00
1344,0.00000000e+00,0.00000000e+00
1346,0.00000000e+00,0.00000000e+00
1348,0.00000000e+00,0.00000000e+00
1350,0.00000000e+00,0.00000000e+00
1352,0.00000000e+00,0.00000000e+00
1354,0.00000000e+00,0.00000000e+00
1356,0.00000000e+00,0.00000000e+00
1358,0.00000000e+00,0.00000000e+00
1360,0.00000000e+00,0.00000000e+00
1362,0.00000000e+00,0.00000000e+00
1364,0.00000000e+00,0.00000000e+00
1366,0.00000000e+00,0.00000000e+00
1368,0.00000000e+00,0.00000000e+00
1370,0.00000000e+00,0.00000000e+00
1372,0.00000000e+00,0.00000000e+00
1374,0.00000000e+00,0.00000000e+00
1376,0.00000000e+00,0.00000000e+00
1378,0.00000000e+00,0.00000000e+00
1380,0.00000000e+00,0.00000000e+00
1382,0.00000000e+00,0.00000000e+00
1384,0.00000000e+00,0.00000000e+00
1386,0.00000000e+00,0.00000000e+00
1388,0.00000000e+00,0.00000000e+00
1390,0.00000000e+00,0.00000000e+00
1392,0.00000000e+00,0.00000000e+00
1394,0.00000000e+00,0.00000000e+00
1396,0.00000000e+00,0.00000000e+00
1398,0.00000000e+00,0.00000000e+00
1400,0.00000000e+00,0.00000000e+00
1402,0.00000000e+00,0.00000000e+00
1404,0.00000000e+00,0.00000000e+00
1406,0.00000000e+00,0.00000000e+00
1408,0.00000000e+00,0.00000000e+00
1410,0.00000000e+00,0.00000000e+00
1412,0.00000000e+00,0.00000000e+00
1414,0.00000000e+00,0.00000000e+00
1416,0.00000000e+00,0.00000000e+00
1418,0.00000000e+00,0.00000000e+00
1420,0.00000000e+00,0.00000000e+00
1422,0.00000000e+00,0.00000000e+00
1424,0.00000000e+00,0.00000000e+00
1426,0.00000000e+00,0.00000000e+00
1428,0.00000000e+00,0.00000000e+00
1430,0.00000000e+00,0.00000000e+00
1432,0.00000000e+00,0.00000000e+00
1434,0.00000000e+00,0.00000000e+00
1436,0.00000000e+00,0.00000000e+00
1438,0.00000000e+00,0.00000000e+00
1440,0.00000000e+00,0.00000000e+00
1442,0.00000000e+00,0.00000000e+00
1444,0.00000000e+00,0.00000000e+00
1446,0.00000000e+00,0.00000000e+00
1448,0.00000000e+00,0.00000000e+00
1450,0.00000000e+00,0.00000000e+00
1452,0.00000000e+00,0.00000000e+00
1454,0.00000000e+00,0.00000000e+00
1456,0.00000000e+00,0.00000000e+00
1458,0.00000000e+00,0.00000000e+00
1460,0.00000000e+00,0.00000000e+00
1462,0.00000000e+00,0.00000000e+00
1464,0.00000000e+00,0.00000000e+00
1466,0.00000000e+00,0.00000000e+00
1468,0.00000000e+00,0.00000000e+00
1470,0.00000000e+00,0.00000000e+00
1472,0.00000000e+00,0.00000000e+00
1474,0.00000000e+00,0.00000000e+00
1476,0.00000000e+00,0.00000000e+00
1478,0.00000000e+00,0.00000000e+00
1480,0.00000000e+00,0.00000000e+00
1482,0.00000000e+00,0.00000000e+00
1484,0.00000000e+00,0.00000000e+00
1486,0.00000000e+00,0.00000000e+00
1488,0.00000000e+00,0.00000000e+00
1490,0.00000000e+00,0.00000000e+00
1492,0.00000000e+00,0.00000000e+00
1494,0.00000000e+00,0.00000000e+00


==> data/syn_dfr/model/syndfr_2_1495_23_30_12_12.csv <==
w,prob_w,dfr_w
0,0.00000000e+00,0.00000000e+00
2,0.00000000e+00,0.00000000e+00
4,0.00000000e+00,0.00000000e+00
6,0.00000000e+00,0.00000000e+00
8,0.00000000e+00,0.00000000e+00
10,0.00000000e+00,0.00000000e+00
12,0.00000000e+00,0.00000000e+00
14,0.00000000e+00,0.00000000e+00
16,0.00000000e+00,0.00000000e+00
18,0.00000000e+00,0.00000000e+00
20,0.00000000e+00,0.00000000e+00
22,0.00000000e+00,0.00000000e+00
24,0.00000000e+00,0.00000000e+00
26,0.00000000e+00,0.00000000e+00
28,0.00000000e+00,0.00000000e+00
30,0.00000000e+00,0.00000000e+00
32,0.00000000e+00,0.00000000e+00
34,0.00000000e+00,0.00000000e+00
36,0.00000000e+00,0.00000000e+00
38,0.00000000e+00,0.00000000e+00
40,0.00000000e+00,0.00000000e+00
42,0.00000000e+00,0.00000000e+00
44,0.00000000e+00,0.00000000e+00
46,0.00000000e+00,0.00000000e+00
48,0.00000000e+00,0.00000000e+00
50,0.00000000e+00,0.00000000e+00
52,0.00000000e+00,0.00000000e+00
54,0.00000000e+00,0.00000000e+00
56,0.00000000e+00,0.00000000e+00
58,0.00000000e+00,0.00000000e+00
60,0.00000000e+00,0.00000000e+00
62,0.00000000e+00,0.00000000e+00
64,0.00000000e+00,0.00000000e+00
66,0.00000000e+00,0.00000000e+00
68,0.00000000e+00,0.00000000e+00
70,0.00000000e+00,0.00000000e+00
72,0.00000000e+00,0.00000000e+00
74,0.00000000e+00,0.00000000e+00
76,0.00000000e+00,0.00000000e+00
78,0.00000000e+00,0.00000000e+00
80,0.00000000e+00,0.00000000e+00
82,0.00000000e+00,0.00000000e+00
84,0.00000000e+00,0.00000000e+00
86,0.00000000e+00,0.00000000e+00
88,0.00000000e+00,0.00000000e+00
90,0.00000000e+00,0.00000000e+00
92,0.00000000e+00,0.00000000e+00
94,0.00000000e+00,0.00000000e+00
96,0.00000000e+00,0.00000000e+00
98,0.00000000e+00,0.00000000e+00
100,0.00000000e+00,0.00000000e+00
102,0.00000000e+00,0.00000000e+00
104,0.00000000e+00,0.00000000e+00
106,0.00000000e+00,0.00000000e+00
108,0.00000000e+00,0.00000000e+00
110,0.00000000e+00,0.00000000e+00
112,0.00000000e+00,0.00000000e+00
114,0.00000000e+00,0.00000000e+00
116,0.00000000e+00,0.00000000e+00
118,0.00000000e+00,0.00000000e+00
120,0.00000000e+00,0.00000000e+00
122,0.00000000e+00,0.00000000e+00
124,0.00000000e+00,0.00000000e+00
126,0.00000000e+00,0.00000000e+00
128,0.00000000e+00,0.00000000e+00
130,0.00000000e+00,0.00000000e+00
132,0.00000000e+00,0.00000000e+00
134,0.00000000e+00,0.00000000e+00
136,0.00000000e+00,0.00000000e+00
138,0.00000000e+00,0.00000000e+00
140,0.00000000e+00,0.00000000e+00
142,0.00000000e+00,0.00000000e+00
144,0.00000000e+00,0.00000000e+00
146,0.00000000e+00,0.00000000e+00
148,0.00000000e+00,0.00000000e+00
150,0.00000000e+00,0.00000000e+00
152,0.00000000e+00,0.00000000e+00
154,0.00000000e+00,0.00000000e+00
156,0.00000000e+00,0.00000000e+00
158,0.00000000e+00,0.00000000e+00
160,0.00000000e+00,0.00000000e+00
162,0.00000000e+00,0.00000000e+00
164,0.00000000e+00,0.00000000e+00
166,0.00000000e+00,0.00000000e+00
168,0.00000000e+00,0.00000000e+00
170,0.00000000e+00,0.00000000e+00
172,0.00000000e+00,0.00000000e+00
174,0.00000000e+00,0.00000000e+00
176,0.00000000e+00,0.00000000e+00
178,0.00000000e+00,0.00000000e+00
180,0.00000000e+00,0.00000000e+00
182,0.00000000e+00,0.00000000e+00
184,0.00000000e+00,0.00000000e+00
186,0.00000000e+00,0.00000000e+00
188,0.00000000e+00,0.00000000e+00
190,0.00000000e+00,0.00000000e+00
192,0.00000000e+00,0.00000000e+00
194,0.00000000e+00,0.00000000e+00
196,0.00000000e+00,0.00000000e+00
198,0.00000000e+00,0.00000000e+00
200,0.00000000e+00,0.00000000e+00
202,0.00000000e+00,0.00000000e+00
204,0.00000000e+00,0.00000000e+00
206,0.00000000e+00,0.00000000e+00
208,0.00000000e+00,0.00000000e+00
210,0.00000000e+00,0.00000000e+00
212,0.00000000e+00,0.00000000e+00
214,0.00000000e+00,0.00000000e+00
216,0.00000000e+00,0.00000000e+00
218,0.00000000e+00,0.00000000e+00
220,0.00000000e+00,0.00000000e+00
222,0.00000000e+00,0.00000000e+00
224,0.00000000e+00,0.00000000e+00
226,0.00000000e+00,0.00000000e+00
228,0.00000000e+00,0.00000000e+00
230,0.00000000e+00,0.00000000e+00
232,0.00000000e+00,0.00000000e+00
234,0.00000000e+00,0.00000000e+00
236,0.00000000e+00,0.00000000e+00
238,0.00000000e+00,0.00000000e+00
240,0.00000000e+00,0.00000000e+00
242,0.00000000e+00,0.00000000e+00
244,0.00000000e+00,0.00000000e+00
246,0.00000000e+00,0.00000000e+00
248,0.00000000e+00,0.00000000e+00
250,0.00000000e+00,0.00000000e+00
252,0.00000000e+00,0.00000000e+00
254,0.00000000e+00,0.00000000e+00
256,0.00000000e+00,0.00000000e+00
258,0.00000000e+00,0.00000000e+00
260,0.00000000e+00,0.00000000e+00
262,0.00000000e+00,0.00000000e+00
264,0.00000000e+00,0.00000000e+00
266,0.00000000e+00,0.00000000e+00
268,0.00000000e+00,0.00000000e+00
270,0.00000000e+00,0.00000000e+00
272,0.00000000e+00,0.00000000e+00
274,0.00000000e+00,0.00000000e+00
276,0.00000000e+00,0.00000000e+00
278,0.00000000e+00,0.00000000e+00
280,0.00000000e+00,0.00000000e+00
282,0.00000000e+00,0.00000000e+00
284,0.00000000e+00,0.00000000e+00
286,0.00000000e+00,0.00000000e+00
288,0.00000000e+00,0.00000000e+00
290,0.00000000e+00,0.00000000e+00
292,0.00000000e+00,0.00000000e+00
294,0.00000000e+00,0.00000000e+00
296,0.00000000e+00,0.00000000e+00
298,0.00000000e+00,0.00000000e+00
300,0.00000000e+00,0.00000000e+00
302,0.00000000e+00,0.00000000e+00
304,0.00000000e+00,0.00000000e+00
306,0.00000000e+00,0.00000000e+00
308,0.00000000e+00,0.00000000e+00
310,0.00000000e+00,0.00000000e+00
312,0.00000000e+00,0.00000000e+00
314,0.00000000e+00,0.00000000e+00
316,0.00000000e+00,0.00000000e+00
318,0.00000000e+00,0.00000000e+00
320,0.00000000e+00,0.00000000e+00
322,0.00000000e+00,0.00000000e+00
324,1.58700579e-20,7.53305087e-01
326,5.86589262e-20,6.82270598e-01
328,2.08234523e-19,6.37025224e-01
330,7.17132984e-19,6.08337687e-01
332,2.41047142e-18,5.88216569e-01
334,7.93160069e-18,5.72224377e-01
336,2.55805843e-17,5.58559894e-01
338,8.08986459e-17,5.46709622e-01
340,2.50911572e-16,5.36606988e-01
342,7.63271004e-16,5.28296462e-01
344,2.27737371e-15,5.21841880e-01
346,6.66503391e-15,5.17308203e-01
348,1.91335893e-14,5.14758254e-01
350,5.38802028e-14,5.14251915e-01
352,1.48837631e-13,5.15845436e-01
354,4.03328172e-13,5.19590170e-01
356,1.07220460e-12,5.25530465e-01
358,2.79627956e-12,5.33700603e-01
360,7.15446789e-12,5.44120761e-01
362,1.79588052e-11,5.56792044e-01
364,4.42272477e-11,5.71690718e-01
366,1.06861999e-10,5.88761899e-01
368,2.53329419e-10,6.07913033e-01
370,5.89229464e-10,6.29007698e-01
372,1.34470445e-09,6.51860337e-01
374,3.01105965e-09,6.76232659e-01
376,6.61558243e-09,7.01832533e-01
378,1.42619403e-08,7.28316126e-01
380,3.01686621e-08,7.55293955e-01
382,6.26188384e-08,7.82341262e-01
384,1.27535066e-07,8.09012692e-01
386,2.54878671e-07,8.34860821e-01
388,4.99827102e-07,8.59457421e-01
390,9.61814199e-07,8.82415870e-01
392,1.81614200e-06,9.03412619e-01
394,3.36509491e-06,9.22205417e-01
396,6.11835820e-06,9.38646123e-01
398,1.09159922e-05,9.52686354e-01
400,1.91109570e-05,9.64375070e-01
402,3.28316134e-05,9.73848210e-01
404,5.53467022e-05,9.81311598e-01
406,9.15544920e-05,9.87019283e-01
408,1.48612074e-04,9.91250081e-01
410,2.36707867e-04,9.94285166e-01
412,3.69958117e-04,9.96389170e-01
414,5.67375123e-04,9.97796466e-01
416,8.53811398e-04,9.98703286e-01
418,1.26073286e-03,9.99265347e-01
420,1.82662192e-03,9.99599931e-01
422,2.59676827e-03,9.99790924e-01
424,3.62218462e-03,9.99895313e-01
426,4.95740272e-03,9.99949857e-01
428,6.65697418e-03,9.99977061e-01
430,8.77063136e-03,9.99989994e-01
432,1.13372533e-02,9.99995844e-01
434,1.43780164e-02,9.99998359e-01
436,1.78893587e-02,9.99999385e-01
438,2.18366091e-02,9.99999782e-01
440,2.61492733e-02,9.99999927e-01
442,3.07189809e-02,9.99999977e-01
444,3.54009483e-02,9.99999993e-01
446,4.00194791e-02,9.99999998e-01
448,4.43775499e-02,9.99999999e-01
450,4.82699485e-02,1.00000000e+00
452,5.14988581e-02,1.00000000e+00
454,5.38902977e-02,1.00000000e+00
456,5.53095454e-02,1.00000000e+00
458,5.56736560e-02,1.00000000e+00
460,5.49594626e-02,1.00000000e+00
462,5.32059902e-02,1.00000000e+00
464,5.05109363e-02,1.00000000e+00
466,4.70216579e-02,1.00000000e+00
468,4.29218208e-02,1.00000000e+00
470,3.84153961e-02,1.00000000e+00
472,3.37099416e-02,1.00000000e+00
474,2.90010640e-02,1.00000000e+00
476,2.44596395e-02,1.00000000e+00
478,2.02228555e-02,1.00000000e+00
480,1.63895301e-02,1.00000000e+00
482,1.30195673e-02,1.00000000e+00
484,1.01369238e-02,1.00000000e+00
486,7.73513792e-03,1.00000000e+00
488,5.78434169e-03,1.00000000e+00
490,4.23871902e-03,1.00000000e+00
492,3.04354681e-03,1.00000000e+00
494,2.14120813e-03,1.00000000e+00
496,1.47583970e-03,1.00000000e+00
498,9.96523937e-04,1.00000000e+00
500,6.59128811e-04,1.00000000e+00
502,4.27023285e-04,1.00000000e+00
504,2.70953701e-04,1.00000000e+00
506,1.68369457e-04,1.00000000e+00
508,1.02451298e-04,1.00000000e+00
510,6.10404288e-05,1.00000000e+00
512,3.56059375e-05,1.00000000e+00
514,2.03324402e-05,1.00000000e+00
516,1.13651450e-05,1.00000000e+00
518,6.21775578e-06,1.00000000e+00
520,3.32903940e-06,1.00000000e+00
522,1.74414567e-06,1.00000000e+00
524,8.94078317e-07,1.00000000e+00
526,4.48380028e-07,1.00000000e+00
528,2.19959209e-07,1.00000000e+00
530,1.05538004e-07,1.00000000e+00
532,4.95211120e-08,1.00000000e+00
534,2.27210738e-08,1.00000000e+00
536,1.01921220e-08,1.00000000e+00
538,4.46926506e-09,1.00000000e+00
540,1.91548974e-09,1.00000000e+00
542,8.02287826e-10,1.00000000e+00
544,3.28336793e-10,1.00000000e+00
546,1.31273783e-10,1.00000000e+00
548,5.12664670e-11,1.00000000e+00
550,1.95528999e-11,1.00000000e+00
552,7.28172642e-12,1.00000000e+00
554,2.64742307e-12,1.00000000e+00
556,9.39498054e-13,1.00000000e+00
558,3.25362059e-13,1.00000000e+00
560,1.09938154e-13,1.00000000e+00
562,3.62367680e-14,1.00000000e+00
564,1.16486537e-14,1.00000000e+00
566,3.65115005e-15,1.00000000e+00
568,1.11560407e-15,1.00000000e+00
570,3.32209182e-16,1.00000000e+00
572,9.63881144e-17,1.00000000e+00
574,2.72411125e-17,1.00000000e+00
576,7.49667843e-18,1.00000000e+00
578,2.00782996e-18,1.00000000e+00
580,5.22768715e-19,1.00000000e+00
582,1.31938214e-19,1.00000000e+00
584,3.20461812e-20,1.00000000e+00
586,0.00000000e+00,0.00000000e+00
588,0.00000000e+00,0.00000000e+00
590,0.00000000e+00,0.00000000e+00
592,0.00000000e+00,0.00000000e+00
594,0.00000000e+00,0.00000000e+00
596,0.00000000e+00,0.00000000e+00
598,0.00000000e+00,0.00000000e+00
600,0.00000000e+00,0.00000000e+00
602,0.00000000e+00,0.00000000e+00
604,0.00000000e+00,0.00000000e+00
606,0.00000000e+00,0.00000000e+00
608,0.00000000e+00,0.00000000e+00
610,0.00000000e+00,0.00000000e+00
612,0.00000000e+00,0.00000000e+00
614,0.00000000e+00,0.00000000e+00
616,0.00000000e+00,0.00000000e+00
618,0.00000000e+00,0.00000000e+00
620,0.00000000e+00,0.00000000e+00
622,0.00000000e+00,0.00000000e+00
624,0.00000000e+00,0.00000000e+00
626,0.00000000e+00,0.00000000e+00
628,0.00000000e+00,0.00000000e+00
630,0.00000000e+00,0.00000000e+00
632,0.00000000e+00,0.00000000e+00
634,0.00000000e+00,0.00000000e+00
636,0.00000000e+00,0.00000000e+00
638,0.00000000e+00,0.00000000e+00
640,0.00000000e+00,0.00000000e+00
642,0.00000000e+00,0.00000000e+00
644,0.00000000e+00,0.00000000e+00
646,0.00000000e+00,0.00000000e+00
648,0.00000000e+00,0.00000000e+00
650,0.00000000e+00,0.00000000e+00
652,0.00000000e+00,0.00000000e+00
654,0.00000000e+00,0.00000000e+00
656,0.00000000e+00,0.00000000e+00
658,0.00000000e+00,0.00000000e+00
660,0.00000000e+00,0.00000000e+00
662,0.00000000e+00,0.00000000e+00
664,0.00000000e+00,0.00000000e+00
666,0.00000000e+00,0.00000000e+00
668,0.00000000e+00,0.00000000e+00
670,0.00000000e+00,0.00000000e+00
672,0.00000000e+00,0.00000000e+00
674,0.00000000e+00,0.00000000e+00
676,0.00000000e+00,0.00000000e+00
678,0.00000000e+00,0.00000000e+00
680,0.00000000e+00,0.00000000e+00
682,0.00000000e+00,0.00000000e+00
684,0.00000000e+00,0.00000000e+00
686,0.00000000e+00,0.00000000e+00
688,0.00000000e+00,0.00000000e+00
690,0.00000000e+00,0.00000000e+00
692,0.00000000e+00,0.00000000e+00
694,0.00000000e+00,0.00000000e+00
696,0.00000000e+00,0.00000000e+00
698,0.00000000e+00,0.00000000e+00
700,0.00000000e+00,0.00000000e+00
702,0.00000000e+00,0.00000000e+00
704,0.00000000e+00,0.00000000e+00
706,0.00000000e+00,0.00000000e+00
708,0.00000000e+00,0.00000000e+00
710,0.00000000e+00,0.00000000e+00
712,0.00000000e+00,0.00000000e+00
714,0.00000000e+00,0.00000000e+00
716,0.00000000e+00,0.00000000e+00
718,0.00000000e+00,0.00000000e+00
720,0.00000000e+00,0.00000000e+00
722,0.00000000e+00,0.00000000e+00
724,0.00000000e+00,0.00000000e+00
726,0.00000000e+00,0.00000000e+00
728,0.00000000e+00,0.00000000e+00
730,0.00000000e+00,0.00000000e+00
732,0.00000000e+00,0.00000000e+00
734,0.00000000e+00,0.00000000e+00
736,0.00000000e+00,0.00000000e+00
738,0.00000000e+00,0.00000000e+00
740,0.00000000e+00,0.00000000e+00
742,0.00000000e+00,0.00000000e+00
744,0.00000000e+00,0.00000000e+00
746,0.00000000e+00,0.00000000e+00
748,0.00000000e+00,0.00000000e+00
750,0.00000000e+00,0.00000000e+00
752,0.00000000e+00,0.00000000e+00
754,0.00000000e+00,0.00000000e+00
756,0.00000000e+00,0.00000000e+00
758,0.00000000e+00,0.00000000e+00
760,0.00000000e+00,0.00000000e+00
762,0.00000000e+00,0.00000000e+00
764,0.00000000e+00,0.00000000e+00
766,0.00000000e+00,0.00000000e+00
768,0.00000000e+00,0.00000000e+00
770,0.00000000e+00,0.00000000e+00
772,0.00000000e+00,0.00000000e+00
774,0.00000000e+00,0.00000000e+00
776,0.00000000e+00,0.00000000e+00
778,0.00000000e+00,0.00000000e+00
780,0.00000000e+00,0.00000000e+00
782,0.00000000e+00,0.00000000e+00
784,0.00000000e+00,0.00000000e+00
786,0.00000000e+00,0.00000000e+00
788,0.00000000e+00,0.00000000e+00
790,0.00000000e+00,0.00000000e+00
792,0.00000000e+00,0.00000000e+00
794,0.00000000e+00,0.00000000e+00
796,0.00000000e+00,0.00000000e+00
798,0.00000000e+00,0.00000000e+00
800,0.00000000e+00,0.00000000e+00
802,0.00000000e+00,0.00000000e+00
804,0.00000000e+00,0.00000000e+00
806,0.00000000e+00,0.00000000e+00
808,0.00000000e+00,0.00000000e+00
810,0.00000000e+00,0.00000000e+00
812,0.00000000e+00,0.00000000e+00
814,0.00000000e+00,0.00000000e+00
816,0.00000000e+00,0.00000000e+00
818,0.00000000e+00,0.00000000e+00
820,0.00000000e+00,0.00000000e+00
822,0.00000000e+00,0.00000000e+00
824,0.00000000e+00,0.00000000e+00
826,0.00000000e+00,0.00000000e+00
828,0.00000000e+00,0.00000000e+00
830,0.00000000e+00,0.00000000e+00
832,0.00000000e+00,0.00000000e+00
834,0.00000000e+00,0.00000000e+00
836,0.00000000e+00,0.00000000e+00
838,0.00000000e+00,0.00000000e+00
840,0.00000000e+00,0.00000000e+00
842,0.00000000e+00,0.00000000e+00
844,0.00000000e+00,0.00000000e+00
846,0.00000000e+00,0.00000000e+00
848,0.00000000e+00,0.00000000e+00
850,0.00000000e+00,0.00000000e+00
852,0.00000000e+00,0.00000000e+00
854,0.00000000e+00,0.00000000e+00
856,0.00000000e+00,0.00000000e+00
858,0.00000000e+00,0.00000000e+00
860,0.00000000e+00,0.00000000e+00
862,0.00000000e+00,0.00000000e+00
864,0.00000000e+00,0.00000000e+00
866,0.00000000e+00,0.00000000e+00
868,0.00000000e+00,0.00000000e+00
870,0.00000000e+00,0.00000000e+00
872,0.00000000e+00,0.00000000e+00
874,0.00000000e+00,0.00000000e+00
876,0.00000000e+00,0.00000000e+00
878,0.00000000e+00,0.00000000e+00
880,0.00000000e+00,0.00000000e+00
882,0.00000000e+00,0.00000000e+00
884,0.00000000e+00,0.00000000e+00
886,0.00000000e+00,0.00000000e+00
888,0.00000000e+00,0.00000000e+00
890,0.00000000e+00,0.00000000e+00
892,0.00000000e+00,0.00000000e+00
894,0.00000000e+00,0.00000000e+00
896,0.00000000e+00,0.00000000e+00
898,0.00000000e+00,0.00000000e+00
900,0.00000000e+00,0.00000000e+00
902,0.00000000e+00,0.00000000e+00
904,0.00000000e+00,0.00000000e+00
906,0.00000000e+00,0.00000000e+00
908,0.00000000e+00,0.00000000e+00
910,0.00000000e+00,0.00000000e+00
912,0.00000000e+00,0.00000000e+00
914,0.00000000e+00,0.00000000e+00
916,0.00000000e+00,0.00000000e+00
918,0.00000000e+00,0.00000000e+00
920,0.00000000e+00,0.00000000e+00
922,0.00000000e+00,0.00000000e+00
924,0.00000000e+00,0.00000000e+00
926,0.00000000e+00,0.00000000e+00
928,0.00000000e+00,0.00000000e+00
930,0.00000000e+00,0.00000000e+00
932,0.00000000e+00,0.00000000e+00
934,0.00000000e+00,0.00000000e+00
936,0.00000000e+00,0.00000000e+00
938,0.00000000e+00,0.00000000e+00
940,0.00000000e+00,0.00000000e+00
942,0.00000000e+00,0.00000000e+00
944,0.00000000e+00,0.00000000e+00
946,0.00000000e+00,0.00000000e+00
948,0.00000000e+00,0.00000000e+00
950,0.00000000e+00,0.00000000e+00
952,0.00000000e+00,0.00000000e+00
954,0.00000000e+00,0.00000000e+00
956,0.00000000e+00,0.00000000e+00
958,0.00000000e+00,0.00000000e+00
960,0.00000000e+00,0.00000000e+00
962,0.00000000e+00,0.00000000e+00
964,0.00000000e+00,0.00000000e+00
966,0.00000000e+00,0.00000000e+00
968,0.00000000e+00,0.00000000e+00
970,0.00000000e+00,0.00000000e+00
972,0.00000000e+00,0.00000000e+00
974,0.00000000e+00,0.00000000e+00
976,0.00000000e+00,0.00000000e+00
978,0.00000000e+00,0.00000000e+00
980,0.00000000e+00,0.00000000e+00
982,0.00000000e+00,0.00000000e+00
984,0.00000000e+00,0.00000000e+00
986,0.00000000e+00,0.00000000e+00
988,0.00000000e+00,0.00000000e+00
990,0.00000000e+00,0.00000000e+00
992,0.00000000e+00,0.00000000e+00
994,0.00000000e+00,0.00000000e+00
996,0.00000000e+00,0.00000000e+00
998,0.00000000e+00,0.00000000e+00
1000,0.00000000e+00,0.00000000e+00
1002,0.00000000e+00,0.00000000e+00
1004,0.00000000e+00,0.00000000e+00
1006,0.00000000e+00,0.00000000e+00
1008,0.00000000e+00,0.00000000e+00
1010,0.00000000e+00,0.00000000e+00
1012,0.00000000e+00,0.00000000e+00
1014,0.00000000e+00,0.00000000e+00
1016,0.00000000e+00,0.00000000e+00
1018,0.00000000e+00,0.00000000e+00
1020,0.00000000e+00,0.00000000e+00
1022,0.00000000e+00,0.00000000e+00
1024,0.00000000e+00,0.00000000e+00
1026,0.00000000e+00,0.00000000e+00
1028,0.00000000e+00,0.00000000e+00
1030,0.00000000e+00,0.00000000e+00
1032,0.00000000e+00,0.00000000e+00
1034,0.00000000e+00,0.00000000e+00
1036,0.00000000e+00,0.00000000e+00
1038,0.00000000e+00,0.00000000e+00
1040,0.00000000e+00,0.00000000e+00
1042,0.00000000e+00,0.00000000e+00
1044,0.00000000e+00,0.00000000e+00
1046,0.00000000e+00,0.00000000e+00
1048,0.00000000e+00,0.00000000e+00
1050,0.00000000e+00,0.00000000e+00
1052,0.00000000e+00,0.00000000e+00
1054,0.00000000e+00,0.00000000e+00
1056,0.00000000e+00,0.00000000e+00
1058,0.00000000e+00,0.00000000e+00
1060,0.00000000e+00,0.00000000e+00
1062,0.00000000e+00,0.00000000e+00
1064,0.00000000e+00,0.00000000e+00
1066,0.00000000e+00,0.00000000e+00
1068,0.00000000e+00,0.00000000e+00
1070,0.00000000e+00,0.00000000e+00
1072,0.00000000e+00,0.00000000e+00
1074,0.00000000e+00,0.00000000e+00
1076,0.00000000e+00,0.00000000e+00
1078,0.00000000e+00,0.00000000e+00
1080,0.00000000e+00,0.00000000e+00
1082,0.00000000e+00,0.00000000e+00
1084,0.00000000e+00,0.00000000e+00
1086,0.00000000e+00,0.00000000e+00
1088,0.00000000e+00,0.00000000e+00
1090,0.00000000e+00,0.00000000e+00
1092,0.00000000e+00,0.00000000e+00
1094,0.00000000e+00,0.00000000e+00
1096,0.00000000e+00,0.00000000e+00
1098,0.00000000e+00,0.00000000e+00
1100,0.00000000e+00,0.00000000e+00
1102,0.00000000e+00,0.00000000e+00
1104,0.00000000e+00,0.00000000e+00
1106,0.00000000e+00,0.00000000e+00
1108,0.00000000e+00,0.00000000e+00
1110,0.00000000e+00,0.00000000e+00
1112,0.00000000e+00,0.00000000e+00
1114,0.00000000e+00,0.00000000e+00
1116,0.00000000e+00,0.00000000e+00
1118,0.00000000e+00,0.00000000e+00
1120,0.00000000e+00,0.00000000e+00
1122,0.00000000e+00,0.00000000e+00
1124,0.00000000e+00,0.00000000e+00
1126,0.00000000e+00,0.00000000e+00
1128,0.00000000e+00,0.00000000e+00
1130,0.00000000e+00,0.00000000e+00
1132,0.00000000e+00,0.00000000e+00
1134,0.00000000e+00,0.00000000e+00
1136,0.00000000e+00,0.00000000e+00
1138,0.00000000e+00,0.00000000e+00
1140,0.00000000e+00,0.00000000e+00
1142,0.00000000e+00,0.00000000e+00
1144,0.00000000e+00,0.00000000e+00
1146,0.00000000e+00,0.00000000e+00
1148,0.00000000e+00,0.00000000e+00
1150,0.00000000e+00,0.00000000e+00
1152,0.00000000e+00,0.00000000e+00
1154,0.00000000e+00,0.00000000e+00
1156,0.00000000e+00,0.00000000e+00
1158,0.00000000e+00,0.00000000e+00
1160,0.00000000e+00,0.00000000e+00
1162,0.00000000e+00,0.00000000e+00
1164,0.00000000e+00,0.00000000e+00
1166,0.00000000e+00,0.00000000e+00
1168,0.00000000e+00,0.00000000e+00
1170,0.00000000e+00,0.00000000e+00
1172,0.00000000e+00,0.00000000e+00
1174,0.00000000e+00,0.00000000e+00
1176,0.00000000e+00,0.00000000e+00
1178,0.00000000e+00,0.00000000e+00
1180,0.00000000e+00,0.00000000e+00
1182,0.00000000e+00,0.00000000e+00
1184,0.00000000e+00,0.00000000e+00
1186,0.00000000e+00,0.00000000e+00
1188,0.00000000e+00,0.00000000e+00
1190,0.00000000e+00,0.00000000e+00
1192,0.00000000e+00,0.00000000e+00
1194,0.00000000e+00,0.00000000e+00
1196,0.00000000e+00,0.00000000e+00
1198,0.00000000e+00,0.00000000e+00
1200,0.00000000e+00,0.00000000e+00
1202,0.00000000e+00,0.00000000e+00
1204,0.00000000e+00,0.00000000e+00
1206,0.00000000e+00,0.00000000e+00
1208,0.00000000e+00,0.00000000e+00
1210,0.00000000e+00,0.00000000e+00
1212,0.00000000e+00,0.00000000e+00
1214,0.00000000e+00,0.00000000e+00
1216,0.00000000e+00,0.00000000e+00
1218,0.00000000e+00,0.00000000e+00
1220,0.00000000e+00,0.00000000e+00
1222,0.00000000e+00,0.00000000e+00
1224,0.00000000e+00,0.00000000e+00
1226,0.00000000e+00,0.00000000e+00
1228,0.00000000e+00,0.00000000e+00
1230,0.00000000e+00,0.00000000e+00
1232,0.00000000e+00,0.00000000e+00
1234,0.00000000e+00,0.00000000e+00
1236,0.00000000e+00,0.00000000e+00
1238,0.00000000e+00,0.00000000e+00
1240,0.00000000e+00,0.00000000e+00
1242,0.00000000e+00,0.00000000e+00
1244,0.00000000e+00,0.00000000e+00
1246,0.00000000e+00,0.00000000e+00
1248,0.00000000e+00,0.00000000e+00
1250,0.00000000e+00,0.00000000e+00
1252,0.00000000e+00,0.00000000e+00
1254,0.00000000e+00,0.00000000e+00
1256,0.00000000e+00,0.00000000e+00
1258,0.00000000e+00,0.00000000e+00
1260,0.00000000e+00,0.00000000e+00
1262,0.00000000e+00,0.00000000e+00
1264,0.00000000e+00,0.00000000e+00
1266,0.00000000e+00,0.00000000e+00
1268,0.00000000e+00,0.00000000e+00
1270,0.00000000e+00,0.00000000e+00
1272,0.00000000e+00,0.00000000e+00
1274,0.00000000e+00,0.00000000e+00
1276,0.00000000e+00,0.00000000e+00
1278,0.00000000e+00,0.00000000e+00
1280,0.00000000e+00,0.00000000e+00
1282,0.00000000e+00,0.00000000e+00
1284,0.00000000e+00,0.00000000e+00
1286,0.00000000e+00,0.00000000e+00
1288,0.00000000e+00,0.00000000e+00
1290,0.00000000e+00,0.00000000e+00
1292,0.00000000e+00,0.00000000e+00
1294,0.00000000e+00,0.00000000e+00
1296,0.00000000e+00,0.00000000e+00
1298,0.00000000e+00,0.00000000e+00
1300,0.00000000e+00,0.00000000e+00
1302,0.00000000e+00,0.00000000e+00
1304,0.00000000e+00,0.00000000e+00
1306,0.00000000e+00,0.00000000e+00
1308,0.00000000e+00,0.00000000e+00
1310,0.00000000e+00,0.00000000e+00
1312,0.00000000e+00,0.00000000e+00
1314,0.00000000e+00,0.00000000e+00
1316,0.00000000e+00,0.00000000e+00
1318,0.00000000e+00,0.00000000e+00
1320,0.00000000e+00,0.00000000e+00
1322,0.00000000e+00,0.00000000e+00
1324,0.00000000e+00,0.00000000e+00
1326,0.00000000e+00,0.00000000e+00
1328,0.00000000e+00,0.00000000e+00
1330,0.00000000e+00,0.00000000e+00
1332,0.00000000e+00,0.00000000e+00
1334,0.00000000e+00,0.00000000e+00
1336,0.00000000e+00,0.00000000e+00
1338,0.00000000e+00,0.00000000e+00
1340,0.00000000e+00,0.00000000e+00
1342,0.00000000e+00,0.00000000e+00
1344,0.00000000e+00,0.00000000e+00
1346,0.00000000e+00,0.00000000e+00
1348,0.00000000e+00,0.00000000e+00
1350,0.00000000e+00,0.00000000e+00
1352,0.00000000e+00,0.00000000e+00
1354,0.00000000e+00,0.00000000e+00
1356,0.00000000e+00,0.00000000e+00
1358,0.00000000e+00,0.00000000e+00
1360,0.00000000e+00,0.00000000e+00
1362,0.00000000e+00,0.00000000e+00
1364,0.00000000e+00,0.00000000e+00
1366,0.00000000e+00,0.00000000e+00
1368,0.00000000e+00,0.00000000e+00
1370,0.00000000e+00,0.00000000e+00
1372,0.00000000e+00,0.00000000e+00
1374,0.00000000e+00,0.00000000e+00
1376,0.00000000e+00,0.00000000e+00
1378,0.00000000e+00,0.00000000e+00
1380,0.00000000e+00,0.00000000e+00
1382,0.00000000e+00,0.00000000e+00
1384,0.00000000e+00,0.00000000e+00
1386,0.00000000e+00,0.00000000e+00
1388,0.00000000e+00,0.00000000e+00
1390,0.00000000e+00,0.00000000e+00
1392,0.00000000e+00,0.00000000e+00
1394,0.00000000e+00,0.00000000e+00
1396,0.00000000e+00,0.00000000e+00
1398,0.00000000e+00,0.00000000e+00
1400,0.00000000e+00,0.00000000e+00
1402,0.00000000e+00,0.00000000e+00
1404,0.00000000e+00,0.00000000e+00
1406,0.00000000e+00,0.00000000e+00
1408,0.00000000e+00,0.00000000e+00
1410,0.00000000e+00,0.00000000e+00
1412,0.00000000e+00,0.00000000e+00
1414,0.00000000e+00,0.00000000e+00
1416,0.00000000e+00,0.00000000e+00
1418,0.00000000e+00,0.00000000e+00
1420,0.00000000e+00,0.00000000e+00
1422,0.00000000e+00,0.00000000e+00
1424,0.00000000e+00,0.00000000e+00
1426,0.00000000e+00,0.00000000e+00
1428,0.00000000e+00,0.00000000e+00
1430,0.00000000e+00,0.00000000e+00
1432,0.00000000e+00,0.00000000e+00
1434,0.00000000e+00,0.00000000e+00
1436,0.00000000e+00,0.00000000e+00
1438,0.00000000e+00,0.00000000e+00
1440,0.00000000e+00,0.00000000e+00
1442,0.00000000e+00,0.00000000e+00
1444,0.00000000e+00,0.00000000e+00
1446,0.00000000e+00,0.00000000e+00
1448,0.00000000e+00,0.00000000e+00
1450,0.00000000e+00,0.00000000e+00
1452,0.00000000e+00,0.00000000e+00
1454,0.00000000e+00,0.00000000e+00
1456,0.00000000e+00,0.00000000e+00
1458,0.00000000e+00,0.00000000e+00
1460,0.00000000e+00,0.00000000e+00
1462,0.00000000e+00,0.00000000e+00
1464,0.00000000e+00,0.00000000e+00
1466,0.00000000e+00,0.00000000e+00
1468,0.00000000e+00,0.00000000e+00
1470,0.00000000e+00,0.00000000e+00
1472,0.00000000e+00,0.00000000e+00
1474,0.00000000e+00,0.00000000e+00
1476,0.00000000e+00,0.00000000e+00
1478,0.00000000e+00,0.00000000e+00
1480,0.00000000e+00,0.00000000e+00
1482,0.00000000e+00,0.00000000e+00
1484,0.00000000e+00,0.00000000e+00
1486,0.00000000e+00,0.00000000e+00
1488,0.00000000e+00,0.00000000e+00
1490,0.00000000e+00,0.00000000e+00
1492,0.00000000e+00,0.00000000e+00
1494,0.00000000e+00,0.00000000e+00


==> data/syn_dfr/model/syndfr_2_1495_23_30_13_12.csv <==
w,prob_w,dfr_w
0,0.00000000e+00,0.00000000e+00
2,0.00000000e+00,0.00000000e+00
4,0.00000000e+00,0.00000000e+00
6,0.00000000e+00,0.00000000e+00
8,0.00000000e+00,0.00000000e+00
10,0.00000000e+00,0.00000000e+00
12,0.00000000e+00,0.00000000e+00
14,0.00000000e+00,0.00000000e+00
16,0.00000000e+00,0.00000000e+00
18,0.00000000e+00,0.00000000e+00
20,0.00000000e+00,0.00000000e+00
22,0.00000000e+00,0.00000000e+00
24,0.00000000e+00,0.00000000e+00
26,0.00000000e+00,0.00000000e+00
28,0.00000000e+00,0.00000000e+00
30,0.00000000e+00,0.00000000e+00
32,0.00000000e+00,0.00000000e+00
34,0.00000000e+00,0.00000000e+00
36,0.00000000e+00,0.00000000e+00
38,0.00000000e+00,0.00000000e+00
40,0.00000000e+00,0.00000000e+00
42,0.00000000e+00,0.00000000e+00
44,0.00000000e+00,0.00000000e+00
46,0.00000000e+00,0.00000000e+00
48,0.00000000e+00,0.00000000e+00
50,0.00000000e+00,0.00000000e+00
52,0.00000000e+00,0.00000000e+00
54,0.00000000e+00,0.00000000e+00
56,0.00000000e+00,0.00000000e+00
58,0.00000000e+00,0.00000000e+00
60,0.00000000e+00,0.00000000e+00
62,0.00000000e+00,0.00000000e+00
64,0.00000000e+00,0.00000000e+00
66,0.00000000e+00,0.00000000e+00
68,0.00000000e+00,0.00000000e+00
70,0.00000000e+00,0.00000000e+00
72,0.00000000e+00,0.00000000e+00
74,0.00000000e+00,0.00000000e+00
76,0.00000000e+00,0.00000000e+00
78,0.00000000e+00,0.00000000e+00
80,0.00000000e+00,0.00000000e+00
82,0.00000000e+00,0.00000000e+00
84,0.00000000e+00,0.00000000e+00
86,0.00000000e+00,0.00000000e+00
88,0.00000000e+00,0.00000000e+00
90,0.00000000e+00,0.00000000e+00
92,0.00000000e+00,0.00000000e+00
94,0.00000000e+00,0.00000000e+00
96,0.00000000e+00,0.00000000e+00
98,0.00000000e+00,0.00000000e+00
100,0.00000000e+00,0.00000000e+00
102,0.00000000e+00,0.00000000e+00
104,0.00000000e+00,0.00000000e+00
106,0.00000000e+00,0.00000000e+00
108,0.00000000e+00,0.00000000e+00
110,0.00000000e+00,0.00000000e+00
112,0.00000000e+00,0.00000000e+00
114,0.00000000e+00,0.00000000e+00
116,0.00000000e+00,0.00000000e+00
118,0.00000000e+00,0.00000000e+00
120,0.00000000e+00,0.00000000e+00
122,0.00000000e+00,0.00000000e+00
124,0.00000000e+00,0.00000000e+00
126,0.00000000e+00,0.00000000e+00
128,0.00000000e+00,0.00000000e+00
130,0.00000000e+00,0.00000000e+00
132,0.00000000e+00,0.00000000e+00
134,0.00000000e+00,0.00000000e+00
136,0.00000000e+00,0.00000000e+00
138,0.00000000e+00,0.00000000e+00
140,0.00000000e+00,0.00000000e+00
142,0.00000000e+00,0.00000000e+00
144,0.00000000e+00,0.00000000e+00
146,0.00000000e+00,0.00000000e+00
148,0.00000000e+00,0.00000000e+00
150,0.00000000e+00,0.00000000e+00
152,0.00000000e+00,0.00000000e+00
154,0.00000000e+00,0.00000000e+00
156,0.00000000e+00,0.00000000e+00
158,0.00000000e+00,0.00000000e+00
160,0.00000000e+00,0.00000000e+00
162,0.00000000e+00,0.00000000e+00
164,0.00000000e+00,0.00000000e+00
166,0.00000000e+00,0.00000000e+00
168,0.00000000e+00,0.00000000e+00
170,0.00000000e+00,0.00000000e+00
172,0.00000000e+00,0.00000000e+00
174,0.00000000e+00,0.00000000e+00
176,0.00000000e+00,0.00000000e+00
178,0.00000000e+00,0.00000000e+00
180,0.00000000e+00,0.00000000e+00
182,0.00000000e+00,0.00000000e+00
184,0.00000000e+00,0.00000000e+00
186,0.00000000e+00,0.00000000e+00
188,0.00000000e+00,0.00000000e+00
190,0.00000000e+00,0.00000000e+00
192,0.00000000e+00,0.00000000e+00
194,0.00000000e+00,0.00000000e+00
196,0.00000000e+00,0.00000000e+00
198,0.00000000e+00,0.00000000e+00
200,0.00000000e+00,0.00000000e+00
202,0.00000000e+00,0.00000000e+00
204,0.00000000e+00,0.00000000e+00
206,0.00000000e+00,0.00000000e+00
208,0.00000000e+00,0.00000000e+00
210,0.00000000e+00,0.00000000e+00
212,0.00000000e+00,0.00000000e+00
214,0.00000000e+00,0.00000000e+00
216,0.00000000e+00,0.00000000e+00
218,0.00000000e+00,0.00000000e+00
220,0.00000000e+00,0.00000000e+00
222,0.00000000e+00,0.00000000e+00
224,0.00000000e+00,0.00000000e+00
226,0.00000000e+00,0.00000000e+00
228,0.00000000e+00,0.00000000e+00
230,0.00000000e+00,0.00000000e+00
232,0.00000000e+00,0.00000000e+00
234,0.00000000e+00,0.00000000e+00
236,0.00000000e+00,0.00000000e+00
238,0.00000000e+00,0.00000000e+00
240,0.00000000e+00,0.00000000e+00
242,0.00000000e+00,0.00000000e+00
244,0.00000000e+00,0.00000000e+00
246,0.00000000e+00,0.00000000e+00
248,0.00000000e+00,0.00000000e+00
250,0.00000000e+00,0.00000000e+00
252,0.00000000e+00,0.00000000e+00
254,0.00000000e+00,0.00000000e+00
256,0.00000000e+00,0.00000000e+00
258,0.00000000e+00,0.00000000e+00
260,0.00000000e+00,0.00000000e+00
262,0.00000000e+00,0.00000000e+00
264,0.00000000e+00,0.00000000e+00
266,0.00000000e+00,0.00000000e+00
268,0.00000000e+00,0.00000000e+00
270,0.00000000e+00,0.00000000e+00
272,0.00000000e+00,0.00000000e+00
274,0.00000000e+00,0.00000000e+00
276,0.00000000e+00,0.00000000e+00
278,0.00000000e+00,0.00000000e+00
280,0.00000000e+00,0.00000000e+00
282,0.00000000e+00,0.00000000e+00
284,0.00000000e+00,0.00000000e+00
286,0.00000000e+00,0.00000000e+00
288,0.00000000e+00,0.00000000e+00
290,0.00000000e+00,0.00000000e+00
292,0.00000000e+00,0.00000000e+00
294,0.00000000e+00,0.00000000e+00
296,0.00000000e+00,0.00000000e+00
298,0.00000000e+00,0.00000000e+00
300,0.00000000e+00,0.00000000e+00
302,0.00000000e+00,0.00000000e+00
304,0.00000000e+00,0.00000000e+00
306,0.00000000e+00,0.00000000e+00
308,0.00000000e+00,0.00000000e+00
310,0.00000000e+00,0.00000000e+00
312,0.00000000e+00,0.00000000e+00
314,0.00000000e+00,0.00000000e+00
316,0.00000000e+00,0.00000000e+00
318,0.00000000e+00,0.00000000e+00
320,0.00000000e+00,0.00000000e+00
322,0.00000000e+00,0.00000000e+00
324,1.58700579e-20,9.36278797e-01
326,5.86589262e-20,8.83278911e-01
328,2.08234523e-19,8.35193345e-01
330,7.17132984e-19,7.96149914e-01
332,2.41047142e-18,7.63028043e-01
334,7.93160069e-18,7.32144541e-01
336,2.55805843e-17,7.01533800e-01
338,8.08986459e-17,6.70612790e-01
340,2.50911572e-16,6.39419937e-01
342,7.63271004e-16,6.08183493e-01
344,2.27737371e-15,5.77169628e-01
346,6.66503391e-15,5.46639339e-01
348,1.91335893e-14,5.16833473e-01
350,5.38802028e-14,4.87965417e-01
352,1.48837631e-13,4.60217420e-01
354,4.03328172e-13,4.33739211e-01
356,1.07220460e-12,4.08648252e-01
358,2.79627956e-12,3.85031233e-01
360,7.15446789e-12,3.62946510e-01
362,1.79588052e-11,3.42427218e-01
364,4.42272477e-11,3.23484788e-01
366,1.06861999e-10,3.06112672e-01
368,2.53329419e-10,2.90290084e-01
370,5.89229464e-10,2.75985614e-01
372,1.34470445e-09,2.63160616e-01
374,3.01105965e-09,2.51772307e-01
376,6.61558243e-09,2.41776545e-01
378,1.42619403e-08,2.33130265e-01
380,3.01686621e-08,2.25793598e-01
382,6.26188384e-08,2.19731693e-01
384,1.27535066e-07,2.14916260e-01
386,2.54878671e-07,2.11326881e-01
388,4.99827102e-07,2.08952117e-01
390,9.61814199e-07,2.07790430e-01
392,1.81614200e-06,2.07850946e-01
394,3.36509491e-06,2.09154059e-01
396,6.11835820e-06,2.11731868e-01
398,1.09159922e-05,2.15628433e-01
400,1.91109570e-05,2.20899788e-01
402,3.28316134e-05,2.27613669e-01
404,5.53467022e-05,2.35848856e-01
406,9.15544920e-05,2.45694028e-01
408,1.48612074e-04,2.57246010e-01
410,2.36707867e-04,2.70607257e-01
412,3.69958117e-04,2.85882432e-01
414,5.67375123e-04,3.03173939e-01
416,8.53811398e-04,3.22576272e-01
418,1.26073286e-03,3.44169143e-01
420,1.82662192e-03,3.68009371e-01
422,2.59676827e-03,3.94121697e-01
424,3.62218462e-03,4.22488805e-01
426,4.95740272e-03,4.53041067e-01
428,6.65697418e-03,4.85646713e-01
430,8.77063136e-03,5.20103382e-01
432,1.13372533e-02,5.56132185e-01
434,1.43780164e-02,5.93375521e-01
436,1.78893587e-02,6.31399859e-01
438,2.18366091e-02,6.69704511e-01
440,2.61492733e-02,7.07736975e-01
442,3.07189809e-02,7.44914796e-01
444,3.54009483e-02,7.80653054e-01
446,4.00194791e-02,8.14395699e-01
448,4.43775499e-02,8.45648048e-01
450,4.82699485e-02,8.74007197e-01
452,5.14988581e-02,8.99186853e-01
454,5.38902977e-02,9.21033431e-01
456,5.53095454e-02,9.39531181e-01
458,5.56736560e-02,9.54795477e-01
460,5.49594626e-02,9.67055033e-01
462,5.32059902e-02,9.76625412e-01
464,5.05109363e-02,9.83877391e-01
466,4.70216579e-02,9.89204288e-01
468,4.29218208e-02,9.92992219e-01
470,3.84153961e-02,9.95596343e-01
472,3.37099416e-02,9.97324882e-01
474,2.90010640e-02,9.98431210e-01
476,2.44596395e-02,9.99113092e-01
478,2.02228555e-02,9.99517287e-01
480,1.63895301e-02,9.99747418e-01
482,1.30195673e-02,9.99873109e-01
484,1.01369238e-02,9.99938878e-01
486,7.73513792e-03,9.99971809e-01
488,5.78434169e-03,9.99987566e-01
490,4.23871902e-03,9.99994763e-01
492,3.04354681e-03,9.99997896e-01
494,2.14120813e-03,9.99999195e-01
496,1.47583970e-03,9.99999707e-01
498,9.96523937e-04,9.99999899e-01
500,6.59128811e-04,9.99999967e-01
502,4.27023285e-04,9.99999990e-01
504,2.70953701e-04,9.99999997e-01
506,1.68369457e-04,9.99999999e-01
508,1.02451298e-04,1.00000000e+00
510,6.10404288e-05,1.00000000e+00
512,3.56059375e-05,1.00000000e+00
514,2.03324402e-05,1.00000000e+00
516,1.13651450e-05,1.00000000e+00
518,6.21775578e-06,1.00000000e+00
520,3.32903940e-06,1.00000000e+00
522,1.74414567e-06,1.00000000e+00
524,8.94078317e-07,1.00000000e+00
526,4.48380028e-07,1.00000000e+00
528,2.19959209e-07,1.00000000e+00
530,1.05538004e-07,1.00000000e+00
532,4.95211120e-08,1.00000000e+00
534,2.27210738e-08,1.00000000e+00
536,1.01921220e-08,1.00000000e+00
538,4.46926506e-09,1.00000000e+00
540,1.91548974e-09,1.00000000e+00
542,8.02287826e-10,1.00000000e+00
544,3.28336793e-10,1.00000000e+00
546,1.31273783e-10,1.00000000e+00
548,5.12664670e-11,1.00000000e+00
550,1.95528999e-11,1.00000000e+00
552,7.28172642e-12,1.00000000e+00
554,2.64742307e-12,1.00000000e+00
556,9.39498054e-13,1.00000000e+00
558,3.25362059e-13,1.00000000e+00
560,1.09938154e-13,1.00000000e+00
562,3.62367680e-14,1.00000000e+00
564,1.16486537e-14,1.00000000e+00
566,3.65115005e-15,1.00000000e+00
568,1.11560407e-15,1.00000000e+00
570,3.32209182e-16,1.00000000e+00
572,9.63881144e-17,1.00000000e+00
574,2.72411125e-17,1.00000000e+00
576,7.49667843e-18,1.00000000e+00
578,2.00782996e-18,1.00000000e+00
580,5.22768715e-19,1.00000000e+00
582,1.31938214e-19,1.00000000e+00
584,3.20461812e-20,1.00000000e+00
586,0.00000000e+00,0.00000000e+00
588,0.00000000e+00,0.00000000e+00
590,0.00000000e+00,0.00000000e+00
592,0.00000000e+00,0.00000000e+00
594,0.00000000e+00,0.00000000e+00
596,0.00000000e+00,0.00000000e+00
598,0.00000000e+00,0.00000000e+00
600,0.00000000e+00,0.00000000e+00
602,0.00000000e+00,0.00000000e+00
604,0.00000000e+00,0.00000000e+00
606,0.00000000e+00,0.00000000e+00
608,0.00000000e+00,0.00000000e+00
610,0.00000000e+00,0.00000000e+00
612,0.00000000e+00,0.00000000e+00
614,0.00000000e+00,0.00000000e+00
616,0.00000000e+00,0.00000000e+00
618,0.00000000e+00,0.00000000e+00
620,0.00000000e+00,0.00000000e+00
622,0.00000000e+00,0.00000000e+00
624,0.00000000e+00,0.00000000e+00
626,0.00000000e+00,0.00000000e+00
628,0.00000000e+00,0.00000000e+00
630,0.00000000e+00,0.00000000e+00
632,0.00000000e+00,0.00000000e+00
634,0.00000000e+00,0.00000000e+00
636,0.00000000e+00,0.00000000e+00
638,0.00000000e+00,0.00000000e+00
640,0.00000000e+00,0.00000000e+00
642,0.00000000e+00,0.00000000e+00
644,0.00000000e+00,0.00000000e+00
646,0.00000000e+00,0.00000000e+00
648,0.00000000e+00,0.00000000e+00
650,0.00000000e+00,0.00000000e+00
652,0.00000000e+00,0.00000000e+00
654,0.00000000e+00,0.00000000e+00
656,0.00000000e+00,0.00000000e+00
658,0.00000000e+00,0.00000000e+00
660,0.00000000e+00,0.00000000e+00
662,0.00000000e+00,0.00000000e+00
664,0.00000000e+00,0.00000000e+00
666,0.00000000e+00,0.00000000e+00
668,0.00000000e+00,0.00000000e+00
670,0.00000000e+00,0.00000000e+00
672,0.00000000e+00,0.00000000e+00
674,0.00000000e+00,0.00000000e+00
676,0.00000000e+00,0.00000000e+00
678,0.00000000e+00,0.00000000e+00
680,0.00000000e+00,0.00000000e+00
682,0.00000000e+00,0.00000000e+00
684,0.00000000e+00,0.00000000e+00
686,0.00000000e+00,0.00000000e+00
688,0.00000000e+00,0.00000000e+00
690,0.00000000e+00,0.00000000e+00
692,0.00000000e+00,0.00000000e+00
694,0.00000000e+00,0.00000000e+00
696,0.00000000e+00,0.00000000e+00
698,0.00000000e+00,0.00000000e+00
700,0.00000000e+00,0.00000000e+00
702,0.00000000e+00,0.00000000e+00
704,0.00000000e+00,0.00000000e+00
706,0.00000000e+00,0.00000000e+00
708,0.00000000e+00,0.00000000e+00
710,0.00000000e+00,0.00000000e+00
712,0.00000000e+00,0.00000000e+00
714,0.00000000e+00,0.00000000e+00
716,0.00000000e+00,0.00000000e+00
718,0.00000000e+00,0.00000000e+00
720,0.00000000e+00,0.00000000e+00
722,0.00000000e+00,0.00000000e+00
724,0.00000000e+00,0.00000000e+00
726,0.00000000e+00,0.00000000e+00
728,0.00000000e+00,0.00000000e+00
730,0.00000000e+00,0.00000000e+00
732,0.00000000e+00,0.00000000e+00
734,0.00000000e+00,0.00000000e+00
736,0.00000000e+00,0.00000000e+00
738,0.00000000e+00,0.00000000e+00
740,0.00000000e+00,0.00000000e+00
742,0.00000000e+00,0.00000000e+00
744,0.00000000e+00,0.00000000e+00
746,0.00000000e+00,0.00000000e+00
748,0.00000000e+00,0.00000000e+00
750,0.00000000e+00,0.00000000e+00
752,0.00000000e+00,0.00000000e+00
754,0.00000000e+00,0.00000000e+00
756,0.00000000e+00,0.00000000e+00
758,0.00000000e+00,0.00000000e+00
760,0.00000000e+00,0.00000000e+00
762,0.00000000e+00,0.00000000e+00
764,0.00000000e+00,0.00000000e+00
766,0.00000000e+00,0.00000000e+00
768,0.00000000e+00,0.00000000e+00
770,0.00000000e+00,0.00000000e+00
772,0.00000000e+00,0.00000000e+00
774,0.00000000e+00,0.00000000e+00
776,0.00000000e+00,0.00000000e+00
778,0.00000000e+00,0.00000000e+00
780,0.00000000e+00,0.00000000e+00
782,0.00000000e+00,0.00000000e+00
784,0.00000000e+00,0.00000000e+00
786,0.00000000e+00,0.00000000e+00
788,0.00000000e+00,0.00000000e+00
790,0.00000000e+00,0.00000000e+00
792,0.00000000e+00,0.00000000e+00
794,0.00000000e+00,0.00000000e+00
796,0.00000000e+00,0.00000000e+00
798,0.00000000e+00,0.00000000e+00
800,0.00000000e+00,0.00000000e+00
802,0.00000000e+00,0.00000000e+00
804,0.00000000e+00,0.00000000e+00
806,0.00000000e+00,0.00000000e+00
808,0.00000000e+00,0.00000000e+00
810,0.00000000e+00,0.00000000e+00
812,0.00000000e+00,0.00000000e+00
814,0.00000000e+00,0.00000000e+00
816,0.00000000e+00,0.00000000e+00
818,0.00000000e+00,0.00000000e+00
820,0.00000000e+00,0.00000000e+00
822,0.00000000e+00,0.00000000e+00
824,0.00000000e+00,0.00000000e+00
826,0.00000000e+00,0.00000000e+00
828,0.00000000e+00,0.00000000e+00
830,0.00000000e+00,0.00000000e+00
832,0.00000000e+00,0.00000000e+00
834,0.00000000e+00,0.00000000e+00
836,0.00000000e+00,0.00000000e+00
838,0.00000000e+00,0.00000000e+00
840,0.00000000e+00,0.00000000e+00
842,0.00000000e+00,0.00000000e+00
844,0.00000000e+00,0.00000000e+00
846,0.00000000e+00,0.00000000e+00
848,0.00000000e+00,0.00000000e+00
850,0.00000000e+00,0.00000000e+00
852,0.00000000e+00,0.00000000e+00
854,0.00000000e+00,0.00000000e+00
856,0.00000000e+00,0.00000000e+00
858,0.00000000e+00,0.00000000e+00
860,0.00000000e+00,0.00000000e+00
862,0.00000000e+00,0.00000000e+00
864,0.00000000e+00,0.00000000e+00
866,0.00000000e+00,0.00000000e+00
868,0.00000000e+00,0.00000000e+00
870,0.00000000e+00,0.00000000e+00
872,0.00000000e+00,0.00000000e+00
874,0.00000000e+00,0.00000000e+00
876,0.00000000e+00,0.00000000e+00
878,0.00000000e+00,0.00000000e+00
880,0.00000000e+00,0.00000000e+00
882,0.00000000e+00,0.00000000e+00
884,0.00000000e+00,0.00000000e+00
886,0.00000000e+00,0.00000000e+00
888,0.00000000e+00,0.00000000e+00
890,0.00000000e+00,0.00000000e+00
892,0.00000000e+00,0.00000000e+00
894,0.00000000e+00,0.00000000e+00
896,0.00000000e+00,0.00000000e+00
898,0.00000000e+00,0.00000000e+00
900,0.00000000e+00,0.00000000e+00
902,0.00000000e+00,0.00000000e+00
904,0.00000000e+00,0.00000000e+00
906,0.00000000e+00,0.00000000e+00
908,0.00000000e+00,0.00000000e+00
910,0.00000000e+00,0.00000000e+00
912,0.00000000e+00,0.00000000e+00
914,0.00000000e+00,0.00000000e+00
916,0.00000000e+00,0.00000000e+00
918,0.00000000e+00,0.00000000e+00
920,0.00000000e+00,0.00000000e+00
922,0.00000000e+00,0.00000000e+00
924,0.00000000e+00,0.00000000e+00
926,0.00000000e+00,0.00000000e+00
928,0.00000000e+00,0.00000000e+00
930,0.00000000e+00,0.00000000e+00
932,0.00000000e+00,0.00000000e+00
934,0.00000000e+00,0.00000000e+00
936,0.00000000e+00,0.00000000e+00
938,0.00000000e+00,0.00000000e+00
940,0.00000000e+00,0.00000000e+00
942,0.00000000e+00,0.00000000e+00
944,0.00000000e+00,0.00000000e+00
946,0.00000000e+00,0.00000000e+00
948,0.00000000e+00,0.00000000e+00
950,0.00000000e+00,0.00000000e+00
952,0.00000000e+00,0.00000000e+00
954,0.00000000e+00,0.00000000e+00
956,0.00000000e+00,0.00000000e+00
958,0.00000000e+00,0.00000000e+00
960,0.00000000e+00,0.00000000e+00
962,0.00000000e+00,0.00000000e+00
964,0.00000000e+00,0.00000000e+00
966,0.00000000e+00,0.00000000e+00
968,0.00000000e+00,0.00000000e+00
970,0.00000000e+00,0.00000000e+00
972,0.00000000e+00,0.00000000e+00
974,0.00000000e+00,0.00000000e+00
976,0.00000000e+00,0.00000000e+00
978,0.00000000e+00,0.00000000e+00
980,0.00000000e+00,0.00000000e+00
982,0.00000000e+00,0.00000000e+00
984,0.00000000e+00,0.00000000e+00
986,0.00000000e+00,0.00000000e+00
988,0.00000000e+00,0.00000000e+00
990,0.00000000e+00,0.00000000e+00
992,0.00000000e+00,0.00000000e+00
994,0.00000000e+00,0.00000000e+00
996,0.00000000e+00,0.00000000e+00
998,0.00000000e+00,0.00000000e+00
1000,0.00000000e+00,0.00000000e+00
1002,0.00000000e+00,0.00000000e+00
1004,0.00000000e+00,0.00000000e+00
1006,0.00000000e+00,0.00000000e+00
1008,0.00000000e+00,0.00000000e+00
1010,0.00000000e+00,0.00000000e+00
1012,0.00000000e+00,0.00000000e+00
1014,0.00000000e+00,0.00000000e+00
1016,0.00000000e+00,0.00000000e+00
1018,0.00000000e+00,0.00000000e+00
1020,0.00000000e+00,0.00000000e+00
1022,0.00000000e+00,0.00000000e+00
1024,0.00000000e+00,0.00000000e+00
1026,0.00000000e+00,0.00000000e+00
1028,0.00000000e+00,0.00000000e+00
1030,0.00000000e+00,0.00000000e+00
1032,0.00000000e+00,0.00000000e+00
1034,0.00000000e+00,0.00000000e+00
1036,0.00000000e+00,0.00000000e+00
1038,0.00000000e+00,0.00000000e+00
1040,0.00000000e+00,0.00000000e+00
1042,0.00000000e+00,0.00000000e+00
1044,0.00000000e+00,0.00000000e+00
1046,0.00000000e+00,0.00000000e+00
1048,0.00000000e+00,0.00000000e+00
1050,0.00000000e+00,0.00000000e+00
1052,0.00000000e+00,0.00000000e+00
1054,0.00000000e+00,0.00000000e+00
1056,0.00000000e+00,0.00000000e+00
1058,0.00000000e+00,0.00000000e+00
1060,0.00000000e+00,0.00000000e+00
1062,0.00000000e+00,0.00000000e+00
1064,0.00000000e+00,0.00000000e+00
1066,0.00000000e+00,0.00000000e+00
1068,0.00000000e+00,0.00000000e+00
1070,0.00000000e+00,0.00000000e+00
1072,0.00000000e+00,0.00000000e+00
1074,0.00000000e+00,0.00000000e+00
1076,0.00000000e+00,0.00000000e+00
1078,0.00000000e+00,0.00000000e+00
1080,0.00000000e+00,0.00000000e+00
1082,0.00000000e+00,0.00000000e+00
1084,0.00000000e+00,0.00000000e+00
1086,0.00000000e+00,0.00000000e+00
1088,0.00000000e+00,0.00000000e+00
1090,0.00000000e+00,0.00000000e+00
1092,0.00000000e+00,0.00000000e+00
1094,0.00000000e+00,0.00000000e+00
1096,0.00000000e+00,0.00000000e+00
1098,0.00000000e+00,0.00000000e+00
1100,0.00000000e+00,0.00000000e+00
1102,0.00000000e+00,0.00000000e+00
1104,0.00000000e+00,0.00000000e+00
1106,0.00000000e+00,0.00000000e+00
1108,0.00000000e+00,0.00000000e+00
1110,0.00000000e+00,0.00000000e+00
1112,0.00000000e+00,0.00000000e+00
1114,0.00000000e+00,0.00000000e+00
1116,0.00000000e+00,0.00000000e+00
1118,0.00000000e+00,0.00000000e+00
1120,0.00000000e+00,0.00000000e+00
1122,0.00000000e+00,0.00000000e+00
1124,0.00000000e+00,0.00000000e+00
1126,0.00000000e+00,0.00000000e+00
1128,0.00000000e+00,0.00000000e+00
1130,0.00000000e+00,0.00000000e+00
1132,0.00000000e+00,0.00000000e+00
1134,0.00000000e+00,0.00000000e+00
1136,0.00000000e+00,0.00000000e+00
1138,0.00000000e+00,0.00000000e+00
1140,0.00000000e+00,0.00000000e+00
1142,0.00000000e+00,0.00000000e+00
1144,0.00000000e+00,0.00000000e+00
1146,0.00000000e+00,0.00000000e+00
1148,0.00000000e+00,0.00000000e+00
1150,0.00000000e+00,0.00000000e+00
1152,0.00000000e+00,0.00000000e+00
1154,0.00000000e+00,0.00000000e+00
1156,0.00000000e+00,0.00000000e+00
1158,0.00000000e+00,0.00000000e+00
1160,0.00000000e+00,0.00000000e+00
1162,0.00000000e+00,0.00000000e+00
1164,0.00000000e+00,0.00000000e+00
1166,0.00000000e+00,0.00000000e+00
1168,0.00000000e+00,0.00000000e+00
1170,0.00000000e+00,0.00000000e+00
1172,0.00000000e+00,0.00000000e+00
1174,0.00000000e+00,0.00000000e+00
1176,0.00000000e+00,0.00000000e+00
1178,0.00000000e+00,0.00000000e+00
1180,0.00000000e+00,0.00000000e+00
1182,0.00000000e+00,0.00000000e+00
1184,0.00000000e+00,0.00000000e+00
1186,0.00000000e+00,0.00000000e+00
1188,0.00000000e+00,0.00000000e+00
1190,0.00000000e+00,0.00000000e+00
1192,0.00000000e+00,0.00000000e+00
1194,0.00000000e+00,0.00000000e+00
1196,0.00000000e+00,0.00000000e+00
1198,0.00000000e+00,0.00000000e+00
1200,0.00000000e+00,0.00000000e+00
1202,0.00000000e+00,0.00000000e+00
1204,0.00000000e+00,0.00000000e+00
1206,0.00000000e+00,0.00000000e+00
1208,0.00000000e+00,0.00000000e+00
1210,0.00000000e+00,0.00000000e+00
1212,0.00000000e+00,0.00000000e+00
1214,0.00000000e+00,0.00000000e+00
1216,0.00000000e+00,0.00000000e+00
1218,0.00000000e+00,0.00000000e+00
1220,0.00000000e+00,0.00000000e+00
1222,0.00000000e+00,0.00000000e+00
1224,0.00000000e+00,0.00000000e+00
1226,0.00000000e+00,0.00000000e+00
1228,0.00000000e+00,0.00000000e+00
1230,0.00000000e+00,0.00000000e+00
1232,0.00000000e+00,0.00000000e+00
1234,0.00000000e+00,0.00000000e+00
1236,0.00000000e+00,0.00000000e+00
1238,0.00000000e+00,0.00000000e+00
1240,0.00000000e+00,0.00000000e+00
1242,0.00000000e+00,0.00000000e+00
1244,0.00000000e+00,0.00000000e+00
1246,0.00000000e+00,0.00000000e+00
1248,0.00000000e+00,0.00000000e+00
1250,0.00000000e+00,0.00000000e+00
1252,0.00000000e+00,0.00000000e+00
1254,0.00000000e+00,0.00000000e+00
1256,0.00000000e+00,0.00000000e+00
1258,0.00000000e+00,0.00000000e+00
1260,0.00000000e+00,0.00000000e+00
1262,0.00000000e+00,0.00000000e+00
1264,0.00000000e+00,0.00000000e+00
1266,0.00000000e+00,0.00000000e+00
1268,0.00000000e+00,0.00000000e+00
1270,0.00000000e+00,0.00000000e+00
1272,0.00000000e+00,0.00000000e+00
1274,0.00000000e+00,0.00000000e+00
1276,0.00000000e+00,0.00000000e+00
1278,0.00000000e+00,0.00000000e+00
1280,0.00000000e+00,0.00000000e+00
1282,0.00000000e+00,0.00000000e+00
1284,0.00000000e+00,0.00000000e+00
1286,0.00000000e+00,0.00000000e+00
1288,0.00000000e+00,0.00000000e+00
1290,0.00000000e+00,0.00000000e+00
1292,0.00000000e+00,0.00000000e+00
1294,0.00000000e+00,0.00000000e+00
1296,0.00000000e+00,0.00000000e+00
1298,0.00000000e+00,0.00000000e+00
1300,0.00000000e+00,0.00000000e+00
1302,0.00000000e+00,0.00000000e+00
1304,0.00000000e+00,0.00000000e+00
1306,0.00000000e+00,0.00000000e+00
1308,0.00000000e+00,0.00000000e+00
1310,0.00000000e+00,0.00000000e+00
1312,0.00000000e+00,0.00000000e+00
1314,0.00000000e+00,0.00000000e+00
1316,0.00000000e+00,0.00000000e+00
1318,0.00000000e+00,0.00000000e+00
1320,0.00000000e+00,0.00000000e+00
1322,0.00000000e+00,0.00000000e+00
1324,0.00000000e+00,0.00000000e+00
1326,0.00000000e+00,0.00000000e+00
1328,0.00000000e+00,0.00000000e+00
1330,0.00000000e+00,0.00000000e+00
1332,0.00000000e+00,0.00000000e+00
1334,0.00000000e+00,0.00000000e+00
1336,0.00000000e+00,0.00000000e+00
1338,0.00000000e+00,0.00000000e+00
1340,0.00000000e+00,0.00000000e+00
1342,0.00000000e+00,0.00000000e+00
1344,0.00000000e+00,0.00000000e+00
1346,0.00000000e+00,0.00000000e+00
1348,0.00000000e+00,0.00000000e+00
1350,0.00000000e+00,0.00000000e+00
1352,0.00000000e+00,0.00000000e+00
1354,0.00000000e+00,0.00000000e+00
1356,0.00000000e+00,0.00000000e+00
1358,0.00000000e+00,0.00000000e+00
1360,0.00000000e+00,0.00000000e+00
1362,0.00000000e+00,0.00000000e+00
1364,0.00000000e+00,0.00000000e+00
1366,0.00000000e+00,0.00000000e+00
1368,0.00000000e+00,0.00000000e+00
1370,0.00000000e+00,0.00000000e+00
1372,0.00000000e+00,0.00000000e+00
1374,0.00000000e+00,0.00000000e+00
1376,0.00000000e+00,0.00000000e+00
1378,0.00000000e+00,0.00000000e+00
1380,0.00000000e+00,0.00000000e+00
1382,0.00000000e+00,0.00000000e+00
1384,0.00000000e+00,0.00000000e+00
1386,0.00000000e+00,0.00000000e+00
1388,0.00000000e+00,0.00000000e+00
1390,0.00000000e+00,0.00000000e+00
1392,0.00000000e+00,0.00000000e+00
1394,0.00000000e+00,0.00000000e+00
1396,0.00000000e+00,0.00000000e+00
1398,0.00000000e+00,0.00000000e+00
1400,0.00000000e+00,0.00000000e+00
1402,0.00000000e+00,0.00000000e+00
1404,0.00000000e+00,0.00000000e+00
1406,0.00000000e+00,0.00000000e+00
1408,0.00000000e+00,0.00000000e+00
1410,0.00000000e+00,0.00000000e+00
1412,0.00000000e+00,0.00000000e+00
1414,0.00000000e+00,0.00000000e+00
1416,0.00000000e+00,0.00000000e+00
1418,0.00000000e+00,0.00000000e+00
1420,0.00000000e+00,0.00000000e+00
1422,0.00000000e+00,0.00000000e+00
1424,0.00000000e+00,0.00000000e+00
1426,0.00000000e+00,0.00000000e+00
1428,0.00000000e+00,0.00000000e+00
1430,0.00000000e+00,0.00000000e+00
1432,0.00000000e+00,0.00000000e+00
1434,0.00000000e+00,0.00000000e+00
1436,0.00000000e+00,0.00000000e+00
1438,0.00000000e+00,0.00000000e+00
1440,0.00000000e+00,0.00000000e+00
1442,0.00000000e+00,0.00000000e+00
1444,0.00000000e+00,0.00000000e+00
1446,0.00000000e+00,0.00000000e+00
1448,0.00000000e+00,0.00000000e+00
1450,0.00000000e+00,0.00000000e+00
1452,0.00000000e+00,0.00000000e+00
1454,0.00000000e+00,0.00000000e+00
1456,0.00000000e+00,0.00000000e+00
1458,0.00000000e+00,0.00000000e+00
1460,0.00000000e+00,0.00000000e+00
1462,0.00000000e+00,0.00000000e+00
1464,0.00000000e+00,0.00000000e+00
1466,0.00000000e+00,0.00000000e+00
1468,0.00000000e+00,0.00000000e+00
1470,0.00000000e+00,0.00000000e+00
1472,0.00000000e+00,0.00000000e+00
1474,0.00000000e+00,0.00000000e+00
1476,0.00000000e+00,0.00000000e+00
1478,0.00000000e+00,0.00000000e+00
1480,0.00000000e+00,0.00000000e+00
1482,0.00000000e+00,0.00000000e+00
1484,0.00000000e+00,0.00000000e+00
1486,0.00000000e+00,0.00000000e+00
1488,0.00000000e+00,0.00000000e+00
1490,0.00000000e+00,0.00000000e+00
1492,0.00000000e+00,0.00000000e+00
1494,0.00000000e+00,0.00000000e+00


==> data/syn_dfr/model/syndfr_2_1495_23_30_14_12.csv <==
w,prob_w,dfr_w
0,0.00000000e+00,0.00000000e+00
2,0.00000000e+00,0.00000000e+00
4,0.00000000e+00,0.00000000e+00
6,0.00000000e+00,0.00000000e+00
8,0.00000000e+00,0.00000000e+00
10,0.00000000e+00,0.00000000e+00
12,0.00000000e+00,0.00000000e+00
14,0.00000000e+00,0.00000000e+00
16,0.00000000e+00,0.00000000e+00
18,0.00000000e+00,0.00000000e+00
20,0.00000000e+00,0.00000000e+00
22,0.00000000e+00,0.00000000e+00
24,0.00000000e+00,0.00000000e+00
26,0.00000000e+00,0.00000000e+00
28,0.00000000e+00,0.00000000e+00
30,0.00000000e+00,0.00000000e+00
32,0.00000000e+00,0.00000000e+00
34,0.00000000e+00,0.00000000e+00
36,0.00000000e+00,0.00000000e+00
38,0.00000000e+00,0.00000000e+00
40,0.00000000e+00,0.00000000e+00
42,0.00000000e+00,0.00000000e+00
44,0.00000000e+00,0.00000000e+00
46,0.00000000e+00,0.00000000e+00
48,0.00000000e+00,0.00000000e+00
50,0.00000000e+00,0.00000000e+00
52,0.00000000e+00,0.00000000e+00
54,0.00000000e+00,0.00000000e+00
56,0.00000000e+00,0.00000000e+00
58,0.00000000e+00,0.00000000e+00
60,0.00000000e+00,0.00000000e+00
62,0.00000000e+00,0.00000000e+00
64,0.00000000e+00,0.00000000e+00
66,0.00000000e+00,0.00000000e+00
68,0.00000000e+00,0.00000000e+00
70,0.00000000e+00,0.00000000e+00
72,0.00000000e+00,0.00000000e+00
74,0.00000000e+00,0.00000000e+00
76,0.00000000e+00,0.00000000e+00
78,0.00000000e+00,0.00000000e+00
80,0.00000000e+00,0.00000000e+00
82,0.00000000e+00,0.00000000e+00
84,0.00000000e+00,0.00000000e+00
86,0.00000000e+00,0.00000000e+00
88,0.00000000e+00,0.00000000e+00
90,0.00000000e+00,0.00000000e+00
92,0.00000000e+00,0.00000000e+00
94,0.00000000e+00,0.00000000e+00
96,0.00000000e+00,0.00000000e+00
98,0.00000000e+00,0.00000000e+00
100,0.00000000e+00,0.00000000e+00
102,0.00000000e+00,0.00000000e+00
104,0.00000000e+00,0.00000000e+00
106,0.00000000e+00,0.00000000e+00
108,0.00000000e+00,0.00000000e+00
110,0.00000000e+00,0.00000000e+00
112,0.00000000e+00,0.00000000e+00
114,0.00000000e+00,0.00000000e+00
116,0.00000000e+00,0.00000000e+00
118,0.00000000e+00,0.00000000e+00
120,0.00000000e+00,0.00000000e+00
122,0.00000000e+00,0.00000000e+00
124,0.00000000e+00,0.00000000e+00
126,0.00000000e+00,0.00000000e+00
128,0.00000000e+00,0.00000000e+00
130,0.00000000e+00,0.00000000e+00
132,0.00000000e+00,0.00000000e+00
134,0.00000000e+00,0.00000000e+00
136,0.00000000e+00,0.00000000e+00
138,0.00000000e+00,0.00000000e+00
140,0.00000000e+00,0.00000000e+00
142,0.00000000e+00,0.00000000e+00
144,0.00000000e+00,0.00000000e+00
146,0.00000000e+00,0.00000000e+00
148,0.00000000e+00,0.00000000e+00
150,0.00000000e+00,0.00000000e+00
152,0.00000000e+00,0.00000000e+00
154,0.00000000e+00,0.00000000e+00
156,0.00000000e+00,0.00000000e+00
158,0.00000000e+00,0.00000000e+00
160,0.00000000e+00,0.00000000e+00
162,0.00000000e+00,0.00000000e+00
164,0.00000000e+00,0.00000000e+00
166,0.00000000e+00,0.00000000e+00
168,0.00000000e+00,0.00000000e+00
170,0.00000000e+00,0.00000000e+00
172,0.00000000e+00,0.00000000e+00
174,0.00000000e+00,0.00000000e+00
176,0.00000000e+00,0.00000000e+00
178,0.00000000e+00,0.00000000e+00
180,0.00000000e+00,0.00000000e+00
182,0.00000000e+00,0.00000000e+00
184,0.00000000e+00,0.00000000e+00
186,0.00000000e+00,0.00000000e+00
188,0.00000000e+00,0.00000000e+00
190,0.00000000e+00,0.00000000e+00
192,0.00000000e+00,0.00000000e+00
194,0.00000000e+00,0.00000000e+00
196,0.00000000e+00,0.00000000e+00
198,0.00000000e+00,0.00000000e+00
200,0.00000000e+00,0.00000000e+00
202,0.00000000e+00,0.00000000e+00
204,0.00000000e+00,0.00000000e+00
206,0.00000000e+00,0.00000000e+00
208,0.00000000e+00,0.00000000e+00
210,0.00000000e+00,0.00000000e+00
212,0.00000000e+00,0.00000000e+00
214,0.00000000e+00,0.00000000e+00
216,0.00000000e+00,0.00000000e+00
218,0.00000000e+00,0.00000000e+00
220,0.00000000e+00,0.00000000e+00
222,0.00000000e+00,0.00000000e+00
224,0.00000000e+00,0.00000000e+00
226,0.00000000e+00,0.00000000e+00
228,0.00000000e+00,0.00000000e+00
230,0.00000000e+00,0.00000000e+00
232,0.00000000e+00,0.00000000e+00
234,0.00000000e+00,0.00000000e+00
236,0.00000000e+00,0.00000000e+00
238,0.00000000e+00,0.00000000e+00
240,0.00000000e+00,0.00000000e+00
242,0.00000000e+00,0.00000000e+00
244,0.00000000e+00,0.00000000e+00
246,0.00000000e+00,0.00000000e+00
248,0.00000000e+00,0.00000000e+00
250,0.00000000e+00,0.00000000e+00
252,0.00000000e+00,0.00000000e+00
254,0.00000000e+00,0.00000000e+00
256,0.00000000e+00,0.00000000e+00
258,0.00000000e+00,0.00000000e+00
260,0.00000000e+00,0.00000000e+00
262,0.00000000e+00,0.00000000e+00
264,0.00000000e+00,0.00000000e+00
266,0.00000000e+00,0.00000000e+00
268,0.00000000e+00,0.00000000e+00
270,0.00000000e+00,0.00000000e+00
272,0.00000000e+00,0.00000000e+00
274,0.00000000e+00,0.00000000e+00
276,0.00000000e+00,0.00000000e+00
278,0.00000000e+00,0.00000000e+00
280,0.00000000e+00,0.00000000e+00
282,0.00000000e+00,0.00000000e+00
284,0.00000000e+00,0.00000000e+00
286,0.00000000e+00,0.00000000e+00
288,0.00000000e+00,0.00000000e+00
290,0.00000000e+00,0.00000000e+00
292,0.00000000e+00,0.00000000e+00
294,0.00000000e+00,0.00000000e+00
296,0.00000000e+00,0.00000000e+00
298,0.00000000e+00,0.00000000e+00
300,0.00000000e+00,0.00000000e+00
302,0.00000000e+00,0.00000000e+00
304,0.00000000e+00,0.00000000e+00
306,0.00000000e+00,0.00000000e+00
308,0.00000000e+00,0.00000000e+00
310,0.00000000e+00,0.00000000e+00
312,0.00000000e+00,0.00000000e+00
314,0.00000000e+00,0.00000000e+00
316,0.00000000e+00,0.00000000e+00
318,0.00000000e+00,0.00000000e+00
320,0.00000000e+00,0.00000000e+00
322,0.00000000e+00,0.00000000e+00
324,1.58700579e-20,9.97046340e-01
326,5.86589262e-20,9.91297345e-01
328,2.08234523e-19,9.83341277e-01
330,7.17132984e-19,9.74728499e-01
332,2.41047142e-18,9.65726200e-01
334,7.93160069e-18,9.55785546e-01
336,2.55805843e-17,9.44322133e-01
338,8.08986459e-17,9.30959536e-01
340,2.50911572e-16,9.15482097e-01
342,7.63271004e-16,8.97762768e-01
344,2.27737371e-15,8.77733866e-01
346,6.66503391e-15,8.55382755e-01
348,1.91335893e-14,8.30753144e-01
350,5.38802028e-14,8.03945618e-01
352,1.48837631e-13,7.75116106e-01
354,4.03328172e-13,7.44471963e-01
356,1.07220460e-12,7.12265695e-01
358,2.79627956e-12,6.78786662e-01
360,7.15446789e-12,6.44351252e-01
362,1.79588052e-11,6.09292157e-01
364,4.42272477e-11,5.73947395e-01
366,1.06861999e-10,5.38649689e-01
368,2.53329419e-10,5.03716766e-01
370,5.89229464e-10,4.69443009e-01
372,1.34470445e-09,4.36092763e-01
374,3.01105965e-09,4.03895467e-01
376,6.61558243e-09,3.73042640e-01
378,1.42619403e-08,3.43686634e-01
380,3.01686621e-08,3.15940984e-01
382,6.26188384e-08,2.89882102e-01
384,1.27535066e-07,2.65552041e-01
386,2.54878671e-07,2.42962036e-01
388,4.99827102e-07,2.22096538e-01
390,9.61814199e-07,2.02917487e-01
392,1.81614200e-06,1.85368599e-01
394,3.36509491e-06,1.69379501e-01
396,6.11835820e-06,1.54869577e-01
398,1.09159922e-05,1.41751424e-01
400,1.91109570e-05,1.29933887e-01
402,3.28316134e-05,1.19324635e-01
404,5.53467022e-05,1.09832294e-01
406,9.15544920e-05,1.01368150e-01
408,1.48612074e-04,9.38474712e-02
410,2.36707867e-04,8.71904922e-02
412,3.69958117e-04,8.13231010e-02
414,5.67375123e-04,7.61772904e-02
416,8.53811398e-04,7.16914164e-02
418,1.26073286e-03,6.78103084e-02
420,1.82662192e-03,6.44852749e-02
422,2.59676827e-03,6.16740380e-02
424,3.62218462e-03,5.93406307e-02
426,4.95740272e-03,5.74552817e-02
428,6.65697418e-03,5.59943137e-02
430,8.77063136e-03,5.49400728e-02
432,1.13372533e-02,5.42809061e-02
434,1.43780164e-02,5.40112040e-02
436,1.78893587e-02,5.41315167e-02
438,2.18366091e-02,5.46487582e-02
440,2.61492733e-02,5.55765053e-02
442,3.07189809e-02,5.69354000e-02
444,3.54009483e-02,5.87536588e-02
446,4.00194791e-02,6.10676920e-02
448,4.43775499e-02,6.39228296e-02
450,4.82699485e-02,6.73741437e-02
452,5.14988581e-02,7.14873506e-02
454,5.38902977e-02,7.63397612e-02
456,5.53095454e-02,8.20212329e-02
458,5.56736560e-02,8.86350573e-02
460,5.49594626e-02,9.62986872e-02
462,5.32059902e-02,1.05144183e-01
464,5.05109363e-02,1.15318213e-01
466,4.70216579e-02,1.26981418e-01
468,4.29218208e-02,1.40306891e-01
470,3.84153961e-02,1.55477517e-01
472,3.37099416e-02,1.72681880e-01
474,2.90010640e-02,1.92108445e-01
476,2.44596395e-02,2.13937794e-01
478,2.02228555e-02,2.38332732e-01
480,1.63895301e-02,2.65426294e-01
482,1.30195673e-02,2.95307842e-01
484,1.01369238e-02,3.28007788e-01
486,7.73513792e-03,3.63481816e-01
488,5.78434169e-03,4.01595837e-01
490,4.23871902e-03,4.42113319e-01
492,3.04354681e-03,4.84686873e-01
494,2.14120813e-03,5.28856066e-01
496,1.47583970e-03,5.74053281e-01
498,9.96523937e-04,6.19618908e-01
500,6.59128811e-04,6.64826309e-01
502,4.27023285e-04,7.08915836e-01
504,2.70953701e-04,7.51135817e-01
506,1.68369457e-04,7.90787139e-01
508,1.02451298e-04,8.27267024e-01
510,6.10404288e-05,8.60107127e-01
512,3.56059375e-05,8.89001345e-01
514,2.03324402e-05,9.13819800e-01
516,1.13651450e-05,9.34607212e-01
518,6.21775578e-06,9.51566033e-01
520,3.32903940e-06,9.65026849e-01
522,1.74414567e-06,9.75410316e-01
524,8.94078317e-07,9.83185790e-01
526,4.48380028e-07,9.88831870e-01
528,2.19959209e-07,9.92803129e-01
530,1.05538004e-07,9.95505839e-01
532,4.95211120e-08,9.97283678e-01
534,2.27210738e-08,9.98412801e-01
536,1.01921220e-08,9.99104446e-01
538,4.46926506e-09,9.99512631e-01
540,1.91548974e-09,9.99744478e-01
542,8.02287826e-10,9.99871085e-01
544,3.28336793e-10,9.99937484e-01
546,1.31273783e-10,9.99970894e-01
548,5.12664670e-11,9.99987005e-01
550,1.95528999e-11,9.99994442e-01
552,7.28172642e-12,9.99997726e-01
554,2.64742307e-12,9.99999110e-01
556,9.39498054e-13,9.99999668e-01
558,3.25362059e-13,9.99999882e-01
560,1.09938154e-13,9.99999960e-01
562,3.62367680e-14,9.99999987e-01
564,1.16486537e-14,9.99999996e-01
566,3.65115005e-15,9.99999999e-01
568,1.11560407e-15,1.00000000e+00
570,3.32209182e-16,1.00000000e+00
572,9.63881144e-17,1.00000000e+00
574,2.72411125e-17,1.00000000e+00
576,7.49667843e-18,1.00000000e+00
578,2.00782996e-18,1.00000000e+00
580,5.22768715e-19,1.00000000e+00
582,1.31938214e-19,1.00000000e+00
584,3.20461812e-20,1.00000000e+00
586,0.00000000e+00,0.00000000e+00
588,0.00000000e+00,0.00000000e+00
590,0.00000000e+00,0.00000000e+00
592,0.00000000e+00,0.00000000e+00
594,0.00000000e+00,0.00000000e+00
596,0.00000000e+00,0.00000000e+00
598,0.00000000e+00,0.00000000e+00
600,0.00000000e+00,0.00000000e+00
602,0.00000000e+00,0.00000000e+00
604,0.00000000e+00,0.00000000e+00
606,0.00000000e+00,0.00000000e+00
608,0.00000000e+00,0.00000000e+00
610,0.00000000e+00,0.00000000e+00
612,0.00000000e+00,0.00000000e+00
614,0.00000000e+00,0.00000000e+00
616,0.00000000e+00,0.00000000e+00
618,0.00000000e+00,0.00000000e+00
620,0.00000000e+00,0.00000000e+00
622,0.00000000e+00,0.00000000e+00
624,0.00000000e+00,0.00000000e+00
626,0.00000000e+00,0.00000000e+00
628,0.00000000e+00,0.00000000e+00
630,0.00000000e+00,0.00000000e+00
632,0.00000000e+00,0.00000000e+00
634,0.00000000e+00,0.00000000e+00
636,0.00000000e+00,0.00000000e+00
638,0.00000000e+00,0.00000000e+00
640,0.00000000e+00,0.00000000e+00
642,0.00000000e+00,0.00000000e+00
644,0.00000000e+00,0.00000000e+00
646,0.00000000e+00,0.00000000e+00
648,0.00000000e+00,0.00000000e+00
650,0.00000000e+00,0.00000000e+00
652,0.00000000e+00,0.00000000e+00
654,0.00000000e+00,0.00000000e+00
656,0.00000000e+00,0.00000000e+00
658,0.00000000e+00,0.00000000e+00
660,0.00000000e+00,0.00000000e+00
662,0.00000000e+00,0.00000000e+00
664,0.00000000e+00,0.00000000e+00
666,0.00000000e+00,0.00000000e+00
668,0.00000000e+00,0.00000000e+00
670,0.00000000e+00,0.00000000e+00
672,0.00000000e+00,0.00000000e+00
674,0.00000000e+00,0.00000000e+00
676,0.00000000e+00,0.00000000e+00
678,0.00000000e+00,0.00000000e+00
680,0.00000000e+00,0.00000000e+00
682,0.00000000e+00,0.00000000e+00
684,0.00000000e+00,0.00000000e+00
686,0.00000000e+00,0.00000000e+00
688,0.00000000e+00,0.00000000e+00
690,0.00000000e+00,0.00000000e+00
692,0.00000000e+00,0.00000000e+00
694,0.00000000e+00,0.00000000e+00
696,0.00000000e+00,0.00000000e+00
698,0.00000000e+00,0.00000000e+00
700,0.00000000e+00,0.00000000e+00
702,0.00000000e+00,0.00000000e+00
704,0.00000000e+00,0.00000000e+00
706,0.00000000e+00,0.00000000e+00
708,0.00000000e+00,0.00000000e+00
710,0.00000000e+00,0.00000000e+00
712,0.00000000e+00,0.00000000e+00
714,0.00000000e+00,0.00000000e+00
716,0.00000000e+00,0.00000000e+00
718,0.00000000e+00,0.00000000e+00
720,0.00000000e+00,0.00000000e+00
722,0.00000000e+00,0.00000000e+00
724,0.00000000e+00,0.00000000e+00
726,0.00000000e+00,0.00000000e+00
728,0.00000000e+00,0.00000000e+00
730,0.00000000e+00,0.00000000e+00
732,0.00000000e+00,0.00000000e+00
734,0.00000000e+00,0.00000000e+00
736,0.00000000e+00,0.00000000e+00
738,0.00000000e+00,0.00000000e+00
740,0.00000000e+00,0.00000000e+00
742,0.00000000e+00,0.00000000e+00
744,0.00000000e+00,0.00000000e+00
746,0.00000000e+00,0.00000000e+00
748,0.00000000e+00,0.00000000e+00
750,0.00000000e+00,0.00000000e+00
752,0.00000000e+00,0.00000000e+00
754,0.00000000e+00,0.00000000e+00
756,0.00000000e+00,0.00000000e+00
758,0.00000000e+00,0.00000000e+00
760,0.00000000e+00,0.00000000e+00
762,0.00000000e+00,0.00000000e+00
764,0.00000000e+00,0.00000000e+00
766,0.00000000e+00,0.00000000e+00
768,0.00000000e+00,0.00000000e+00
770,0.00000000e+00,0.00000000e+00
772,0.00000000e+00,0.00000000e+00
774,0.00000000e+00,0.00000000e+00
776,0.00000000e+00,0.00000000e+00
778,0.00000000e+00,0.00000000e+00
780,0.00000000e+00,0.00000000e+00
782,0.00000000e+00,0.00000000e+00
784,0.00000000e+00,0.00000000e+00
786,0.00000000e+00,0.00000000e+00
788,0.00000000e+00,0.00000000e+00
790,0.00000000e+00,0.00000000e+00
792,0.00000000e+00,0.00000000e+00
794,0.00000000e+00,0.00000000e+00
796,0.00000000e+00,0.00000000e+00
798,0.00000000e+00,0.00000000e+00
800,0.00000000e+00,0.00000000e+00
802,0.00000000e+00,0.00000000e+00
804,0.00000000e+00,0.00000000e+00
806,0.00000000e+00,0.00000000e+00
808,0.00000000e+00,0.00000000e+00
810,0.00000000e+00,0.00000000e+00
812,0.00000000e+00,0.00000000e+00
814,0.00000000e+00,0.00000000e+00
816,0.00000000e+00,0.00000000e+00
818,0.00000000e+00,0.00000000e+00
820,0.00000000e+00,0.00000000e+00
822,0.00000000e+00,0.00000000e+00
824,0.00000000e+00,0.00000000e+00
826,0.00000000e+00,0.00000000e+00
828,0.00000000e+00,0.00000000e+00
830,0.00000000e+00,0.00000000e+00
832,0.00000000e+00,0.00000000e+00
834,0.00000000e+00,0.00000000e+00
836,0.00000000e+00,0.00000000e+00
838,0.00000000e+00,0.00000000e+00
840,0.00000000e+00,0.00000000e+00
842,0.00000000e+00,0.00000000e+00
844,0.00000000e+00,0.00000000e+00
846,0.00000000e+00,0.00000000e+00
848,0.00000000e+00,0.00000000e+00
850,0.00000000e+00,0.00000000e+00
852,0.00000000e+00,0.00000000e+00
854,0.00000000e+00,0.00000000e+00
856,0.00000000e+00,0.00000000e+00
858,0.00000000e+00,0.00000000e+00
860,0.00000000e+00,0.00000000e+00
862,0.00000000e+00,0.00000000e+00
864,0.00000000e+00,0.00000000e+00
866,0.00000000e+00,0.00000000e+00
868,0.00000000e+00,0.00000000e+00
870,0.00000000e+00,0.00000000e+00
872,0.00000000e+00,0.00000000e+00
874,0.00000000e+00,0.00000000e+00
876,0.00000000e+00,0.00000000e+00
878,0.00000000e+00,0.00000000e+00
880,0.00000000e+00,0.00000000e+00
882,0.00000000e+00,0.00000000e+00
884,0.00000000e+00,0.00000000e+00
886,0.00000000e+00,0.00000000e+00
888,0.00000000e+00,0.00000000e+00
890,0.00000000e+00,0.00000000e+00
892,0.00000000e+00,0.00000000e+00
894,0.00000000e+00,0.00000000e+00
896,0.00000000e+00,0.00000000e+00
898,0.00000000e+00,0.00000000e+00
900,0.00000000e+00,0.00000000e+00
902,0.00000000e+00,0.00000000e+00
904,0.00000000e+00,0.00000000e+00
906,0.00000000e+00,0.00000000e+00
908,0.00000000e+00,0.00000000e+00
910,0.00000000e+00,0.00000000e+00
912,0.00000000e+00,0.00000000e+00
914,0.00000000e+00,0.00000000e+00
916,0.00000000e+00,0.00000000e+00
918,0.00000000e+00,0.00000000e+00
920,0.00000000e+00,0.00000000e+00
922,0.00000000e+00,0.00000000e+00
924,0.00000000e+00,0.00000000e+00
926,0.00000000e+00,0.00000000e+00
928,0.00000000e+00,0.00000000e+00
930,0.00000000e+00,0.00000000e+00
932,0.00000000e+00,0.00000000e+00
934,0.00000000e+00,0.00000000e+00
936,0.00000000e+00,0.00000000e+00
938,0.00000000e+00,0.00000000e+00
940,0.00000000e+00,0.00000000e+00
942,0.00000000e+00,0.00000000e+00
944,0.00000000e+00,0.00000000e+00
946,0.00000000e+00,0.00000000e+00
948,0.00000000e+00,0.00000000e+00
950,0.00000000e+00,0.00000000e+00
952,0.00000000e+00,0.00000000e+00
954,0.00000000e+00,0.00000000e+00
956,0.00000000e+00,0.00000000e+00
958,0.00000000e+00,0.00000000e+00
960,0.00000000e+00,0.00000000e+00
962,0.00000000e+00,0.00000000e+00
964,0.00000000e+00,0.00000000e+00
966,0.00000000e+00,0.00000000e+00
968,0.00000000e+00,0.00000000e+00
970,0.00000000e+00,0.00000000e+00
972,0.00000000e+00,0.00000000e+00
974,0.00000000e+00,0.00000000e+00
976,0.00000000e+00,0.00000000e+00
978,0.00000000e+00,0.00000000e+00
980,0.00000000e+00,0.00000000e+00
982,0.00000000e+00,0.00000000e+00
984,0.00000000e+00,0.00000000e+00
986,0.00000000e+00,0.00000000e+00
988,0.00000000e+00,0.00000000e+00
990,0.00000000e+00,0.00000000e+00
992,0.00000000e+00,0.00000000e+00
994,0.00000000e+00,0.00000000e+00
996,0.00000000e+00,0.00000000e+00
998,0.00000000e+00,0.00000000e+00
1000,0.00000000e+00,0.00000000e+00
1002,0.00000000e+00,0.00000000e+00
1004,0.00000000e+00,0.00000000e+00
1006,0.00000000e+00,0.00000000e+00
1008,0.00000000e+00,0.00000000e+00
1010,0.00000000e+00,0.00000000e+00
1012,0.00000000e+00,0.00000000e+00
1014,0.00000000e+00,0.00000000e+00
1016,0.00000000e+00,0.00000000e+00
1018,0.00000000e+00,0.00000000e+00
1020,0.00000000e+00,0.00000000e+00
1022,0.00000000e+00,0.00000000e+00
1024,0.00000000e+00,0.00000000e+00
1026,0.00000000e+00,0.00000000e+00
1028,0.00000000e+00,0.00000000e+00
1030,0.00000000e+00,0.00000000e+00
1032,0.00000000e+00,0.00000000e+00
1034,0.00000000e+00,0.00000000e+00
1036,0.00000000e+00,0.00000000e+00
1038,0.00000000e+00,0.00000000e+00
1040,0.00000000e+00,0.00000000e+00
1042,0.00000000e+00,0.00000000e+00
1044,0.00000000e+00,0.00000000e+00
1046,0.00000000e+00,0.00000000e+00
1048,0.00000000e+00,0.00000000e+00
1050,0.00000000e+00,0.00000000e+00
1052,0.00000000e+00,0.00000000e+00
1054,0.00000000e+00,0.00000000e+00
1056,0.00000000e+00,0.00000000e+00
1058,0.00000000e+00,0.00000000e+00
1060,0.00000000e+00,0.00000000e+00
1062,0.00000000e+00,0.00000000e+00
1064,0.00000000e+00,0.00000000e+00
1066,0.00000000e+00,0.00000000e+00
1068,0.00000000e+00,0.00000000e+00
1070,0.00000000e+00,0.00000000e+00
1072,0.00000000e+00,0.00000000e+00
1074,0.00000000e+00,0.00000000e+00
1076,0.00000000e+00,0.00000000e+00
1078,0.00000000e+00,0.00000000e+00
1080,0.00000000e+00,0.00000000e+00
1082,0.00000000e+00,0.00000000e+00
1084,0.00000000e+00,0.00000000e+00
1086,0.00000000e+00,0.00000000e+00
1088,0.00000000e+00,0.00000000e+00
1090,0.00000000e+00,0.00000000e+00
1092,0.00000000e+00,0.00000000e+00
1094,0.00000000e+00,0.00000000e+00
1096,0.00000000e+00,0.00000000e+00
1098,0.00000000e+00,0.00000000e+00
1100,0.00000000e+00,0.00000000e+00
1102,0.00000000e+00,0.00000000e+00
1104,0.00000000e+00,0.00000000e+00
1106,0.00000000e+00,0.00000000e+00
1108,0.00000000e+00,0.00000000e+00
1110,0.00000000e+00,0.00000000e+00
1112,0.00000000e+00,0.00000000e+00
1114,0.00000000e+00,0.00000000e+00
1116,0.00000000e+00,0.00000000e+00
1118,0.00000000e+00,0.00000000e+00
1120,0.00000000e+00,0.00000000e+00
1122,0.00000000e+00,0.00000000e+00
1124,0.00000000e+00,0.00000000e+00
1126,0.00000000e+00,0.00000000e+00
1128,0.00000000e+00,0.00000000e+00
1130,0.00000000e+00,0.00000000e+00
1132,0.00000000e+00,0.00000000e+00
1134,0.00000000e+00,0.00000000e+00
1136,0.00000000e+00,0.00000000e+00
1138,0.00000000e+00,0.00000000e+00
1140,0.00000000e+00,0.00000000e+00
1142,0.00000000e+00,0.00000000e+00
1144,0.00000000e+00,0.00000000e+00
1146,0.00000000e+00,0.00000000e+00
1148,0.00000000e+00,0.00000000e+00
1150,0.00000000e+00,0.00000000e+00
1152,0.00000000e+00,0.00000000e+00
1154,0.00000000e+00,0.00000000e+00
1156,0.00000000e+00,0.00000000e+00
1158,0.00000000e+00,0.00000000e+00
1160,0.00000000e+00,0.00000000e+00
1162,0.00000000e+00,0.00000000e+00
1164,0.00000000e+00,0.00000000e+00
1166,0.00000000e+00,0.00000000e+00
1168,0.00000000e+00,0.00000000e+00
1170,0.00000000e+00,0.00000000e+00
1172,0.00000000e+00,0.00000000e+00
1174,0.00000000e+00,0.00000000e+00
1176,0.00000000e+00,0.00000000e+00
1178,0.00000000e+00,0.00000000e+00
1180,0.00000000e+00,0.00000000e+00
1182,0.00000000e+00,0.00000000e+00
1184,0.00000000e+00,0.00000000e+00
1186,0.00000000e+00,0.00000000e+00
1188,0.00000000e+00,0.00000000e+00
1190,0.00000000e+00,0.00000000e+00
1192,0.00000000e+00,0.00000000e+00
1194,0.00000000e+00,0.00000000e+00
1196,0.00000000e+00,0.00000000e+00
1198,0.00000000e+00,0.00000000e+00
1200,0.00000000e+00,0.00000000e+00
1202,0.00000000e+00,0.00000000e+00
1204,0.00000000e+00,0.00000000e+00
1206,0.00000000e+00,0.00000000e+00
1208,0.00000000e+00,0.00000000e+00
1210,0.00000000e+00,0.00000000e+00
1212,0.00000000e+00,0.00000000e+00
1214,0.00000000e+00,0.00000000e+00
1216,0.00000000e+00,0.00000000e+00
1218,0.00000000e+00,0.00000000e+00
1220,0.00000000e+00,0.00000000e+00
1222,0.00000000e+00,0.00000000e+00
1224,0.00000000e+00,0.00000000e+00
1226,0.00000000e+00,0.00000000e+00
1228,0.00000000e+00,0.00000000e+00
1230,0.00000000e+00,0.00000000e+00
1232,0.00000000e+00,0.00000000e+00
1234,0.00000000e+00,0.00000000e+00
1236,0.00000000e+00,0.00000000e+00
1238,0.00000000e+00,0.00000000e+00
1240,0.00000000e+00,0.00000000e+00
1242,0.00000000e+00,0.00000000e+00
1244,0.00000000e+00,0.00000000e+00
1246,0.00000000e+00,0.00000000e+00
1248,0.00000000e+00,0.00000000e+00
1250,0.00000000e+00,0.00000000e+00
1252,0.00000000e+00,0.00000000e+00
1254,0.00000000e+00,0.00000000e+00
1256,0.00000000e+00,0.00000000e+00
1258,0.00000000e+00,0.00000000e+00
1260,0.00000000e+00,0.00000000e+00
1262,0.00000000e+00,0.00000000e+00
1264,0.00000000e+00,0.00000000e+00
1266,0.00000000e+00,0.00000000e+00
1268,0.00000000e+00,0.00000000e+00
1270,0.00000000e+00,0.00000000e+00
1272,0.00000000e+00,0.00000000e+00
1274,0.00000000e+00,0.00000000e+00
1276,0.00000000e+00,0.00000000e+00
1278,0.00000000e+00,0.00000000e+00
1280,0.00000000e+00,0.00000000e+00
1282,0.00000000e+00,0.00000000e+00
1284,0.00000000e+00,0.00000000e+00
1286,0.00000000e+00,0.00000000e+00
1288,0.00000000e+00,0.00000000e+00
1290,0.00000000e+00,0.00000000e+00
1292,0.00000000e+00,0.00000000e+00
1294,0.00000000e+00,0.00000000e+00
1296,0.00000000e+00,0.00000000e+00
1298,0.00000000e+00,0.00000000e+00
1300,0.00000000e+00,0.00000000e+00
1302,0.00000000e+00,0.00000000e+00
1304,0.00000000e+00,0.00000000e+00
1306,0.00000000e+00,0.00000000e+00
1308,0.00000000e+00,0.00000000e+00
1310,0.00000000e+00,0.00000000e+00
1312,0.00000000e+00,0.00000000e+00
1314,0.00000000e+00,0.00000000e+00
1316,0.00000000e+00,0.00000000e+00
1318,0.00000000e+00,0.00000000e+00
1320,0.00000000e+00,0.00000000e+00
1322,0.00000000e+00,0.00000000e+00
1324,0.00000000e+00,0.00000000e+00
1326,0.00000000e+00,0.00000000e+00
1328,0.00000000e+00,0.00000000e+00
1330,0.00000000e+00,0.00000000e+00
1332,0.00000000e+00,0.00000000e+00
1334,0.00000000e+00,0.00000000e+00
1336,0.00000000e+00,0.00000000e+00
1338,0.00000000e+00,0.00000000e+00
1340,0.00000000e+00,0.00000000e+00
1342,0.00000000e+00,0.00000000e+00
1344,0.00000000e+00,0.00000000e+00
1346,0.00000000e+00,0.00000000e+00
1348,0.00000000e+00,0.00000000e+00
1350,0.00000000e+00,0.00000000e+00
1352,0.00000000e+00,0.00000000e+00
1354,0.00000000e+00,0.00000000e+00
1356,0.00000000e+00,0.00000000e+00
1358,0.00000000e+00,0.00000000e+00
1360,0.00000000e+00,0.00000000e+00
1362,0.00000000e+00,0.00000000e+00
1364,0.00000000e+00,0.00000000e+00
1366,0.00000000e+00,0.00000000e+00
1368,0.00000000e+00,0.00000000e+00
1370,0.00000000e+00,0.00000000e+00
1372,0.00000000e+00,0.00000000e+00
1374,0.00000000e+00,0.00000000e+00
1376,0.00000000e+00,0.00000000e+00
1378,0.00000000e+00,0.00000000e+00
1380,0.00000000e+00,0.00000000e+00
1382,0.00000000e+00,0.00000000e+00
1384,0.00000000e+00,0.00000000e+00
1386,0.00000000e+00,0.00000000e+00
1388,0.00000000e+00,0.00000000e+00
1390,0.00000000e+00,0.00000000e+00
1392,0.00000000e+00,0.00000000e+00
1394,0.00000000e+00,0.00000000e+00
1396,0.00000000e+00,0.00000000e+00
1398,0.00000000e+00,0.00000000e+00
1400,0.00000000e+00,0.00000000e+00
1402,0.00000000e+00,0.00000000e+00
1404,0.00000000e+00,0.00000000e+00
1406,0.00000000e+00,0.00000000e+00
1408,0.00000000e+00,0.00000000e+00
1410,0.00000000e+00,0.00000000e+00
1412,0.00000000e+00,0.00000000e+00
1414,0.00000000e+00,0.00000000e+00
1416,0.00000000e+00,0.00000000e+00
1418,0.00000000e+00,0.00000000e+00
1420,0.00000000e+00,0.00000000e+00
1422,0.00000000e+00,0.00000000e+00
1424,0.00000000e+00,0.00000000e+00
1426,0.00000000e+00,0.00000000e+00
1428,0.00000000e+00,0.00000000e+00
1430,0.00000000e+00,0.00000000e+00
1432,0.00000000e+00,0.00000000e+00
1434,0.00000000e+00,0.00000000e+00
1436,0.00000000e+00,0.00000000e+00
1438,0.00000000e+00,0.00000000e+00
1440,0.00000000e+00,0.00000000e+00
1442,0.00000000e+00,0.00000000e+00
1444,0.00000000e+00,0.00000000e+00
1446,0.00000000e+00,0.00000000e+00
1448,0.00000000e+00,0.00000000e+00
1450,0.00000000e+00,0.00000000e+00
1452,0.00000000e+00,0.00000000e+00
1454,0.00000000e+00,0.00000000e+00
1456,0.00000000e+00,0.00000000e+00
1458,0.00000000e+00,0.00000000e+00
1460,0.00000000e+00,0.00000000e+00
1462,0.00000000e+00,0.00000000e+00
1464,0.00000000e+00,0.00000000e+00
1466,0.00000000e+00,0.00000000e+00
1468,0.00000000e+00,0.00000000e+00
1470,0.00000000e+00,0.00000000e+00
1472,0.00000000e+00,0.00000000e+00
1474,0.00000000e+00,0.00000000e+00
1476,0.00000000e+00,0.00000000e+00
1478,0.00000000e+00,0.00000000e+00
1480,0.00000000e+00,0.00000000e+00
1482,0.00000000e+00,0.00000000e+00
1484,0.00000000e+00,0.00000000e+00
1486,0.00000000e+00,0.00000000e+00
1488,0.00000000e+00,0.00000000e+00
1490,0.00000000e+00,0.00000000e+00
1492,0.00000000e+00,0.00000000e+00
1494,0.00000000e+00,0.00000000e+00


==> data/syn_dfr/model/syndfr_2_1495_23_30_15_12.csv <==
w,prob_w,dfr_w
0,0.00000000e+00,0.00000000e+00
2,0.00000000e+00,0.00000000e+00
4,0.00000000e+00,0.00000000e+00
6,0.00000000e+00,0.00000000e+00
8,0.00000000e+00,0.00000000e+00
10,0.00000000e+00,0.00000000e+00
12,0.00000000e+00,0.00000000e+00
14,0.00000000e+00,0.00000000e+00
16,0.00000000e+00,0.00000000e+00
18,0.00000000e+00,0.00000000e+00
20,0.00000000e+00,0.00000000e+00
22,0.00000000e+00,0.00000000e+00
24,0.00000000e+00,0.00000000e+00
26,0.00000000e+00,0.00000000e+00
28,0.00000000e+00,0.00000000e+00
30,0.00000000e+00,0.00000000e+00
32,0.00000000e+00,0.00000000e+00
34,0.00000000e+00,0.00000000e+00
36,0.00000000e+00,0.00000000e+00
38,0.00000000e+00,0.00000000e+00
40,0.00000000e+00,0.00000000e+00
42,0.00000000e+00,0.00000000e+00
44,0.00000000e+00,0.00000000e+00
46,0.00000000e+00,0.00000000e+00
48,0.00000000e+00,0.00000000e+00
50,0.00000000e+00,0.00000000e+00
52,0.00000000e+00,0.00000000e+00
54,0.00000000e+00,0.00000000e+00
56,0.00000000e+00,0.00000000e+00
58,0.00000000e+00,0.00000000e+00
60,0.00000000e+00,0.00000000e+00
62,0.00000000e+00,0.00000000e+00
64,0.00000000e+00,0.00000000e+00
66,0.00000000e+00,0.00000000e+00
68,0.00000000e+00,0.00000000e+00
70,0.00000000e+00,0.00000000e+00
72,0.00000000e+00,0.00000000e+00
74,0.00000000e+00,0.00000000e+00
76,0.00000000e+00,0.00000000e+00
78,0.00000000e+00,0.00000000e+00
80,0.00000000e+00,0.00000000e+00
82,0.00000000e+00,0.00000000e+00
84,0.00000000e+00,0.00000000e+00
86,0.00000000e+00,0.00000000e+00
88,0.00000000e+00,0.00000000e+00
90,0.00000000e+00,0.00000000e+00
92,0.00000000e+00,0.00000000e+00
94,0.00000000e+00,0.00000000e+00
96,0.00000000e+00,0.00000000e+00
98,0.00000000e+00,0.00000000e+00
100,0.00000000e+00,0.00000000e+00
102,0.00000000e+00,0.00000000e+00
104,0.00000000e+00,0.00000000e+00
106,0.00000000e+00,0.00000000e+00
108,0.00000000e+00,0.00000000e+00
110,0.00000000e+00,0.00000000e+00
112,0.00000000e+00,0.00000000e+00
114,0.00000000e+00,0.00000000e+00
116,0.00000000e+00,0.00000000e+00
118,0.00000000e+00,0.00000000e+00
120,0.00000000e+00,0.00000000e+00
122,0.00000000e+00,0.00000000e+00
124,0.00000000e+00,0.00000000e+00
126,0.00000000e+00,0.00000000e+00
128,0.00000000e+00,0.00000000e+00
130,0.00000000e+00,0.00000000e+00
132,0.00000000e+00,0.00000000e+00
134,0.00000000e+00,0.00000000e+00
136,0.00000000e+00,0.00000000e+00
138,0.00000000e+00,0.00000000e+00
140,0.00000000e+00,0.00000000e+00
142,0.00000000e+00,0.00000000e+00
144,0.00000000e+00,0.00000000e+00
146,0.00000000e+00,0.00000000e+00
148,0.00000000e+00,0.00000000e+00
150,0.00000000e+00,0.00000000e+00
152,0.00000000e+00,0.00000000e+00
154,0.00000000e+00,0.00000000e+00
156,0.00000000e+00,0.00000000e+00
158,0.00000000e+00,0.00000000e+00
160,0.00000000e+00,0.00000000e+00
162,0.00000000e+00,0.00000000e+00
164,0.00000000e+00,0.00000000e+00
166,0.00000000e+00,0.00000000e+00
168,0.00000000e+00,0.00000000e+00
170,0.00000000e+00,0.00000000e+00
172,0.00000000e+00,0.00000000e+00
174,0.00000000e+00,0.00000000e+00
176,0.00000000e+00,0.00000000e+00
178,0.00000000e+00,0.00000000e+00
180,0.00000000e+00,0.00000000e+00
182,0.00000000e+00,0.00000000e+00
184,0.00000000e+00,0.00000000e+00
186,0.00000000e+00,0.00000000e+00
188,0.00000000e+00,0.00000000e+00
190,0.00000000e+00,0.00000000e+00
192,0.00000000e+00,0.00000000e+00
194,0.00000000e+00,0.00000000e+00
196,0.00000000e+00,0.00000000e+00
198,0.00000000e+00,0.00000000e+00
200,0.00000000e+00,0.00000000e+00
202,0.00000000e+00,0.00000000e+00
204,0.00000000e+00,0.00000000e+00
206,0.00000000e+00,0.00000000e+00
208,0.00000000e+00,0.00000000e+00
210,0.00000000e+00,0.00000000e+00
212,0.00000000e+00,0.00000000e+00
214,0.00000000e+00,0.00000000e+00
216,0.00000000e+00,0.00000000e+00
218,0.00000000e+00,0.00000000e+00
220,0.00000000e+00,0.00000000e+00
222,0.00000000e+00,0.00000000e+00
224,0.00000000e+00,0.00000000e+00
226,0.00000000e+00,0.00000000e+00
228,0.00000000e+00,0.00000000e+00
230,0.00000000e+00,0.00000000e+00
232,0.00000000e+00,0.00000000e+00
234,0.00000000e+00,0.00000000e+00
236,0.00000000e+00,0.00000000e+00
238,0.00000000e+00,0.00000000e+00
240,0.00000000e+00,0.00000000e+00
242,0.00000000e+00,0.00000000e+00
244,0.00000000e+00,0.00000000e+00
246,0.00000000e+00,0.00000000e+00
248,0.00000000e+00,0.00000000e+00
250,0.00000000e+00,0.00000000e+00
252,0.00000000e+00,0.00000000e+00
254,0.00000000e+00,0.00000000e+00
256,0.00000000e+00,0.00000000e+00
258,0.00000000e+00,0.00000000e+00
260,0.00000000e+00,0.00000000e+00
262,0.00000000e+00,0.00000000e+00
264,0.00000000e+00,0.00000000e+00
266,0.00000000e+00,0.00000000e+00
268,0.00000000e+00,0.00000000e+00
270,0.00000000e+00,0.00000000e+00
272,0.00000000e+00,0.00000000e+00
274,0.00000000e+00,0.00000000e+00
276,0.00000000e+00,0.00000000e+00
278,0.00000000e+00,0.00000000e+00
280,0.00000000e+00,0.00000000e+00
282,0.00000000e+00,0.00000000e+00
284,0.00000000e+00,0.00000000e+00
286,0.00000000e+00,0.00000000e+00
288,0.00000000e+00,0.00000000e+00
290,0.00000000e+00,0.00000000e+00
292,0.00000000e+00,0.00000000e+00
294,0.00000000e+00,0.00000000e+00
296,0.00000000e+00,0.00000000e+00
298,0.00000000e+00,0.00000000e+00
300,0.00000000e+00,0.00000000e+00
302,0.00000000e+00,0.00000000e+00
304,0.00000000e+00,0.00000000e+00
306,0.00000000e+00,0.00000000e+00
308,0.00000000e+00,0.00000000e+00
310,0.00000000e+00,0.00000000e+00
312,0.00000000e+00,0.00000000e+00
314,0.00000000e+00,0.00000000e+00
316,0.00000000e+00,0.00000000e+00
318,0.00000000e+00,0.00000000e+00
320,0.00000000e+00,0.00000000e+00
322,0.00000000e+00,0.00000000e+00
324,1.58700579e-20,9.99970062e-01
326,5.86589262e-20,9.99857456e-01
328,2.08234523e-19,9.99625459e-01
330,7.17132984e-19,9.99293650e-01
332,2.41047142e-18,9.98867149e-01
334,7.93160069e-18,9.98308021e-01
336,2.55805843e-17,9.97553529e-01
338,8.08986459e-17,9.96530082e-01
340,2.50911572e-16,9.95154205e-01
342,7.63271004e-16,9.93329306e-01
344,2.27737371e-15,9.90943515e-01
346,6.66503391e-15,9.87869333e-01
348,1.91335893e-14,9.83964587e-01
350,5.38802028e-14,9.79074486e-01
352,1.48837631e-13,9.73034824e-01
354,4.03328172e-13,9.65676292e-01
356,1.07220460e-12,9.56829811e-01
358,2.79627956e-12,9.46332689e-01
360,7.15446789e-12,9.34035326e-01
362,1.79588052e-11,9.19808122e-01
364,4.42272477e-11,9.03548201e-01
366,1.06861999e-10,8.85185537e-01
368,2.53329419e-10,8.64688079e-01
370,5.89229464e-10,8.42065552e-01
372,1.34470445e-09,8.17371644e-01
374,3.01105965e-09,7.90704427e-01
376,6.61558243e-09,7.62204962e-01
378,1.42619403e-08,7.32054140e-01
380,3.01686621e-08,7.00467954e-01
382,6.26188384e-08,6.67691452e-01
384,1.27535066e-07,6.33991706e-01
386,2.54878671e-07,5.99650192e-01
388,4.99827102e-07,5.64954933e-01
390,9.61814199e-07,5.30192818e-01
392,1.81614200e-06,4.95642384e-01
394,3.36509491e-06,4.61567381e-01
396,6.11835820e-06,4.28211293e-01
398,1.09159922e-05,3.95792973e-01
400,1.91109570e-05,3.64503444e-01
402,3.28316134e-05,3.34503871e-01
404,5.53467022e-05,3.05924649e-01
406,9.15544920e-05,2.78865494e-01
408,1.48612074e-04,2.53396420e-01
410,2.36707867e-04,2.29559435e-01
412,3.69958117e-04,2.07370807e-01
414,5.67375123e-04,1.86823726e-01
416,8.53811398e-04,1.67891230e-01
418,1.26073286e-03,1.50529244e-01
420,1.82662192e-03,1.34679629e-01
422,2.59676827e-03,1.20273127e-01
424,3.62218462e-03,1.07232143e-01
426,4.95740272e-03,9.54733049e-02
428,6.65697418e-03,8.49097491e-02
430,8.77063136e-03,7.54531332e-02
432,1.13372533e-02,6.70153497e-02
434,1.43780164e-02,5.95099543e-02
436,1.78893587e-02,5.28533182e-02
438,2.18366091e-02,4.69655234e-02
440,2.61492733e-02,4.17710259e-02
442,3.07189809e-02,3.71991110e-02
444,3.54009483e-02,3.31841707e-02
446,4.00194791e-02,2.96658286e-02
448,4.43775499e-02,2.65889399e-02
450,4.82699485e-02,2.39034916e-02
452,5.14988581e-02,2.15644251e-02
454,5.38902977e-02,1.95314028e-02
456,5.53095454e-02,1.77685351e-02
458,5.56736560e-02,1.62440858e-02
460,5.49594626e-02,1.49301656e-02
462,5.32059902e-02,1.38024282e-02
464,5.05109363e-02,1.28397748e-02
466,4.70216579e-02,1.20240751e-02
468,4.29218208e-02,1.13399112e-02
470,3.84153961e-02,1.07743464e-02
472,3.37099416e-02,1.03167242e-02
474,2.90010640e-02,9.95849943e-03
476,2.44596395e-02,9.69310280e-03
478,2.02228555e-02,9.51584281e-03
480,1.63895301e-02,9.42384560e-03
482,1.30195673e-02,9.41603611e-03
484,1.01369238e-02,9.49316355e-03
486,7.73513792e-03,9.65787497e-03
488,5.78434169e-03,9.91484210e-03
490,4.23871902e-03,1.02709473e-02
492,3.04354681e-03,1.07355363e-02
494,2.14120813e-03,1.13207466e-02
496,1.47583970e-03,1.20419215e-02
498,9.96523937e-04,1.29181227e-02
500,6.59128811e-04,1.39727529e-02
502,4.27023285e-04,1.52343042e-02
504,2.70953701e-04,1.67372439e-02
506,1.68369457e-04,1.85230526e-02
508,1.02451298e-04,2.06414211e-02
510,6.10404288e-05,2.31516119e-02
512,3.56059375e-05,2.61239771e-02
514,2.03324402e-05,2.96416130e-02
516,1.13651450e-05,3.38021089e-02
518,6.21775578e-06,3.87193214e-02
520,3.32903940e-06,4.45250670e-02
522,1.74414567e-06,5.13705834e-02
524,8.94078317e-07,5.94275519e-02
526,4.48380028e-07,6.88884199e-02
528,2.19959209e-07,7.99656951e-02
530,1.05538004e-07,9.28898333e-02
532,4.95211120e-08,1.07905305e-01
534,2.27210738e-08,1.25264414e-01
536,1.01921220e-08,1.45218508e-01
538,4.46926506e-09,1.68006297e-01
540,1.91548974e-09,1.93839261e-01
542,8.02287826e-10,2.22884346e-01
544,3.28336793e-10,2.55244620e-01
546,1.31273783e-10,2.90938969e-01
548,5.12664670e-11,3.29882426e-01
550,1.95528999e-11,3.71869175e-01
552,7.28172642e-12,4.16560571e-01
554,2.64742307e-12,4.63480598e-01
556,9.39498054e-13,5.12020912e-01
558,3.25362059e-13,5.61456964e-01
560,1.09938154e-13,6.10975651e-01
562,3.62367680e-14,6.59713570e-01
564,1.16486537e-14,7.06803455e-01
566,3.65115005e-15,7.51424986e-01
568,1.11560407e-15,7.92855225e-01
570,3.32209182e-16,8.30513817e-01
572,9.63881144e-17,8.63999545e-01
574,2.72411125e-17,8.93119072e-01
576,7.49667843e-18,9.17917140e-01
578,2.00782996e-18,9.38724552e-01
580,5.22768715e-19,9.56211523e-01
582,1.31938214e-19,9.71283871e-01
584,3.20461812e-20,9.84391710e-01
586,0.00000000e+00,0.00000000e+00
588,0.00000000e+00,0.00000000e+00
590,0.00000000e+00,0.00000000e+00
592,0.00000000e+00,0.00000000e+00
594,0.00000000e+00,0.00000000e+00
596,0.00000000e+00,0.00000000e+00
598,0.00000000e+00,0.00000000e+00
600,0.00000000e+00,0.00000000e+00
602,0.00000000e+00,0.00000000e+00
604,0.00000000e+00,0.00000000e+00
606,0.00000000e+00,0.00000000e+00
608,0.00000000e+00,0.00000000e+00
610,0.00000000e+00,0.00000000e+00
612,0.00000000e+00,0.00000000e+00
614,0.00000000e+00,0.00000000e+00
616,0.00000000e+00,0.00000000e+00
618,0.00000000e+00,0.00000000e+00
620,0.00000000e+00,0.00000000e+00
622,0.00000000e+00,0.00000000e+00
624,0.00000000e+00,0.00000000e+00
626,0.00000000e+00,0.00000000e+00
628,0.00000000e+00,0.00000000e+00
630,0.00000000e+00,0.00000000e+00
632,0.00000000e+00,0.00000000e+00
634,0.00000000e+00,0.00000000e+00
636,0.00000000e+00,0.00000000e+00
638,0.00000000e+00,0.00000000e+00
640,0.00000000e+00,0.00000000e+00
642,0.00000000e+00,0.00000000e+00
644,0.00000000e+00,0.00000000e+00
646,0.00000000e+00,0.00000000e+00
648,0.00000000e+00,0.00000000e+00
650,0.00000000e+00,0.00000000e+00
652,0.00000000e+00,0.00000000e+00
654,0.00000000e+00,0.00000000e+00
656,0.00000000e+00,0.00000000e+00
658,0.00000000e+00,0.00000000e+00
660,0.00000000e+00,0.00000000e+00
662,0.00000000e+00,0.00000000e+00
664,0.00000000e+00,0.00000000e+00
666,0.00000000e+00,0.00000000e+00
668,0.00000000e+00,0.00000000e+00
670,0.00000000e+00,0.00000000e+00
672,0.00000000e+00,0.00000000e+00
674,0.00000000e+00,0.00000000e+00
676,0.00000000e+00,0.00000000e+00
678,0.00000000e+00,0.00000000e+00
680,0.00000000e+00,0.00000000e+00
682,0.00000000e+00,0.00000000e+00
684,0.00000000e+00,0.00000000e+00
686,0.00000000e+00,0.00000000e+00
688,0.00000000e+00,0.00000000e+00
690,0.00000000e+00,0.00000000e+00
692,0.00000000e+00,0.00000000e+00
694,0.00000000e+00,0.00000000e+00
696,0.00000000e+00,0.00000000e+00
698,0.00000000e+00,0.00000000e+00
700,0.00000000e+00,0.00000000e+00
702,0.00000000e+00,0.00000000e+00
704,0.00000000e+00,0.00000000e+00
706,0.00000000e+00,0.00000000e+00
708,0.00000000e+00,0.00000000e+00
710,0.00000000e+00,0.00000000e+00
712,0.00000000e+00,0.00000000e+00
714,0.00000000e+00,0.00000000e+00
716,0.00000000e+00,0.00000000e+00
718,0.00000000e+00,0.00000000e+00
720,0.00000000e+00,0.00000000e+00
722,0.00000000e+00,0.00000000e+00
724,0.00000000e+00,0.00000000e+00
726,0.00000000e+00,0.00000000e+00
728,0.00000000e+00,0.00000000e+00
730,0.00000000e+00,0.00000000e+00
732,0.00000000e+00,0.00000000e+00
734,0.00000000e+00,0.00000000e+00
736,0.00000000e+00,0.00000000e+00
738,0.00000000e+00,0.00000000e+00
740,0.00000000e+00,0.00000000e+00
742,0.00000000e+00,0.00000000e+00
744,0.00000000e+00,0.00000000e+00
746,0.00000000e+00,0.00000000e+00
748,0.00000000e+00,0.00000000e+00
750,0.00000000e+00,0.00000000e+00
752,0.00000000e+00,0.00000000e+00
754,0.00000000e+00,0.00000000e+00
756,0.00000000e+00,0.00000000e+00
758,0.00000000e+00,0.00000000e+00
760,0.00000000e+00,0.00000000e+00
762,0.00000000e+00,0.00000000e+00
764,0.00000000e+00,0.00000000e+00
766,0.00000000e+00,0.00000000e+00
768,0.00000000e+00,0.00000000e+00
770,0.00000000e+00,0.00000000e+00
772,0.00000000e+00,0.00000000e+00
774,0.00000000e+00,0.00000000e+00
776,0.00000000e+00,0.00000000e+00
778,0.00000000e+00,0.00000000e+00
780,0.00000000e+00,0.00000000e+00
782,0.00000000e+00,0.00000000e+00
784,0.00000000e+00,0.00000000e+00
786,0.00000000e+00,0.00000000e+00
788,0.00000000e+00,0.00000000e+00
790,0.00000000e+00,0.00000000e+00
792,0.00000000e+00,0.00000000e+00
794,0.00000000e+00,0.00000000e+00
796,0.00000000e+00,0.00000000e+00
798,0.00000000e+00,0.00000000e+00
800,0.00000000e+00,0.00000000e+00
802,0.00000000e+00,0.00000000e+00
804,0.00000000e+00,0.00000000e+00
806,0.00000000e+00,0.00000000e+00
808,0.00000000e+00,0.00000000e+00
810,0.00000000e+00,0.00000000e+00
812,0.00000000e+00,0.00000000e+00
814,0.00000000e+00,0.00000000e+00
816,0.00000000e+00,0.00000000e+00
818,0.00000000e+00,0.00000000e+00
820,0.00000000e+00,0.00000000e+00
822,0.00000000e+00,0.00000000e+00
824,0.00000000e+00,0.00000000e+00
826,0.00000000e+00,0.00000000e+00
828,0.00000000e+00,0.00000000e+00
830,0.00000000e+00,0.00000000e+00
832,0.00000000e+00,0.00000000e+00
834,0.00000000e+00,0.00000000e+00
836,0.00000000e+00,0.00000000e+00
838,0.00000000e+00,0.00000000e+00
840,0.00000000e+00,0.00000000e+00
842,0.00000000e+00,0.00000000e+00
844,0.00000000e+00,0.00000000e+00
846,0.00000000e+00,0.00000000e+00
848,0.00000000e+00,0.00000000e+00
850,0.00000000e+00,0.00000000e+00
852,0.00000000e+00,0.00000000e+00
854,0.00000000e+00,0.00000000e+00
856,0.00000000e+00,0.00000000e+00
858,0.00000000e+00,0.00000000e+00
860,0.00000000e+00,0.00000000e+00
862,0.00000000e+00,0.00000000e+00
864,0.00000000e+00,0.00000000e+00
866,0.00000000e+00,0.00000000e+00
868,0.00000000e+00,0.00000000e+00
870,0.00000000e+00,0.00000000e+00
872,0.00000000e+00,0.00000000e+00
874,0.00000000e+00,0.00000000e+00
876,0.00000000e+00,0.00000000e+00
878,0.00000000e+00,0.00000000e+00
880,0.00000000e+00,0.00000000e+00
882,0.00000000e+00,0.00000000e+00
884,0.00000000e+00,0.00000000e+00
886,0.00000000e+00,0.00000000e+00
888,0.00000000e+00,0.00000000e+00
890,0.00000000e+00,0.00000000e+00
892,0.00000000e+00,0.00000000e+00
894,0.00000000e+00,0.00000000e+00
896,0.00000000e+00,0.00000000e+00
898,0.00000000e+00,0.00000000e+00
900,0.00000000e+00,0.00000000e+00
902,0.00000000e+00,0.00000000e+00
904,0.00000000e+00,0.00000000e+00
906,0.00000000e+00,0.00000000e+00
908,0.00000000e+00,0.00000000e+00
910,0.00000000e+00,0.00000000e+00
912,0.00000000e+00,0.00000000e+00
914,0.00000000e+00,0.00000000e+00
916,0.00000000e+00,0.00000000e+00
918,0.00000000e+00,0.00000000e+00
920,0.00000000e+00,0.00000000e+00
922,0.00000000e+00,0.00000000e+00
924,0.00000000e+00,0.00000000e+00
926,0.00000000e+00,0.00000000e+00
928,0.00000000e+00,0.00000000e+00
930,0.00000000e+00,0.00000000e+00
932,0.00000000e+00,0.00000000e+00
934,0.00000000e+00,0.00000000e+00
936,0.00000000e+00,0.00000000e+00
938,0.00000000e+00,0.00000000e+00
940,0.00000000e+00,0.00000000e+00
942,0.00000000e+00,0.00000000e+00
944,0.00000000e+00,0.00000000e+00
946,0.00000000e+00,0.00000000e+00
948,0.00000000e+00,0.00000000e+00
950,0.00000000e+00,0.00000000e+00
952,0.00000000e+00,0.00000000e+00
954,0.00000000e+00,0.00000000e+00
956,0.00000000e+00,0.00000000e+00
958,0.00000000e+00,0.00000000e+00
960,0.00000000e+00,0.00000000e+00
962,0.00000000e+00,0.00000000e+00
964,0.00000000e+00,0.00000000e+00
966,0.00000000e+00,0.00000000e+00
968,0.00000000e+00,0.00000000e+00
970,0.00000000e+00,0.00000000e+00
972,0.00000000e+00,0.00000000e+00
974,0.00000000e+00,0.00000000e+00
976,0.00000000e+00,0.00000000e+00
978,0.00000000e+00,0.00000000e+00
980,0.00000000e+00,0.00000000e+00
982,0.00000000e+00,0.00000000e+00
984,0.00000000e+00,0.00000000e+00
986,0.00000000e+00,0.00000000e+00
988,0.00000000e+00,0.00000000e+00
990,0.00000000e+00,0.00000000e+00
992,0.00000000e+00,0.00000000e+00
994,0.00000000e+00,0.00000000e+00
996,0.00000000e+00,0.00000000e+00
998,0.00000000e+00,0.00000000e+00
1000,0.00000000e+00,0.00000000e+00
1002,0.00000000e+00,0.00000000e+00
1004,0.00000000e+00,0.00000000e+00
1006,0.00000000e+00,0.00000000e+00
1008,0.00000000e+00,0.00000000e+00
1010,0.00000000e+00,0.00000000e+00
1012,0.00000000e+00,0.00000000e+00
1014,0.00000000e+00,0.00000000e+00
1016,0.00000000e+00,0.00000000e+00
1018,0.00000000e+00,0.00000000e+00
1020,0.00000000e+00,0.00000000e+00
1022,0.00000000e+00,0.00000000e+00
1024,0.00000000e+00,0.00000000e+00
1026,0.00000000e+00,0.00000000e+00
1028,0.00000000e+00,0.00000000e+00
1030,0.00000000e+00,0.00000000e+00
1032,0.00000000e+00,0.00000000e+00
1034,0.00000000e+00,0.00000000e+00
1036,0.00000000e+00,0.00000000e+00
1038,0.00000000e+00,0.00000000e+00
1040,0.00000000e+00,0.00000000e+00
1042,0.00000000e+00,0.00000000e+00
1044,0.00000000e+00,0.00000000e+00
1046,0.00000000e+00,0.00000000e+00
1048,0.00000000e+00,0.00000000e+00
1050,0.00000000e+00,0.00000000e+00
1052,0.00000000e+00,0.00000000e+00
1054,0.00000000e+00,0.00000000e+00
1056,0.00000000e+00,0.00000000e+00
1058,0.00000000e+00,0.00000000e+00
1060,0.00000000e+00,0.00000000e+00
1062,0.00000000e+00,0.00000000e+00
1064,0.00000000e+00,0.00000000e+00
1066,0.00000000e+00,0.00000000e+00
1068,0.00000000e+00,0.00000000e+00
1070,0.00000000e+00,0.00000000e+00
1072,0.00000000e+00,0.00000000e+00
1074,0.00000000e+00,0.00000000e+00
1076,0.00000000e+00,0.00000000e+00
1078,0.00000000e+00,0.00000000e+00
1080,0.00000000e+00,0.00000000e+00
1082,0.00000000e+00,0.00000000e+00
1084,0.00000000e+00,0.00000000e+00
1086,0.00000000e+00,0.00000000e+00
1088,0.00000000e+00,0.00000000e+00
1090,0.00000000e+00,0.00000000e+00
1092,0.00000000e+00,0.00000000e+00
1094,0.00000000e+00,0.00000000e+00
1096,0.00000000e+00,0.00000000e+00
1098,0.00000000e+00,0.00000000e+00
1100,0.00000000e+00,0.00000000e+00
1102,0.00000000e+00,0.00000000e+00
1104,0.00000000e+00,0.00000000e+00
1106,0.00000000e+00,0.00000000e+00
1108,0.00000000e+00,0.00000000e+00
1110,0.00000000e+00,0.00000000e+00
1112,0.00000000e+00,0.00000000e+00
1114,0.00000000e+00,0.00000000e+00
1116,0.00000000e+00,0.00000000e+00
1118,0.00000000e+00,0.00000000e+00
1120,0.00000000e+00,0.00000000e+00
1122,0.00000000e+00,0.00000000e+00
1124,0.00000000e+00,0.00000000e+00
1126,0.00000000e+00,0.00000000e+00
1128,0.00000000e+00,0.00000000e+00
1130,0.00000000e+00,0.00000000e+00
1132,0.00000000e+00,0.00000000e+00
1134,0.00000000e+00,0.00000000e+00
1136,0.00000000e+00,0.00000000e+00
1138,0.00000000e+00,0.00000000e+00
1140,0.00000000e+00,0.00000000e+00
1142,0.00000000e+00,0.00000000e+00
1144,0.00000000e+00,0.00000000e+00
1146,0.00000000e+00,0.00000000e+00
1148,0.00000000e+00,0.00000000e+00
1150,0.00000000e+00,0.00000000e+00
1152,0.00000000e+00,0.00000000e+00
1154,0.00000000e+00,0.00000000e+00
1156,0.00000000e+00,0.00000000e+00
1158,0.00000000e+00,0.00000000e+00
1160,0.00000000e+00,0.00000000e+00
1162,0.00000000e+00,0.00000000e+00
1164,0.00000000e+00,0.00000000e+00
1166,0.00000000e+00,0.00000000e+00
1168,0.00000000e+00,0.00000000e+00
1170,0.00000000e+00,0.00000000e+00
1172,0.00000000e+00,0.00000000e+00
1174,0.00000000e+00,0.00000000e+00
1176,0.00000000e+00,0.00000000e+00
1178,0.00000000e+00,0.00000000e+00
1180,0.00000000e+00,0.00000000e+00
1182,0.00000000e+00,0.00000000e+00
1184,0.00000000e+00,0.00000000e+00
1186,0.00000000e+00,0.00000000e+00
1188,0.00000000e+00,0.00000000e+00
1190,0.00000000e+00,0.00000000e+00
1192,0.00000000e+00,0.00000000e+00
1194,0.00000000e+00,0.00000000e+00
1196,0.00000000e+00,0.00000000e+00
1198,0.00000000e+00,0.00000000e+00
1200,0.00000000e+00,0.00000000e+00
1202,0.00000000e+00,0.00000000e+00
1204,0.00000000e+00,0.00000000e+00
1206,0.00000000e+00,0.00000000e+00
1208,0.00000000e+00,0.00000000e+00
1210,0.00000000e+00,0.00000000e+00
1212,0.00000000e+00,0.00000000e+00
1214,0.00000000e+00,0.00000000e+00
1216,0.00000000e+00,0.00000000e+00
1218,0.00000000e+00,0.00000000e+00
1220,0.00000000e+00,0.00000000e+00
1222,0.00000000e+00,0.00000000e+00
1224,0.00000000e+00,0.00000000e+00
1226,0.00000000e+00,0.00000000e+00
1228,0.00000000e+00,0.00000000e+00
1230,0.00000000e+00,0.00000000e+00
1232,0.00000000e+00,0.00000000e+00
1234,0.00000000e+00,0.00000000e+00
1236,0.00000000e+00,0.00000000e+00
1238,0.00000000e+00,0.00000000e+00
1240,0.00000000e+00,0.00000000e+00
1242,0.00000000e+00,0.00000000e+00
1244,0.00000000e+00,0.00000000e+00
1246,0.00000000e+00,0.00000000e+00
1248,0.00000000e+00,0.00000000e+00
1250,0.00000000e+00,0.00000000e+00
1252,0.00000000e+00,0.00000000e+00
1254,0.00000000e+00,0.00000000e+00
1256,0.00000000e+00,0.00000000e+00
1258,0.00000000e+00,0.00000000e+00
1260,0.00000000e+00,0.00000000e+00
1262,0.00000000e+00,0.00000000e+00
1264,0.00000000e+00,0.00000000e+00
1266,0.00000000e+00,0.00000000e+00
1268,0.00000000e+00,0.00000000e+00
1270,0.00000000e+00,0.00000000e+00
1272,0.00000000e+00,0.00000000e+00
1274,0.00000000e+00,0.00000000e+00
1276,0.00000000e+00,0.00000000e+00
1278,0.00000000e+00,0.00000000e+00
1280,0.00000000e+00,0.00000000e+00
1282,0.00000000e+00,0.00000000e+00
1284,0.00000000e+00,0.00000000e+00
1286,0.00000000e+00,0.00000000e+00
1288,0.00000000e+00,0.00000000e+00
1290,0.00000000e+00,0.00000000e+00
1292,0.00000000e+00,0.00000000e+00
1294,0.00000000e+00,0.00000000e+00
1296,0.00000000e+00,0.00000000e+00
1298,0.00000000e+00,0.00000000e+00
1300,0.00000000e+00,0.00000000e+00
1302,0.00000000e+00,0.00000000e+00
1304,0.00000000e+00,0.00000000e+00
1306,0.00000000e+00,0.00000000e+00
1308,0.00000000e+00,0.00000000e+00
1310,0.00000000e+00,0.00000000e+00
1312,0.00000000e+00,0.00000000e+00
1314,0.00000000e+00,0.00000000e+00
1316,0.00000000e+00,0.00000000e+00
1318,0.00000000e+00,0.00000000e+00
1320,0.00000000e+00,0.00000000e+00
1322,0.00000000e+00,0.00000000e+00
1324,0.00000000e+00,0.00000000e+00
1326,0.00000000e+00,0.00000000e+00
1328,0.00000000e+00,0.00000000e+00
1330,0.00000000e+00,0.00000000e+00
1332,0.00000000e+00,0.00000000e+00
1334,0.00000000e+00,0.00000000e+00
1336,0.00000000e+00,0.00000000e+00
1338,0.00000000e+00,0.00000000e+00
1340,0.00000000e+00,0.00000000e+00
1342,0.00000000e+00,0.00000000e+00
1344,0.00000000e+00,0.00000000e+00
1346,0.00000000e+00,0.00000000e+00
1348,0.00000000e+00,0.00000000e+00
1350,0.00000000e+00,0.00000000e+00
1352,0.00000000e+00,0.00000000e+00
1354,0.00000000e+00,0.00000000e+00
1356,0.00000000e+00,0.00000000e+00
1358,0.00000000e+00,0.00000000e+00
1360,0.00000000e+00,0.00000000e+00
1362,0.00000000e+00,0.00000000e+00
1364,0.00000000e+00,0.00000000e+00
1366,0.00000000e+00,0.00000000e+00
1368,0.00000000e+00,0.00000000e+00
1370,0.00000000e+00,0.00000000e+00
1372,0.00000000e+00,0.00000000e+00
1374,0.00000000e+00,0.00000000e+00
1376,0.00000000e+00,0.00000000e+00
1378,0.00000000e+00,0.00000000e+00
1380,0.00000000e+00,0.00000000e+00
1382,0.00000000e+00,0.00000000e+00
1384,0.00000000e+00,0.00000000e+00
1386,0.00000000e+00,0.00000000e+00
1388,0.00000000e+00,0.00000000e+00
1390,0.00000000e+00,0.00000000e+00
1392,0.00000000e+00,0.00000000e+00
1394,0.00000000e+00,0.00000000e+00
1396,0.00000000e+00,0.00000000e+00
1398,0.00000000e+00,0.00000000e+00
1400,0.00000000e+00,0.00000000e+00
1402,0.00000000e+00,0.00000000e+00
1404,0.00000000e+00,0.00000000e+00
1406,0.00000000e+00,0.00000000e+00
1408,0.00000000e+00,0.00000000e+00
1410,0.00000000e+00,0.00000000e+00
1412,0.00000000e+00,0.00000000e+00
1414,0.00000000e+00,0.00000000e+00
1416,0.00000000e+00,0.00000000e+00
1418,0.00000000e+00,0.00000000e+00
1420,0.00000000e+00,0.00000000e+00
1422,0.00000000e+00,0.00000000e+00
1424,0.00000000e+00,0.00000000e+00
1426,0.00000000e+00,0.00000000e+00
1428,0.00000000e+00,0.00000000e+00
1430,0.00000000e+00,0.00000000e+00
1432,0.00000000e+00,0.00000000e+00
1434,0.00000000e+00,0.00000000e+00
1436,0.00000000e+00,0.00000000e+00
1438,0.00000000e+00,0.00000000e+00
1440,0.00000000e+00,0.00000000e+00
1442,0.00000000e+00,0.00000000e+00
1444,0.00000000e+00,0.00000000e+00
1446,0.00000000e+00,0.00000000e+00
1448,0.00000000e+00,0.00000000e+00
1450,0.00000000e+00,0.00000000e+00
1452,0.00000000e+00,0.00000000e+00
1454,0.00000000e+00,0.00000000e+00
1456,0.00000000e+00,0.00000000e+00
1458,0.00000000e+00,0.00000000e+00
1460,0.00000000e+00,0.00000000e+00
1462,0.00000000e+00,0.00000000e+00
1464,0.00000000e+00,0.00000000e+00
1466,0.00000000e+00,0.00000000e+00
1468,0.00000000e+00,0.00000000e+00
1470,0.00000000e+00,0.00000000e+00
1472,0.00000000e+00,0.00000000e+00
1474,0.00000000e+00,0.00000000e+00
1476,0.00000000e+00,0.00000000e+00
1478,0.00000000e+00,0.00000000e+00
1480,0.00000000e+00,0.00000000e+00
1482,0.00000000e+00,0.00000000e+00
1484,0.00000000e+00,0.00000000e+00
1486,0.00000000e+00,0.00000000e+00
1488,0.00000000e+00,0.00000000e+00
1490,0.00000000e+00,0.00000000e+00
1492,0.00000000e+00,0.00000000e+00
1494,0.00000000e+00,0.00000000e+00


==> data/syn_dfr/model/syndfr_2_1495_23_30_16_12.csv <==
w,prob_w,dfr_w
0,0.00000000e+00,0.00000000e+00
2,0.00000000e+00,0.00000000e+00
4,0.00000000e+00,0.00000000e+00
6,0.00000000e+00,0.00000000e+00
8,0.00000000e+00,0.00000000e+00
10,0.00000000e+00,0.00000000e+00
12,0.00000000e+00,0.00000000e+00
14,0.00000000e+00,0.00000000e+00
16,0.00000000e+00,0.00000000e+00
18,0.00000000e+00,0.00000000e+00
20,0.00000000e+00,0.00000000e+00
22,0.00000000e+00,0.00000000e+00
24,0.00000000e+00,0.00000000e+00
26,0.00000000e+00,0.00000000e+00
28,0.00000000e+00,0.00000000e+00
30,0.00000000e+00,0.00000000e+00
32,0.00000000e+00,0.00000000e+00
34,0.00000000e+00,0.00000000e+00
36,0.00000000e+00,0.00000000e+00
38,0.00000000e+00,0.00000000e+00
40,0.00000000e+00,0.00000000e+00
42,0.00000000e+00,0.00000000e+00
44,0.00000000e+00,0.00000000e+00
46,0.00000000e+00,0.00000000e+00
48,0.00000000e+00,0.00000000e+00
50,0.00000000e+00,0.00000000e+00
52,0.00000000e+00,0.00000000e+00
54,0.00000000e+00,0.00000000e+00
56,0.00000000e+00,0.00000000e+00
58,0.00000000e+00,0.00000000e+00
60,0.00000000e+00,0.00000000e+00
62,0.00000000e+00,0.00000000e+00
64,0.00000000e+00,0.00000000e+00
66,0.00000000e+00,0.00000000e+00
68,0.00000000e+00,0.00000000e+00
70,0.00000000e+00,0.00000000e+00
72,0.00000000e+00,0.00000000e+00
74,0.00000000e+00,0.00000000e+00
76,0.00000000e+00,0.00000000e+00
78,0.00000000e+00,0.00000000e+00
80,0.00000000e+00,0.00000000e+00
82,0.00000000e+00,0.00000000e+00
84,0.00000000e+00,0.00000000e+00
86,0.00000000e+00,0.00000000e+00
88,0.00000000e+00,0.00000000e+00
90,0.00000000e+00,0.00000000e+00
92,0.00000000e+00,0.00000000e+00
94,0.00000000e+00,0.00000000e+00
96,0.00000000e+00,0.00000000e+00
98,0.00000000e+00,0.00000000e+00
100,0.00000000e+00,0.00000000e+00
102,0.00000000e+00,0.00000000e+00
104,0.00000000e+00,0.00000000e+00
106,0.00000000e+00,0.00000000e+00
108,0.00000000e+00,0.00000000e+00
110,0.00000000e+00,0.00000000e+00
112,0.00000000e+00,0.00000000e+00
114,0.00000000e+00,0.00000000e+00
116,0.00000000e+00,0.00000000e+00
118,0.00000000e+00,0.00000000e+00
120,0.00000000e+00,0.00000000e+00
122,0.00000000e+00,0.00000000e+00
124,0.00000000e+00,0.00000000e+00
126,0.00000000e+00,0.00000000e+00
128,0.00000000e+00,0.00000000e+00
130,0.00000000e+00,0.00000000e+00
132,0.00000000e+00,0.00000000e+00
134,0.00000000e+00,0.00000000e+00
136,0.00000000e+00,0.00000000e+00
138,0.00000000e+00,0.00000000e+00
140,0.00000000e+00,0.00000000e+00
142,0.00000000e+00,0.00000000e+00
144,0.00000000e+00,0.00000000e+00
146,0.00000000e+00,0.00000000e+00
148,0.00000000e+00,0.00000000e+00
150,0.00000000e+00,0.00000000e+00
152,0.00000000e+00,0.00000000e+00
154,0.00000000e+00,0.00000000e+00
156,0.00000000e+00,0.00000000e+00
158,0.00000000e+00,0.00000000e+00
160,0.00000000e+00,0.00000000e+00
162,0.00000000e+00,0.00000000e+00
164,0.00000000e+00,0.00000000e+00
166,0.00000000e+00,0.00000000e+00
168,0.00000000e+00,0.00000000e+00
170,0.00000000e+00,0.00000000e+00
172,0.00000000e+00,0.00000000e+00
174,0.00000000e+00,0.00000000e+00
176,0.00000000e+00,0.00000000e+00
178,0.00000000e+00,0.00000000e+00
180,0.00000000e+00,0.00000000e+00
182,0.00000000e+00,0.00000000e+00
184,0.00000000e+00,0.00000000e+00
186,0.00000000e+00,0.00000000e+00
188,0.00000000e+00,0.00000000e+00
190,0.00000000e+00,0.00000000e+00
192,0.00000000e+00,0.00000000e+00
194,0.00000000e+00,0.00000000e+00
196,0.00000000e+00,0.00000000e+00
198,0.00000000e+00,0.00000000e+00
200,0.00000000e+00,0.00000000e+00
202,0.00000000e+00,0.00000000e+00
204,0.00000000e+00,0.00000000e+00
206,0.00000000e+00,0.00000000e+00
208,0.00000000e+00,0.00000000e+00
210,0.00000000e+00,0.00000000e+00
212,0.00000000e+00,0.00000000e+00
214,0.00000000e+00,0.00000000e+00
216,0.00000000e+00,0.00000000e+00
218,0.00000000e+00,0.00000000e+00
220,0.00000000e+00,0.00000000e+00
222,0.00000000e+00,0.00000000e+00
224,0.00000000e+00,0.00000000e+00
226,0.00000000e+00,0.00000000e+00
228,0.00000000e+00,0.00000000e+00
230,0.00000000e+00,0.00000000e+00
232,0.00000000e+00,0.00000000e+00
234,0.00000000e+00,0.00000000e+00
236,0.00000000e+00,0.00000000e+00
238,0.00000000e+00,0.00000000e+00
240,0.00000000e+00,0.00000000e+00
242,0.00000000e+00,0.00000000e+00
244,0.00000000e+00,0.00000000e+00
246,0.00000000e+00,0.00000000e+00
248,0.00000000e+00,0.00000000e+00
250,0.00000000e+00,0.00000000e+00
252,0.00000000e+00,0.00000000e+00
254,0.00000000e+00,0.00000000e+00
256,0.00000000e+00,0.00000000e+00
258,0.00000000e+00,0.00000000e+00
260,0.00000000e+00,0.00000000e+00
262,0.00000000e+00,0.00000000e+00
264,0.00000000e+00,0.00000000e+00
266,0.00000000e+00,0.00000000e+00
268,0.00000000e+00,0.00000000e+00
270,0.00000000e+00,0.00000000e+00
272,0.00000000e+00,0.00000000e+00
274,0.00000000e+00,0.00000000e+00
276,0.00000000e+00,0.00000000e+00
278,0.00000000e+00,0.00000000e+00
280,0.00000000e+00,0.00000000e+00
282,0.00000000e+00,0.00000000e+00
284,0.00000000e+00,0.00000000e+00
286,0.00000000e+00,0.00000000e+00
288,0.00000000e+00,0.00000000e+00
290,0.00000000e+00,0.00000000e+00
292,0.00000000e+00,0.00000000e+00
294,0.00000000e+00,0.00000000e+00
296,0.00000000e+00,0.00000000e+00
298,0.00000000e+00,0.00000000e+00
300,0.00000000e+00,0.00000000e+00
302,0.00000000e+00,0.00000000e+00
304,0.00000000e+00,0.00000000e+00
306,0.00000000e+00,0.00000000e+00
308,0.00000000e+00,0.00000000e+00
310,0.00000000e+00,0.00000000e+00
312,0.00000000e+00,0.00000000e+00
314,0.00000000e+00,0.00000000e+00
316,0.00000000e+00,0.00000000e+00
318,0.00000000e+00,0.00000000e+00
320,0.00000000e+00,0.00000000e+00
322,0.00000000e+00,0.00000000e+00
324,1.58700579e-20,9.99999846e-01
326,5.86589262e-20,9.99998936e-01
328,2.08234523e-19,9.99996420e-01
330,7.17132984e-19,9.99991988e-01
332,2.41047142e-18,9.99985327e-01
334,7.93160069e-18,9.99975369e-01
336,2.55805843e-17,9.99960200e-01
338,8.08986459e-17,9.99937049e-01
340,2.50911572e-16,9.99902075e-01
342,7.63271004e-16,9.99849974e-01
344,2.27737371e-15,9.99773500e-01
346,6.66503391e-15,9.99662906e-01
348,1.91335893e-14,9.99505292e-01
350,5.38802028e-14,9.99283884e-01
352,1.48837631e-13,9.98977235e-01
354,4.03328172e-13,9.98558389e-01
356,1.07220460e-12,9.97994032e-01
358,2.79627956e-12,9.97243691e-01
360,7.15446789e-12,9.96259021e-01
362,1.79588052e-11,9.94983245e-01
364,4.42272477e-11,9.93350815e-01
366,1.06861999e-10,9.91287353e-01
368,2.53329419e-10,9.88709927e-01
370,5.89229464e-10,9.85527703e-01
372,1.34470445e-09,9.81643005e-01
374,3.01105965e-09,9.76952792e-01
376,6.61558243e-09,9.71350531e-01
378,1.42619403e-08,9.64728435e-01
380,3.01686621e-08,9.56979996e-01
382,6.26188384e-08,9.48002747e-01
384,1.27535066e-07,9.37701146e-01
386,2.54878671e-07,9.25989481e-01
388,4.99827102e-07,9.12794683e-01
390,9.61814199e-07,8.98058941e-01
392,1.81614200e-06,8.81742019e-01
394,3.36509491e-06,8.63823189e-01
396,6.11835820e-06,8.44302696e-01
398,1.09159922e-05,8.23202728e-01
400,1.91109570e-05,8.00567837e-01
402,3.28316134e-05,7.76464815e-01
404,5.53467022e-05,7.50982034e-01
406,9.15544920e-05,7.24228268e-01
408,1.48612074e-04,6.96331054e-01
410,2.36707867e-04,6.67434639e-01
412,3.69958117e-04,6.37697574e-01
414,5.67375123e-04,6.07290032e-01
416,8.53811398e-04,5.76390911e-01
418,1.26073286e-03,5.45184813e-01
420,1.82662192e-03,5.13858953e-01
422,2.59676827e-03,4.82600087e-01
424,3.62218462e-03,4.51591506e-01
426,4.95740272e-03,4.21010183e-01
428,6.65697418e-03,3.91024108e-01
430,8.77063136e-03,3.61789886e-01
432,1.13372533e-02,3.33450619e-01
434,1.43780164e-02,3.06134137e-01
436,1.78893587e-02,2.79951585e-01
438,2.18366091e-02,2.54996402e-01
440,2.61492733e-02,2.31343697e-01
442,3.07189809e-02,2.09050025e-01
444,3.54009483e-02,1.88153553e-01
446,4.00194791e-02,1.68674594e-01
448,4.43775499e-02,1.50616480e-01
450,4.82699485e-02,1.33966737e-01
452,5.14988581e-02,1.18698512e-01
454,5.38902977e-02,1.04772200e-01
456,5.53095454e-02,9.21372128e-02
458,5.56736560e-02,8.07338345e-02
460,5.49594626e-02,7.04951079e-02
462,5.32059902e-02,6.13486900e-02
464,5.05109363e-02,5.32186366e-02
466,4.70216579e-02,4.60270676e-02
468,4.29218208e-02,3.96956830e-02
470,3.84153961e-02,3.41471013e-02
472,3.37099416e-02,2.93060051e-02
474,2.90010640e-02,2.51000866e-02
476,2.44596395e-02,2.14607921e-02
478,2.02228555e-02,1.83238740e-02
480,1.63895301e-02,1.56297618e-02
482,1.30195673e-02,1.33237719e-02
484,1.01369238e-02,1.13561742e-02
486,7.73513792e-03,9.68213914e-03
488,5.78434169e-03,8.26158719e-03
490,4.23871902e-03,7.05896295e-03
492,3.04354681e-03,6.04295397e-03
494,2.14120813e-03,5.18617322e-03
496,1.47583970e-03,4.46482103e-03
498,9.96523937e-04,3.85834026e-03
500,6.59128811e-04,3.34907548e-03
502,4.27023285e-04,2.92194465e-03
504,2.70953701e-04,2.56412970e-03
506,1.68369457e-04,2.26478987e-03
508,1.02451298e-04,2.01480069e-03
510,6.10404288e-05,1.80651955e-03
512,3.56059375e-05,1.63357792e-03
514,2.03324402e-05,1.49069969e-03
516,1.13651450e-05,1.37354424e-03
518,6.21775578e-06,1.27857272e-03
520,3.32903940e-06,1.20293582e-03
522,1.74414567e-06,1.14438140e-03
524,8.94078317e-07,1.10118029e-03
526,4.48380028e-07,1.07206895e-03
528,2.19959209e-07,1.05620793e-03
530,1.05538004e-07,1.05315526e-03
532,4.95211120e-08,1.06285472e-03
534,2.27210738e-08,1.08563886e-03
536,1.01921220e-08,1.12224764e-03
538,4.46926506e-09,1.17386393e-03
540,1.91548974e-09,1.24216794e-03
542,8.02287826e-10,1.32941320e-03
544,3.28336793e-10,1.43852806e-03
546,1.31273783e-10,1.57324731e-03
548,5.12664670e-11,1.73828001e-03
550,1.95528999e-11,1.93952104e-03
552,7.28172642e-12,2.18431522e-03
554,2.64742307e-12,2.48178497e-03
556,9.39498054e-13,2.84323397e-03
558,3.25362059e-13,3.28264154e-03
560,1.09938154e-13,3.81726406e-03
562,3.62367680e-14,4.46836148e-03
564,1.16486537e-14,5.26206834e-03
566,3.65115005e-15,6.23043070e-03
568,1.11560407e-15,7.41263761e-03
570,3.32209182e-16,8.85651165e-03
572,9.63881144e-17,1.06204975e-02
574,2.72411125e-17,1.27772047e-02
576,7.49667843e-18,1.54230977e-02
578,2.00782996e-18,1.87122508e-02
580,5.22768715e-19,2.29732955e-02
582,1.31938214e-19,2.90720834e-02
584,3.20461812e-20,3.94287029e-02
586,0.00000000e+00,0.00000000e+00
588,0.00000000e+00,0.00000000e+00
590,0.00000000e+00,0.00000000e+00
592,0.00000000e+00,0.00000000e+00
594,0.00000000e+00,0.00000000e+00
596,0.00000000e+00,0.00000000e+00
598,0.00000000e+00,0.00000000e+00
600,0.00000000e+00,0.00000000e+00
602,0.00000000e+00,0.00000000e+00
604,0.00000000e+00,0.00000000e+00
606,0.00000000e+00,0.00000000e+00
608,0.00000000e+00,0.00000000e+00
610,0.00000000e+00,0.00000000e+00
612,0.00000000e+00,0.00000000e+00
614,0.00000000e+00,0.00000000e+00
616,0.00000000e+00,0.00000000e+00
618,0.00000000e+00,0.00000000e+00
620,0.00000000e+00,0.00000000e+00
622,0.00000000e+00,0.00000000e+00
624,0.00000000e+00,0.00000000e+00
626,0.00000000e+00,0.00000000e+00
628,0.00000000e+00,0.00000000e+00
630,0.00000000e+00,0.00000000e+00
632,0.00000000e+00,0.00000000e+00
634,0.00000000e+00,0.00000000e+00
636,0.00000000e+00,0.00000000e+00
638,0.00000000e+00,0.00000000e+00
640,0.00000000e+00,0.00000000e+00
642,0.00000000e+00,0.00000000e+00
644,0.00000000e+00,0.00000000e+00
646,0.00000000e+00,0.00000000e+00
648,0.00000000e+00,0.00000000e+00
650,0.00000000e+00,0.00000000e+00
652,0.00000000e+00,0.00000000e+00
654,0.00000000e+00,0.00000000e+00
656,0.00000000e+00,0.00000000e+00
658,0.00000000e+00,0.00000000e+00
660,0.00000000e+00,0.00000000e+00
662,0.00000000e+00,0.00000000e+00
664,0.00000000e+00,0.00000000e+00
666,0.00000000e+00,0.00000000e+00
668,0.00000000e+00,0.00000000e+00
670,0.00000000e+00,0.00000000e+00
672,0.00000000e+00,0.00000000e+00
674,0.00000000e+00,0.00000000e+00
676,0.00000000e+00,0.00000000e+00
678,0.00000000e+00,0.00000000e+00
680,0.00000000e+00,0.00000000e+00
682,0.00000000e+00,0.00000000e+00
684,0.00000000e+00,0.00000000e+00
686,0.00000000e+00,0.00000000e+00
688,0.00000000e+00,0.00000000e+00
690,0.00000000e+00,0.00000000e+00
692,0.00000000e+00,0.00000000e+00
694,0.00000000e+00,0.00000000e+00
696,0.00000000e+00,0.00000000e+00
698,0.00000000e+00,0.00000000e+00
700,0.00000000e+00,0.00000000e+00
702,0.00000000e+00,0.00000000e+00
704,0.00000000e+00,0.00000000e+00
706,0.00000000e+00,0.00000000e+00
708,0.00000000e+00,0.00000000e+00
710,0.00000000e+00,0.00000000e+00
712,0.00000000e+00,0.00000000e+00
714,0.00000000e+00,0.00000000e+00
716,0.00000000e+00,0.00000000e+00
718,0.00000000e+00,0.00000000e+00
720,0.00000000e+00,0.00000000e+00
722,0.00000000e+00,0.00000000e+00
724,0.00000000e+00,0.00000000e+00
726,0.00000000e+00,0.00000000e+00
728,0.00000000e+00,0.00000000e+00
730,0.00000000e+00,0.00000000e+00
732,0.00000000e+00,0.00000000e+00
734,0.00000000e+00,0.00000000e+00
736,0.00000000e+00,0.00000000e+00
738,0.00000000e+00,0.00000000e+00
740,0.00000000e+00,0.00000000e+00
742,0.00000000e+00,0.00000000e+00
744,0.00000000e+00,0.00000000e+00
746,0.00000000e+00,0.00000000e+00
748,0.00000000e+00,0.00000000e+00
750,0.00000000e+00,0.00000000e+00
752,0.00000000e+00,0.00000000e+00
754,0.00000000e+00,0.00000000e+00
756,0.00000000e+00,0.00000000e+00
758,0.00000000e+00,0.00000000e+00
760,0.00000000e+00,0.00000000e+00
762,0.00000000e+00,0.00000000e+00
764,0.00000000e+00,0.00000000e+00
766,0.00000000e+00,0.00000000e+00
768,0.00000000e+00,0.00000000e+00
770,0.00000000e+00,0.00000000e+00
772,0.00000000e+00,0.00000000e+00
774,0.00000000e+00,0.00000000e+00
776,0.00000000e+00,0.00000000e+00
778,0.00000000e+00,0.00000000e+00
780,0.00000000e+00,0.00000000e+00
782,0.00000000e+00,0.00000000e+00
784,0.00000000e+00,0.00000000e+00
786,0.00000000e+00,0.00000000e+00
788,0.00000000e+00,0.00000000e+00
790,0.00000000e+00,0.00000000e+00
792,0.00000000e+00,0.00000000e+00
794,0.00000000e+00,0.00000000e+00
796,0.00000000e+00,0.00000000e+00
798,0.00000000e+00,0.00000000e+00
800,0.00000000e+00,0.00000000e+00
802,0.00000000e+00,0.00000000e+00
804,0.00000000e+00,0.00000000e+00
806,0.00000000e+00,0.00000000e+00
808,0.00000000e+00,0.00000000e+00
810,0.00000000e+00,0.00000000e+00
812,0.00000000e+00,0.00000000e+00
814,0.00000000e+00,0.00000000e+00
816,0.00000000e+00,0.00000000e+00
818,0.00000000e+00,0.00000000e+00
820,0.00000000e+00,0.00000000e+00
822,0.00000000e+00,0.00000000e+00
824,0.00000000e+00,0.00000000e+00
826,0.00000000e+00,0.00000000e+00
828,0.00000000e+00,0.00000000e+00
830,0.00000000e+00,0.00000000e+00
832,0.00000000e+00,0.00000000e+00
834,0.00000000e+00,0.00000000e+00
836,0.00000000e+00,0.00000000e+00
838,0.00000000e+00,0.00000000e+00
840,0.00000000e+00,0.00000000e+00
842,0.00000000e+00,0.00000000e+00
844,0.00000000e+00,0.00000000e+00
846,0.00000000e+00,0.00000000e+00
848,0.00000000e+00,0.00000000e+00
850,0.00000000e+00,0.00000000e+00
852,0.00000000e+00,0.00000000e+00
854,0.00000000e+00,0.00000000e+00
856,0.00000000e+00,0.00000000e+00
858,0.00000000e+00,0.00000000e+00
860,0.00000000e+00,0.00000000e+00
862,0.00000000e+00,0.00000000e+00
864,0.00000000e+00,0.00000000e+00
866,0.00000000e+00,0.00000000e+00
868,0.00000000e+00,0.00000000e+00
870,0.00000000e+00,0.00000000e+00
872,0.00000000e+00,0.00000000e+00
874,0.00000000e+00,0.00000000e+00
876,0.00000000e+00,0.00000000e+00
878,0.00000000e+00,0.00000000e+00
880,0.00000000e+00,0.00000000e+00
882,0.00000000e+00,0.00000000e+00
884,0.00000000e+00,0.00000000e+00
886,0.00000000e+00,0.00000000e+00
888,0.00000000e+00,0.00000000e+00
890,0.00000000e+00,0.00000000e+00
892,0.00000000e+00,0.00000000e+00
894,0.00000000e+00,0.00000000e+00
896,0.00000000e+00,0.00000000e+00
898,0.00000000e+00,0.00000000e+00
900,0.00000000e+00,0.00000000e+00
902,0.00000000e+00,0.00000000e+00
904,0.00000000e+00,0.00000000e+00
906,0.00000000e+00,0.00000000e+00
908,0.00000000e+00,0.00000000e+00
910,0.00000000e+00,0.00000000e+00
912,0.00000000e+00,0.00000000e+00
914,0.00000000e+00,0.00000000e+00
916,0.00000000e+00,0.00000000e+00
918,0.00000000e+00,0.00000000e+00
920,0.00000000e+00,0.00000000e+00
922,0.00000000e+00,0.00000000e+00
924,0.00000000e+00,0.00000000e+00
926,0.00000000e+00,0.00000000e+00
928,0.00000000e+00,0.00000000e+00
930,0.00000000e+00,0.00000000e+00
932,0.00000000e+00,0.00000000e+00
934,0.00000000e+00,0.00000000e+00
936,0.00000000e+00,0.00000000e+00
938,0.00000000e+00,0.00000000e+00
940,0.00000000e+00,0.00000000e+00
942,0.00000000e+00,0.00000000e+00
944,0.00000000e+00,0.00000000e+00
946,0.00000000e+00,0.00000000e+00
948,0.00000000e+00,0.00000000e+00
950,0.00000000e+00,0.00000000e+00
952,0.00000000e+00,0.00000000e+00
954,0.00000000e+00,0.00000000e+00
956,0.00000000e+00,0.00000000e+00
958,0.00000000e+00,0.00000000e+00
960,0.00000000e+00,0.00000000e+00
962,0.00000000e+00,0.00000000e+00
964,0.00000000e+00,0.00000000e+00
966,0.00000000e+00,0.00000000e+00
968,0.00000000e+00,0.00000000e+00
970,0.00000000e+00,0.00000000e+00
972,0.00000000e+00,0.00000000e+00
974,0.00000000e+00,0.00000000e+00
976,0.00000000e+00,0.00000000e+00
978,0.00000000e+00,0.00000000e+00
980,0.00000000e+00,0.00000000e+00
982,0.00000000e+00,0.00000000e+00
984,0.00000000e+00,0.00000000e+00
986,0.00000000e+00,0.00000000e+00
988,0.00000000e+00,0.00000000e+00
990,0.00000000e+00,0.00000000e+00
992,0.00000000e+00,0.00000000e+00
994,0.00000000e+00,0.00000000e+00
996,0.00000000e+00,0.00000000e+00
998,0.00000000e+00,0.00000000e+00
1000,0.00000000e+00,0.00000000e+00
1002,0.00000000e+00,0.00000000e+00
1004,0.00000000e+00,0.00000000e+00
1006,0.00000000e+00,0.00000000e+00
1008,0.00000000e+00,0.00000000e+00
1010,0.00000000e+00,0.00000000e+00
1012,0.00000000e+00,0.00000000e+00
1014,0.00000000e+00,0.00000000e+00
1016,0.00000000e+00,0.00000000e+00
1018,0.00000000e+00,0.00000000e+00
1020,0.00000000e+00,0.00000000e+00
1022,0.00000000e+00,0.00000000e+00
1024,0.00000000e+00,0.00000000e+00
1026,0.00000000e+00,0.00000000e+00
1028,0.00000000e+00,0.00000000e+00
1030,0.00000000e+00,0.00000000e+00
1032,0.00000000e+00,0.00000000e+00
1034,0.00000000e+00,0.00000000e+00
1036,0.00000000e+00,0.00000000e+00
1038,0.00000000e+00,0.00000000e+00
1040,0.00000000e+00,0.00000000e+00
1042,0.00000000e+00,0.00000000e+00
1044,0.00000000e+00,0.00000000e+00
1046,0.00000000e+00,0.00000000e+00
1048,0.00000000e+00,0.00000000e+00
1050,0.00000000e+00,0.00000000e+00
1052,0.00000000e+00,0.00000000e+00
1054,0.00000000e+00,0.00000000e+00
1056,0.00000000e+00,0.00000000e+00
1058,0.00000000e+00,0.00000000e+00
1060,0.00000000e+00,0.00000000e+00
1062,0.00000000e+00,0.00000000e+00
1064,0.00000000e+00,0.00000000e+00
1066,0.00000000e+00,0.00000000e+00
1068,0.00000000e+00,0.00000000e+00
1070,0.00000000e+00,0.00000000e+00
1072,0.00000000e+00,0.00000000e+00
1074,0.00000000e+00,0.00000000e+00
1076,0.00000000e+00,0.00000000e+00
1078,0.00000000e+00,0.00000000e+00
1080,0.00000000e+00,0.00000000e+00
1082,0.00000000e+00,0.00000000e+00
1084,0.00000000e+00,0.00000000e+00
1086,0.00000000e+00,0.00000000e+00
1088,0.00000000e+00,0.00000000e+00
1090,0.00000000e+00,0.00000000e+00
1092,0.00000000e+00,0.00000000e+00
1094,0.00000000e+00,0.00000000e+00
1096,0.00000000e+00,0.00000000e+00
1098,0.00000000e+00,0.00000000e+00
1100,0.00000000e+00,0.00000000e+00
1102,0.00000000e+00,0.00000000e+00
1104,0.00000000e+00,0.00000000e+00
1106,0.00000000e+00,0.00000000e+00
1108,0.00000000e+00,0.00000000e+00
1110,0.00000000e+00,0.00000000e+00
1112,0.00000000e+00,0.00000000e+00
1114,0.00000000e+00,0.00000000e+00
1116,0.00000000e+00,0.00000000e+00
1118,0.00000000e+00,0.00000000e+00
1120,0.00000000e+00,0.00000000e+00
1122,0.00000000e+00,0.00000000e+00
1124,0.00000000e+00,0.00000000e+00
1126,0.00000000e+00,0.00000000e+00
1128,0.00000000e+00,0.00000000e+00
1130,0.00000000e+00,0.00000000e+00
1132,0.00000000e+00,0.00000000e+00
1134,0.00000000e+00,0.00000000e+00
1136,0.00000000e+00,0.00000000e+00
1138,0.00000000e+00,0.00000000e+00
1140,0.00000000e+00,0.00000000e+00
1142,0.00000000e+00,0.00000000e+00
1144,0.00000000e+00,0.00000000e+00
1146,0.00000000e+00,0.00000000e+00
1148,0.00000000e+00,0.00000000e+00
1150,0.00000000e+00,0.00000000e+00
1152,0.00000000e+00,0.00000000e+00
1154,0.00000000e+00,0.00000000e+00
1156,0.00000000e+00,0.00000000e+00
1158,0.00000000e+00,0.00000000e+00
1160,0.00000000e+00,0.00000000e+00
1162,0.00000000e+00,0.00000000e+00
1164,0.00000000e+00,0.00000000e+00
1166,0.00000000e+00,0.00000000e+00
1168,0.00000000e+00,0.00000000e+00
1170,0.00000000e+00,0.00000000e+00
1172,0.00000000e+00,0.00000000e+00
1174,0.00000000e+00,0.00000000e+00
1176,0.00000000e+00,0.00000000e+00
1178,0.00000000e+00,0.00000000e+00
1180,0.00000000e+00,0.00000000e+00
1182,0.00000000e+00,0.00000000e+00
1184,0.00000000e+00,0.00000000e+00
1186,0.00000000e+00,0.00000000e+00
1188,0.00000000e+00,0.00000000e+00
1190,0.00000000e+00,0.00000000e+00
1192,0.00000000e+00,0.00000000e+00
1194,0.00000000e+00,0.00000000e+00
1196,0.00000000e+00,0.00000000e+00
1198,0.00000000e+00,0.00000000e+00
1200,0.00000000e+00,0.00000000e+00
1202,0.00000000e+00,0.00000000e+00
1204,0.00000000e+00,0.00000000e+00
1206,0.00000000e+00,0.00000000e+00
1208,0.00000000e+00,0.00000000e+00
1210,0.00000000e+00,0.00000000e+00
1212,0.00000000e+00,0.00000000e+00
1214,0.00000000e+00,0.00000000e+00
1216,0.00000000e+00,0.00000000e+00
1218,0.00000000e+00,0.00000000e+00
1220,0.00000000e+00,0.00000000e+00
1222,0.00000000e+00,0.00000000e+00
1224,0.00000000e+00,0.00000000e+00
1226,0.00000000e+00,0.00000000e+00
1228,0.00000000e+00,0.00000000e+00
1230,0.00000000e+00,0.00000000e+00
1232,0.00000000e+00,0.00000000e+00
1234,0.00000000e+00,0.00000000e+00
1236,0.00000000e+00,0.00000000e+00
1238,0.00000000e+00,0.00000000e+00
1240,0.00000000e+00,0.00000000e+00
1242,0.00000000e+00,0.00000000e+00
1244,0.00000000e+00,0.00000000e+00
1246,0.00000000e+00,0.00000000e+00
1248,0.00000000e+00,0.00000000e+00
1250,0.00000000e+00,0.00000000e+00
1252,0.00000000e+00,0.00000000e+00
1254,0.00000000e+00,0.00000000e+00
1256,0.00000000e+00,0.00000000e+00
1258,0.00000000e+00,0.00000000e+00
1260,0.00000000e+00,0.00000000e+00
1262,0.00000000e+00,0.00000000e+00
1264,0.00000000e+00,0.00000000e+00
1266,0.00000000e+00,0.00000000e+00
1268,0.00000000e+00,0.00000000e+00
1270,0.00000000e+00,0.00000000e+00
1272,0.00000000e+00,0.00000000e+00
1274,0.00000000e+00,0.00000000e+00
1276,0.00000000e+00,0.00000000e+00
1278,0.00000000e+00,0.00000000e+00
1280,0.00000000e+00,0.00000000e+00
1282,0.00000000e+00,0.00000000e+00
1284,0.00000000e+00,0.00000000e+00
1286,0.00000000e+00,0.00000000e+00
1288,0.00000000e+00,0.00000000e+00
1290,0.00000000e+00,0.00000000e+00
1292,0.00000000e+00,0.00000000e+00
1294,0.00000000e+00,0.00000000e+00
1296,0.00000000e+00,0.00000000e+00
1298,0.00000000e+00,0.00000000e+00
1300,0.00000000e+00,0.00000000e+00
1302,0.00000000e+00,0.00000000e+00
1304,0.00000000e+00,0.00000000e+00
1306,0.00000000e+00,0.00000000e+00
1308,0.00000000e+00,0.00000000e+00
1310,0.00000000e+00,0.00000000e+00
1312,0.00000000e+00,0.00000000e+00
1314,0.00000000e+00,0.00000000e+00
1316,0.00000000e+00,0.00000000e+00
1318,0.00000000e+00,0.00000000e+00
1320,0.00000000e+00,0.00000000e+00
1322,0.00000000e+00,0.00000000e+00
1324,0.00000000e+00,0.00000000e+00
1326,0.00000000e+00,0.00000000e+00
1328,0.00000000e+00,0.00000000e+00
1330,0.00000000e+00,0.00000000e+00
1332,0.00000000e+00,0.00000000e+00
1334,0.00000000e+00,0.00000000e+00
1336,0.00000000e+00,0.00000000e+00
1338,0.00000000e+00,0.00000000e+00
1340,0.00000000e+00,0.00000000e+00
1342,0.00000000e+00,0.00000000e+00
1344,0.00000000e+00,0.00000000e+00
1346,0.00000000e+00,0.00000000e+00
1348,0.00000000e+00,0.00000000e+00
1350,0.00000000e+00,0.00000000e+00
1352,0.00000000e+00,0.00000000e+00
1354,0.00000000e+00,0.00000000e+00
1356,0.00000000e+00,0.00000000e+00
1358,0.00000000e+00,0.00000000e+00
1360,0.00000000e+00,0.00000000e+00
1362,0.00000000e+00,0.00000000e+00
1364,0.00000000e+00,0.00000000e+00
1366,0.00000000e+00,0.00000000e+00
1368,0.00000000e+00,0.00000000e+00
1370,0.00000000e+00,0.00000000e+00
1372,0.00000000e+00,0.00000000e+00
1374,0.00000000e+00,0.00000000e+00
1376,0.00000000e+00,0.00000000e+00
1378,0.00000000e+00,0.00000000e+00
1380,0.00000000e+00,0.00000000e+00
1382,0.00000000e+00,0.00000000e+00
1384,0.00000000e+00,0.00000000e+00
1386,0.00000000e+00,0.00000000e+00
1388,0.00000000e+00,0.00000000e+00
1390,0.00000000e+00,0.00000000e+00
1392,0.00000000e+00,0.00000000e+00
1394,0.00000000e+00,0.00000000e+00
1396,0.00000000e+00,0.00000000e+00
1398,0.00000000e+00,0.00000000e+00
1400,0.00000000e+00,0.00000000e+00
1402,0.00000000e+00,0.00000000e+00
1404,0.00000000e+00,0.00000000e+00
1406,0.00000000e+00,0.00000000e+00
1408,0.00000000e+00,0.00000000e+00
1410,0.00000000e+00,0.00000000e+00
1412,0.00000000e+00,0.00000000e+00
1414,0.00000000e+00,0.00000000e+00
1416,0.00000000e+00,0.00000000e+00
1418,0.00000000e+00,0.00000000e+00
1420,0.00000000e+00,0.00000000e+00
1422,0.00000000e+00,0.00000000e+00
1424,0.00000000e+00,0.00000000e+00
1426,0.00000000e+00,0.00000000e+00
1428,0.00000000e+00,0.00000000e+00
1430,0.00000000e+00,0.00000000e+00
1432,0.00000000e+00,0.00000000e+00
1434,0.00000000e+00,0.00000000e+00
1436,0.00000000e+00,0.00000000e+00
1438,0.00000000e+00,0.00000000e+00
1440,0.00000000e+00,0.00000000e+00
1442,0.00000000e+00,0.00000000e+00
1444,0.00000000e+00,0.00000000e+00
1446,0.00000000e+00,0.00000000e+00
1448,0.00000000e+00,0.00000000e+00
1450,0.00000000e+00,0.00000000e+00
1452,0.00000000e+00,0.00000000e+00
1454,0.00000000e+00,0.00000000e+00
1456,0.00000000e+00,0.00000000e+00
1458,0.00000000e+00,0.00000000e+00
1460,0.00000000e+00,0.00000000e+00
1462,0.00000000e+00,0.00000000e+00
1464,0.00000000e+00,0.00000000e+00
1466,0.00000000e+00,0.00000000e+00
1468,0.00000000e+00,0.00000000e+00
1470,0.00000000e+00,0.00000000e+00
1472,0.00000000e+00,0.00000000e+00
1474,0.00000000e+00,0.00000000e+00
1476,0.00000000e+00,0.00000000e+00
1478,0.00000000e+00,0.00000000e+00
1480,0.00000000e+00,0.00000000e+00
1482,0.00000000e+00,0.00000000e+00
1484,0.00000000e+00,0.00000000e+00
1486,0.00000000e+00,0.00000000e+00
1488,0.00000000e+00,0.00000000e+00
1490,0.00000000e+00,0.00000000e+00
1492,0.00000000e+00,0.00000000e+00
1494,0.00000000e+00,0.00000000e+00


==> data/syn_dfr/model/syndfr_2_1495_23_30_17_12.csv <==
w,prob_w,dfr_w
0,0.00000000e+00,0.00000000e+00
2,0.00000000e+00,0.00000000e+00
4,0.00000000e+00,0.00000000e+00
6,0.00000000e+00,0.00000000e+00
8,0.00000000e+00,0.00000000e+00
10,0.00000000e+00,0.00000000e+00
12,0.00000000e+00,0.00000000e+00
14,0.00000000e+00,0.00000000e+00
16,0.00000000e+00,0.00000000e+00
18,0.00000000e+00,0.00000000e+00
20,0.00000000e+00,0.00000000e+00
22,0.00000000e+00,0.00000000e+00
24,0.00000000e+00,0.00000000e+00
26,0.00000000e+00,0.00000000e+00
28,0.00000000e+00,0.00000000e+00
30,0.00000000e+00,0.00000000e+00
32,0.00000000e+00,0.00000000e+00
34,0.00000000e+00,0.00000000e+00
36,0.00000000e+00,0.00000000e+00
38,0.00000000e+00,0.00000000e+00
40,0.00000000e+00,0.00000000e+00
42,0.00000000e+00,0.00000000e+00
44,0.00000000e+00,0.00000000e+00
46,0.00000000e+00,0.00000000e+00
48,0.00000000e+00,0.00000000e+00
50,0.00000000e+00,0.00000000e+00
52,0.00000000e+00,0.00000000e+00
54,0.00000000e+00,0.00000000e+00
56,0.00000000e+00,0.00000000e+00
58,0.00000000e+00,0.00000000e+00
60,0.00000000e+00,0.00000000e+00
62,0.00000000e+00,0.00000000e+00
64,0.00000000e+00,0.00000000e+00
66,0.00000000e+00,0.00000000e+00
68,0.00000000e+00,0.00000000e+00
70,0.00000000e+00,0.00000000e+00
72,0.00000000e+00,0.00000000e+00
74,0.00000000e+00,0.00000000e+00
76,0.00000000e+00,0.00000000e+00
78,0.00000000e+00,0.00000000e+00
80,0.00000000e+00,0.00000000e+00
82,0.00000000e+00,0.00000000e+00
84,0.00000000e+00,0.00000000e+00
86,0.00000000e+00,0.00000000e+00
88,0.00000000e+00,0.00000000e+00
90,0.00000000e+00,0.00000000e+00
92,0.00000000e+00,0.00000000e+00
94,0.00000000e+00,0.00000000e+00
96,0.00000000e+00,0.00000000e+00
98,0.00000000e+00,0.00000000e+00
100,0.00000000e+00,0.00000000e+00
102,0.00000000e+00,0.00000000e+00
104,0.00000000e+00,0.00000000e+00
106,0.00000000e+00,0.00000000e+00
108,0.00000000e+00,0.00000000e+00
110,0.00000000e+00,0.00000000e+00
112,0.00000000e+00,0.00000000e+00
114,0.00000000e+00,0.00000000e+00
116,0.00000000e+00,0.00000000e+00
118,0.00000000e+00,0.00000000e+00
120,0.00000000e+00,0.00000000e+00
122,0.00000000e+00,0.00000000e+00
124,0.00000000e+00,0.00000000e+00
126,0.00000000e+00,0.00000000e+00
128,0.00000000e+00,0.00000000e+00
130,0.00000000e+00,0.00000000e+00
132,0.00000000e+00,0.00000000e+00
134,0.00000000e+00,0.00000000e+00
136,0.00000000e+00,0.00000000e+00
138,0.00000000e+00,0.00000000e+00
140,0.00000000e+00,0.00000000e+00
142,0.00000000e+00,0.00000000e+00
144,0.00000000e+00,0.00000000e+00
146,0.00000000e+00,0.00000000e+00
148,0.00000000e+00,0.00000000e+00
150,0.00000000e+00,0.00000000e+00
152,0.00000000e+00,0.00000000e+00
154,0.00000000e+00,0.00000000e+00
156,0.00000000e+00,0.00000000e+00
158,0.00000000e+00,0.00000000e+00
160,0.00000000e+00,0.00000000e+00
162,0.00000000e+00,0.00000000e+00
164,0.00000000e+00,0.00000000e+00
166,0.00000000e+00,0.00000000e+00
168,0.00000000e+00,0.00000000e+00
170,0.00000000e+00,0.00000000e+00
172,0.00000000e+00,0.00000000e+00
174,0.00000000e+00,0.00000000e+00
176,0.00000000e+00,0.00000000e+00
178,0.00000000e+00,0.00000000e+00
180,0.00000000e+00,0.00000000e+00
182,0.00000000e+00,0.00000000e+00
184,0.00000000e+00,0.00000000e+00
186,0.00000000e+00,0.00000000e+00
188,0.00000000e+00,0.00000000e+00
190,0.00000000e+00,0.00000000e+00
192,0.00000000e+00,0.00000000e+00
194,0.00000000e+00,0.00000000e+00
196,0.00000000e+00,0.00000000e+00
198,0.00000000e+00,0.00000000e+00
200,0.00000000e+00,0.00000000e+00
202,0.00000000e+00,0.00000000e+00
204,0.00000000e+00,0.00000000e+00
206,0.00000000e+00,0.00000000e+00
208,0.00000000e+00,0.00000000e+00
210,0.00000000e+00,0.00000000e+00
212,0.00000000e+00,0.00000000e+00
214,0.00000000e+00,0.00000000e+00
216,0.00000000e+00,0.00000000e+00
218,0.00000000e+00,0.00000000e+00
220,0.00000000e+00,0.00000000e+00
222,0.00000000e+00,0.00000000e+00
224,0.00000000e+00,0.00000000e+00
226,0.00000000e+00,0.00000000e+00
228,0.00000000e+00,0.00000000e+00
230,0.00000000e+00,0.00000000e+00
232,0.00000000e+00,0.00000000e+00
234,0.00000000e+00,0.00000000e+00
236,0.00000000e+00,0.00000000e+00
238,0.00000000e+00,0.00000000e+00
240,0.00000000e+00,0.00000000e+00
242,0.00000000e+00,0.00000000e+00
244,0.00000000e+00,0.00000000e+00
246,0.00000000e+00,0.00000000e+00
248,0.00000000e+00,0.00000000e+00
250,0.00000000e+00,0.00000000e+00
252,0.00000000e+00,0.00000000e+00
254,0.00000000e+00,0.00000000e+00
256,0.00000000e+00,0.00000000e+00
258,0.00000000e+00,0.00000000e+00
260,0.00000000e+00,0.00000000e+00
262,0.00000000e+00,0.00000000e+00
264,0.00000000e+00,0.00000000e+00
266,0.00000000e+00,0.00000000e+00
268,0.00000000e+00,0.00000000e+00
270,0.00000000e+00,0.00000000e+00
272,0.00000000e+00,0.00000000e+00
274,0.00000000e+00,0.00000000e+00
276,0.00000000e+00,0.00000000e+00
278,0.00000000e+00,0.00000000e+00
280,0.00000000e+00,0.00000000e+00
282,0.00000000e+00,0.00000000e+00
284,0.00000000e+00,0.00000000e+00
286,0.00000000e+00,0.00000000e+00
288,0.00000000e+00,0.00000000e+00
290,0.00000000e+00,0.00000000e+00
292,0.00000000e+00,0.00000000e+00
294,0.00000000e+00,0.00000000e+00
296,0.00000000e+00,0.00000000e+00
298,0.00000000e+00,0.00000000e+00
300,0.00000000e+00,0.00000000e+00
302,0.00000000e+00,0.00000000e+00
304,0.00000000e+00,0.00000000e+00
306,0.00000000e+00,0.00000000e+00
308,0.00000000e+00,0.00000000e+00
310,0.00000000e+00,0.00000000e+00
312,0.00000000e+00,0.00000000e+00
314,0.00000000e+00,0.00000000e+00
316,0.00000000e+00,0.00000000e+00
318,0.00000000e+00,0.00000000e+00
320,0.00000000e+00,0.00000000e+00
322,0.00000000e+00,0.00000000e+00
324,1.58700579e-20,9.99999998e-01
326,5.86589262e-20,9.99999985e-01
328,2.08234523e-19,9.99999946e-01
330,7.17132984e-19,9.99999872e-01
332,2.41047142e-18,9.99999755e-01
334,7.93160069e-18,9.99999574e-01
336,2.55805843e-17,9.99999286e-01
338,8.08986459e-17,9.99998828e-01
340,2.50911572e-16,9.99998106e-01
342,7.63271004e-16,9.99996984e-01
344,2.27737371e-15,9.99995263e-01
346,6.66503391e-15,9.99992657e-01
348,1.91335893e-14,9.99988767e-01
350,5.38802028e-14,9.99983032e-01
352,1.48837631e-13,9.99974687e-01
354,4.03328172e-13,9.99962694e-01
356,1.07220460e-12,9.99945667e-01
358,2.79627956e-12,9.99921779e-01
360,7.15446789e-12,9.99888653e-01
362,1.79588052e-11,9.99843232e-01
364,4.42272477e-11,9.99781636e-01
366,1.06861999e-10,9.99698993e-01
368,2.53329419e-10,9.99589261e-01
370,5.89229464e-10,9.99445028e-01
372,1.34470445e-09,9.99257299e-01
374,3.01105965e-09,9.99015273e-01
376,6.61558243e-09,9.98706115e-01
378,1.42619403e-08,9.98314721e-01
380,3.01686621e-08,9.97823489e-01
382,6.26188384e-08,9.97212096e-01
384,1.27535066e-07,9.96457289e-01
386,2.54878671e-07,9.95532691e-01
388,4.99827102e-07,9.94408643e-01
390,9.61814199e-07,9.93052062e-01
392,1.81614200e-06,9.91426345e-01
394,3.36509491e-06,9.89491316e-01
396,6.11835820e-06,9.87203212e-01
398,1.09159922e-05,9.84514734e-01
400,1.91109570e-05,9.81375147e-01
402,3.28316134e-05,9.77730454e-01
404,5.53467022e-05,9.73523635e-01
406,9.15544920e-05,9.68694967e-01
408,1.48612074e-04,9.63182432e-01
410,2.36707867e-04,9.56922209e-01
412,3.69958117e-04,9.49849276e-01
414,5.67375123e-04,9.41898103e-01
416,8.53811398e-04,9.33003465e-01
418,1.26073286e-03,9.23101366e-01
420,1.82662192e-03,9.12130077e-01
422,2.59676827e-03,9.00031284e-01
424,3.62218462e-03,8.86751347e-01
426,4.95740272e-03,8.72242650e-01
428,6.65697418e-03,8.56465037e-01
430,8.77063136e-03,8.39387291e-01
432,1.13372533e-02,8.20988653e-01
434,1.43780164e-02,8.01260313e-01
436,1.78893587e-02,7.80206857e-01
438,2.18366091e-02,7.57847590e-01
440,2.61492733e-02,7.34217709e-01
442,3.07189809e-02,7.09369236e-01
444,3.54009483e-02,6.83371671e-01
446,4.00194791e-02,6.56312296e-01
448,4.43775499e-02,6.28296081e-01
450,4.82699485e-02,5.99445132e-01
452,5.14988581e-02,5.69897677e-01
454,5.38902977e-02,5.39806541e-01
456,5.53095454e-02,5.09337131e-01
458,5.56736560e-02,4.78664961e-01
460,5.49594626e-02,4.47972743e-01
462,5.32059902e-02,4.17447139e-01
464,5.05109363e-02,3.87275248e-01
466,4.70216579e-02,3.57640945e-01
468,4.29218208e-02,3.28721204e-01
470,3.84153961e-02,3.00682518e-01
472,3.37099416e-02,2.73677572e-01
474,2.90010640e-02,2.47842272e-01
476,2.44596395e-02,2.23293269e-01
478,2.02228555e-02,2.00126044e-01
480,1.63895301e-02,1.78413641e-01
482,1.30195673e-02,1.58206074e-01
484,1.01369238e-02,1.39530415e-01
486,7.73513792e-03,1.22391537e-01
488,5.78434169e-03,1.06773458e-01
490,4.23871902e-03,9.26411931e-02
492,3.04354681e-03,7.99430258e-02
494,2.14120813e-03,6.86130767e-02
496,1.47583970e-03,5.85740495e-02
498,9.96523937e-04,4.97400374e-02
500,6.59128811e-04,4.20192782e-02
502,4.27023285e-04,3.53167616e-02
504,2.70953701e-04,2.95366080e-02
506,1.68369457e-04,2.45841617e-02
508,1.02451298e-04,2.03677563e-02
510,6.10404288e-05,1.68001378e-02
512,3.56059375e-05,1.37995422e-02
514,2.03324402e-05,1.12904447e-02
516,1.13651450e-05,9.20400793e-03
518,6.21775578e-06,7.47826584e-03
520,3.32903940e-06,6.05808439e-03
522,1.74414567e-06,4.89494341e-03
524,8.94078317e-07,3.94658209e-03
526,4.48380028e-07,3.17654853e-03
528,2.19959209e-07,2.55368900e-03
530,1.05538004e-07,2.05160761e-03
532,4.95211120e-08,1.64812150e-03
534,2.27210738e-08,1.32473064e-03
536,1.01921220e-08,1.06611686e-03
538,4.46926506e-09,8.59681171e-04
540,1.91548974e-09,6.95125454e-04
542,8.02287826e-10,5.64080488e-04
544,3.28336793e-10,4.59780525e-04
546,1.31273783e-10,3.76782395e-04
548,5.12664670e-11,3.10726092e-04
550,1.95528999e-11,2.58132991e-04
552,7.28172642e-12,2.16237532e-04
554,2.64742307e-12,1.82848131e-04
556,9.39498054e-13,1.56233227e-04
558,3.25362059e-13,1.35028678e-04
560,1.09938154e-13,1.18163064e-04
562,3.62367680e-14,1.04797883e-04
564,1.16486537e-14,9.42800129e-05
566,3.65115005e-15,8.61042235e-05
568,1.11560407e-15,7.98838627e-05
570,3.32209182e-16,7.53281181e-05
572,9.63881144e-17,7.22243111e-05
574,2.72411125e-17,7.04232448e-05
576,7.49667843e-18,6.98247371e-05
578,2.00782996e-18,7.03634580e-05
580,5.22768715e-19,7.20257459e-05
582,1.31938214e-19,7.50666305e-05
584,3.20461812e-20,8.10405137e-05
586,0.00000000e+00,0.00000000e+00
588,0.00000000e+00,0.00000000e+00
590,0.00000000e+00,0.00000000e+00
592,0.00000000e+00,0.00000000e+00
594,0.00000000e+00,0.00000000e+00
596,0.00000000e+00,0.00000000e+00
598,0.00000000e+00,0.00000000e+00
600,0.00000000e+00,0.00000000e+00
602,0.00000000e+00,0.00000000e+00
604,0.00000000e+00,0.00000000e+00
606,0.00000000e+00,0.00000000e+00
608,0.00000000e+00,0.00000000e+00
610,0.00000000e+00,0.00000000e+00
612,0.00000000e+00,0.00000000e+00
614,0.00000000e+00,0.00000000e+00
616,0.00000000e+00,0.00000000e+00
618,0.00000000e+00,0.00000000e+00
620,0.00000000e+00,0.00000000e+00
622,0.00000000e+00,0.00000000e+00
624,0.00000000e+00,0.00000000e+00
626,0.00000000e+00,0.00000000e+00
628,0.00000000e+00,0.00000000e+00
630,0.00000000e+00,0.00000000e+00
632,0.00000000e+00,0.00000000e+00
634,0.00000000e+00,0.00000000e+00
636,0.00000000e+00,0.00000000e+00
638,0.00000000e+00,0.00000000e+00
640,0.00000000e+00,0.00000000e+00
642,0.00000000e+00,0.00000000e+00
644,0.00000000e+00,0.00000000e+00
646,0.00000000e+00,0.00000000e+00
648,0.00000000e+00,0.00000000e+00
650,0.00000000e+00,0.00000000e+00
652,0.00000000e+00,0.00000000e+00
654,0.00000000e+00,0.00000000e+00
656,0.00000000e+00,0.00000000e+00
658,0.00000000e+00,0.00000000e+00
660,0.00000000e+00,0.00000000e+00
662,0.00000000e+00,0.00000000e+00
664,0.00000000e+00,0.00000000e+00
666,0.00000000e+00,0.00000000e+00
668,0.00000000e+00,0.00000000e+00
670,0.00000000e+00,0.00000000e+00
672,0.00000000e+00,0.00000000e+00
674,0.00000000e+00,0.00000000e+00
676,0.00000000e+00,0.00000000e+00
678,0.00000000e+00,0.00000000e+00
680,0.00000000e+00,0.00000000e+00
682,0.00000000e+00,0.00000000e+00
684,0.00000000e+00,0.00000000e+00
686,0.00000000e+00,0.00000000e+00
688,0.00000000e+00,0.00000000e+00
690,0.00000000e+00,0.00000000e+00
692,0.00000000e+00,0.00000000e+00
694,0.00000000e+00,0.00000000e+00
696,0.00000000e+00,0.00000000e+00
698,0.00000000e+00,0.00000000e+00
700,0.00000000e+00,0.00000000e+00
702,0.00000000e+00,0.00000000e+00
704,0.00000000e+00,0.00000000e+00
706,0.00000000e+00,0.00000000e+00
708,0.00000000e+00,0.00000000e+00
710,0.00000000e+00,0.00000000e+00
712,0.00000000e+00,0.00000000e+00
714,0.00000000e+00,0.00000000e+00
716,0.00000000e+00,0.00000000e+00
718,0.00000000e+00,0.00000000e+00
720,0.00000000e+00,0.00000000e+00
722,0.00000000e+00,0.00000000e+00
724,0.00000000e+00,0.00000000e+00
726,0.00000000e+00,0.00000000e+00
728,0.00000000e+00,0.00000000e+00
730,0.00000000e+00,0.00000000e+00
732,0.00000000e+00,0.00000000e+00
734,0.00000000e+00,0.00000000e+00
736,0.00000000e+00,0.00000000e+00
738,0.00000000e+00,0.00000000e+00
740,0.00000000e+00,0.00000000e+00
742,0.00000000e+00,0.00000000e+00
744,0.00000000e+00,0.00000000e+00
746,0.00000000e+00,0.00000000e+00
748,0.00000000e+00,0.00000000e+00
750,0.00000000e+00,0.00000000e+00
752,0.00000000e+00,0.00000000e+00
754,0.00000000e+00,0.00000000e+00
756,0.00000000e+00,0.00000000e+00
758,0.00000000e+00,0.00000000e+00
760,0.00000000e+00,0.00000000e+00
762,0.00000000e+00,0.00000000e+00
764,0.00000000e+00,0.00000000e+00
766,0.00000000e+00,0.00000000e+00
768,0.00000000e+00,0.00000000e+00
770,0.00000000e+00,0.00000000e+00
772,0.00000000e+00,0.00000000e+00
774,0.00000000e+00,0.00000000e+00
776,0.00000000e+00,0.00000000e+00
778,0.00000000e+00,0.00000000e+00
780,0.00000000e+00,0.00000000e+00
782,0.00000000e+00,0.00000000e+00
784,0.00000000e+00,0.00000000e+00
786,0.00000000e+00,0.00000000e+00
788,0.00000000e+00,0.00000000e+00
790,0.00000000e+00,0.00000000e+00
792,0.00000000e+00,0.00000000e+00
794,0.00000000e+00,0.00000000e+00
796,0.00000000e+00,0.00000000e+00
798,0.00000000e+00,0.00000000e+00
800,0.00000000e+00,0.00000000e+00
802,0.00000000e+00,0.00000000e+00
804,0.00000000e+00,0.00000000e+00
806,0.00000000e+00,0.00000000e+00
808,0.00000000e+00,0.00000000e+00
810,0.00000000e+00,0.00000000e+00
812,0.00000000e+00,0.00000000e+00
814,0.00000000e+00,0.00000000e+00
816,0.00000000e+00,0.00000000e+00
818,0.00000000e+00,0.00000000e+00
820,0.00000000e+00,0.00000000e+00
822,0.00000000e+00,0.00000000e+00
824,0.00000000e+00,0.00000000e+00
826,0.00000000e+00,0.00000000e+00
828,0.00000000e+00,0.00000000e+00
830,0.00000000e+00,0.00000000e+00
832,0.00000000e+00,0.00000000e+00
834,0.00000000e+00,0.00000000e+00
836,0.00000000e+00,0.00000000e+00
838,0.00000000e+00,0.00000000e+00
840,0.00000000e+00,0.00000000e+00
842,0.00000000e+00,0.00000000e+00
844,0.00000000e+00,0.00000000e+00
846,0.00000000e+00,0.00000000e+00
848,0.00000000e+00,0.00000000e+00
850,0.00000000e+00,0.00000000e+00
852,0.00000000e+00,0.00000000e+00
854,0.00000000e+00,0.00000000e+00
856,0.00000000e+00,0.00000000e+00
858,0.00000000e+00,0.00000000e+00
860,0.00000000e+00,0.00000000e+00
862,0.00000000e+00,0.00000000e+00
864,0.00000000e+00,0.00000000e+00
866,0.00000000e+00,0.00000000e+00
868,0.00000000e+00,0.00000000e+00
870,0.00000000e+00,0.00000000e+00
872,0.00000000e+00,0.00000000e+00
874,0.00000000e+00,0.00000000e+00
876,0.00000000e+00,0.00000000e+00
878,0.00000000e+00,0.00000000e+00
880,0.00000000e+00,0.00000000e+00
882,0.00000000e+00,0.00000000e+00
884,0.00000000e+00,0.00000000e+00
886,0.00000000e+00,0.00000000e+00
888,0.00000000e+00,0.00000000e+00
890,0.00000000e+00,0.00000000e+00
892,0.00000000e+00,0.00000000e+00
894,0.00000000e+00,0.00000000e+00
896,0.00000000e+00,0.00000000e+00
898,0.00000000e+00,0.00000000e+00
900,0.00000000e+00,0.00000000e+00
902,0.00000000e+00,0.00000000e+00
904,0.00000000e+00,0.00000000e+00
906,0.00000000e+00,0.00000000e+00
908,0.00000000e+00,0.00000000e+00
910,0.00000000e+00,0.00000000e+00
912,0.00000000e+00,0.00000000e+00
914,0.00000000e+00,0.00000000e+00
916,0.00000000e+00,0.00000000e+00
918,0.00000000e+00,0.00000000e+00
920,0.00000000e+00,0.00000000e+00
922,0.00000000e+00,0.00000000e+00
924,0.00000000e+00,0.00000000e+00
926,0.00000000e+00,0.00000000e+00
928,0.00000000e+00,0.00000000e+00
930,0.00000000e+00,0.00000000e+00
932,0.00000000e+00,0.00000000e+00
934,0.00000000e+00,0.00000000e+00
936,0.00000000e+00,0.00000000e+00
938,0.00000000e+00,0.00000000e+00
940,0.00000000e+00,0.00000000e+00
942,0.00000000e+00,0.00000000e+00
944,0.00000000e+00,0.00000000e+00
946,0.00000000e+00,0.00000000e+00
948,0.00000000e+00,0.00000000e+00
950,0.00000000e+00,0.00000000e+00
952,0.00000000e+00,0.00000000e+00
954,0.00000000e+00,0.00000000e+00
956,0.00000000e+00,0.00000000e+00
958,0.00000000e+00,0.00000000e+00
960,0.00000000e+00,0.00000000e+00
962,0.00000000e+00,0.00000000e+00
964,0.00000000e+00,0.00000000e+00
966,0.00000000e+00,0.00000000e+00
968,0.00000000e+00,0.00000000e+00
970,0.00000000e+00,0.00000000e+00
972,0.00000000e+00,0.00000000e+00
974,0.00000000e+00,0.00000000e+00
976,0.00000000e+00,0.00000000e+00
978,0.00000000e+00,0.00000000e+00
980,0.00000000e+00,0.00000000e+00
982,0.00000000e+00,0.00000000e+00
984,0.00000000e+00,0.00000000e+00
986,0.00000000e+00,0.00000000e+00
988,0.00000000e+00,0.00000000e+00
990,0.00000000e+00,0.00000000e+00
992,0.00000000e+00,0.00000000e+00
994,0.00000000e+00,0.00000000e+00
996,0.00000000e+00,0.00000000e+00
998,0.00000000e+00,0.00000000e+00
1000,0.00000000e+00,0.00000000e+00
1002,0.00000000e+00,0.00000000e+00
1004,0.00000000e+00,0.00000000e+00
1006,0.00000000e+00,0.00000000e+00
1008,0.00000000e+00,0.00000000e+00
1010,0.00000000e+00,0.00000000e+00
1012,0.00000000e+00,0.00000000e+00
1014,0.00000000e+00,0.00000000e+00
1016,0.00000000e+00,0.00000000e+00
1018,0.00000000e+00,0.00000000e+00
1020,0.00000000e+00,0.00000000e+00
1022,0.00000000e+00,0.00000000e+00
1024,0.00000000e+00,0.00000000e+00
1026,0.00000000e+00,0.00000000e+00
1028,0.00000000e+00,0.00000000e+00
1030,0.00000000e+00,0.00000000e+00
1032,0.00000000e+00,0.00000000e+00
1034,0.00000000e+00,0.00000000e+00
1036,0.00000000e+00,0.00000000e+00
1038,0.00000000e+00,0.00000000e+00
1040,0.00000000e+00,0.00000000e+00
1042,0.00000000e+00,0.00000000e+00
1044,0.00000000e+00,0.00000000e+00
1046,0.00000000e+00,0.00000000e+00
1048,0.00000000e+00,0.00000000e+00
1050,0.00000000e+00,0.00000000e+00
1052,0.00000000e+00,0.00000000e+00
1054,0.00000000e+00,0.00000000e+00
1056,0.00000000e+00,0.00000000e+00
1058,0.00000000e+00,0.00000000e+00
1060,0.00000000e+00,0.00000000e+00
1062,0.00000000e+00,0.00000000e+00
1064,0.00000000e+00,0.00000000e+00
1066,0.00000000e+00,0.00000000e+00
1068,0.00000000e+00,0.00000000e+00
1070,0.00000000e+00,0.00000000e+00
1072,0.00000000e+00,0.00000000e+00
1074,0.00000000e+00,0.00000000e+00
1076,0.00000000e+00,0.00000000e+00
1078,0.00000000e+00,0.00000000e+00
1080,0.00000000e+00,0.00000000e+00
1082,0.00000000e+00,0.00000000e+00
1084,0.00000000e+00,0.00000000e+00
1086,0.00000000e+00,0.00000000e+00
1088,0.00000000e+00,0.00000000e+00
1090,0.00000000e+00,0.00000000e+00
1092,0.00000000e+00,0.00000000e+00
1094,0.00000000e+00,0.00000000e+00
1096,0.00000000e+00,0.00000000e+00
1098,0.00000000e+00,0.00000000e+00
1100,0.00000000e+00,0.00000000e+00
1102,0.00000000e+00,0.00000000e+00
1104,0.00000000e+00,0.00000000e+00
1106,0.00000000e+00,0.00000000e+00
1108,0.00000000e+00,0.00000000e+00
1110,0.00000000e+00,0.00000000e+00
1112,0.00000000e+00,0.00000000e+00
1114,0.00000000e+00,0.00000000e+00
1116,0.00000000e+00,0.00000000e+00
1118,0.00000000e+00,0.00000000e+00
1120,0.00000000e+00,0.00000000e+00
1122,0.00000000e+00,0.00000000e+00
1124,0.00000000e+00,0.00000000e+00
1126,0.00000000e+00,0.00000000e+00
1128,0.00000000e+00,0.00000000e+00
1130,0.00000000e+00,0.00000000e+00
1132,0.00000000e+00,0.00000000e+00
1134,0.00000000e+00,0.00000000e+00
1136,0.00000000e+00,0.00000000e+00
1138,0.00000000e+00,0.00000000e+00
1140,0.00000000e+00,0.00000000e+00
1142,0.00000000e+00,0.00000000e+00
1144,0.00000000e+00,0.00000000e+00
1146,0.00000000e+00,0.00000000e+00
1148,0.00000000e+00,0.00000000e+00
1150,0.00000000e+00,0.00000000e+00
1152,0.00000000e+00,0.00000000e+00
1154,0.00000000e+00,0.00000000e+00
1156,0.00000000e+00,0.00000000e+00
1158,0.00000000e+00,0.00000000e+00
1160,0.00000000e+00,0.00000000e+00
1162,0.00000000e+00,0.00000000e+00
1164,0.00000000e+00,0.00000000e+00
1166,0.00000000e+00,0.00000000e+00
1168,0.00000000e+00,0.00000000e+00
1170,0.00000000e+00,0.00000000e+00
1172,0.00000000e+00,0.00000000e+00
1174,0.00000000e+00,0.00000000e+00
1176,0.00000000e+00,0.00000000e+00
1178,0.00000000e+00,0.00000000e+00
1180,0.00000000e+00,0.00000000e+00
1182,0.00000000e+00,0.00000000e+00
1184,0.00000000e+00,0.00000000e+00
1186,0.00000000e+00,0.00000000e+00
1188,0.00000000e+00,0.00000000e+00
1190,0.00000000e+00,0.00000000e+00
1192,0.00000000e+00,0.00000000e+00
1194,0.00000000e+00,0.00000000e+00
1196,0.00000000e+00,0.00000000e+00
1198,0.00000000e+00,0.00000000e+00
1200,0.00000000e+00,0.00000000e+00
1202,0.00000000e+00,0.00000000e+00
1204,0.00000000e+00,0.00000000e+00
1206,0.00000000e+00,0.00000000e+00
1208,0.00000000e+00,0.00000000e+00
1210,0.00000000e+00,0.00000000e+00
1212,0.00000000e+00,0.00000000e+00
1214,0.00000000e+00,0.00000000e+00
1216,0.00000000e+00,0.00000000e+00
1218,0.00000000e+00,0.00000000e+00
1220,0.00000000e+00,0.00000000e+00
1222,0.00000000e+00,0.00000000e+00
1224,0.00000000e+00,0.00000000e+00
1226,0.00000000e+00,0.00000000e+00
1228,0.00000000e+00,0.00000000e+00
1230,0.00000000e+00,0.00000000e+00
1232,0.00000000e+00,0.00000000e+00
1234,0.00000000e+00,0.00000000e+00
1236,0.00000000e+00,0.00000000e+00
1238,0.00000000e+00,0.00000000e+00
1240,0.00000000e+00,0.00000000e+00
1242,0.00000000e+00,0.00000000e+00
1244,0.00000000e+00,0.00000000e+00
1246,0.00000000e+00,0.00000000e+00
1248,0.00000000e+00,0.00000000e+00
1250,0.00000000e+00,0.00000000e+00
1252,0.00000000e+00,0.00000000e+00
1254,0.00000000e+00,0.00000000e+00
1256,0.00000000e+00,0.00000000e+00
1258,0.00000000e+00,0.00000000e+00
1260,0.00000000e+00,0.00000000e+00
1262,0.00000000e+00,0.00000000e+00
1264,0.00000000e+00,0.00000000e+00
1266,0.00000000e+00,0.00000000e+00
1268,0.00000000e+00,0.00000000e+00
1270,0.00000000e+00,0.00000000e+00
1272,0.00000000e+00,0.00000000e+00
1274,0.00000000e+00,0.00000000e+00
1276,0.00000000e+00,0.00000000e+00
1278,0.00000000e+00,0.00000000e+00
1280,0.00000000e+00,0.00000000e+00
1282,0.00000000e+00,0.00000000e+00
1284,0.00000000e+00,0.00000000e+00
1286,0.00000000e+00,0.00000000e+00
1288,0.00000000e+00,0.00000000e+00
1290,0.00000000e+00,0.00000000e+00
1292,0.00000000e+00,0.00000000e+00
1294,0.00000000e+00,0.00000000e+00
1296,0.00000000e+00,0.00000000e+00
1298,0.00000000e+00,0.00000000e+00
1300,0.00000000e+00,0.00000000e+00
1302,0.00000000e+00,0.00000000e+00
1304,0.00000000e+00,0.00000000e+00
1306,0.00000000e+00,0.00000000e+00
1308,0.00000000e+00,0.00000000e+00
1310,0.00000000e+00,0.00000000e+00
1312,0.00000000e+00,0.00000000e+00
1314,0.00000000e+00,0.00000000e+00
1316,0.00000000e+00,0.00000000e+00
1318,0.00000000e+00,0.00000000e+00
1320,0.00000000e+00,0.00000000e+00
1322,0.00000000e+00,0.00000000e+00
1324,0.00000000e+00,0.00000000e+00
1326,0.00000000e+00,0.00000000e+00
1328,0.00000000e+00,0.00000000e+00
1330,0.00000000e+00,0.00000000e+00
1332,0.00000000e+00,0.00000000e+00
1334,0.00000000e+00,0.00000000e+00
1336,0.00000000e+00,0.00000000e+00
1338,0.00000000e+00,0.00000000e+00
1340,0.00000000e+00,0.00000000e+00
1342,0.00000000e+00,0.00000000e+00
1344,0.00000000e+00,0.00000000e+00
1346,0.00000000e+00,0.00000000e+00
1348,0.00000000e+00,0.00000000e+00
1350,0.00000000e+00,0.00000000e+00
1352,0.00000000e+00,0.00000000e+00
1354,0.00000000e+00,0.00000000e+00
1356,0.00000000e+00,0.00000000e+00
1358,0.00000000e+00,0.00000000e+00
1360,0.00000000e+00,0.00000000e+00
1362,0.00000000e+00,0.00000000e+00
1364,0.00000000e+00,0.00000000e+00
1366,0.00000000e+00,0.00000000e+00
1368,0.00000000e+00,0.00000000e+00
1370,0.00000000e+00,0.00000000e+00
1372,0.00000000e+00,0.00000000e+00
1374,0.00000000e+00,0.00000000e+00
1376,0.00000000e+00,0.00000000e+00
1378,0.00000000e+00,0.00000000e+00
1380,0.00000000e+00,0.00000000e+00
1382,0.00000000e+00,0.00000000e+00
1384,0.00000000e+00,0.00000000e+00
1386,0.00000000e+00,0.00000000e+00
1388,0.00000000e+00,0.00000000e+00
1390,0.00000000e+00,0.00000000e+00
1392,0.00000000e+00,0.00000000e+00
1394,0.00000000e+00,0.00000000e+00
1396,0.00000000e+00,0.00000000e+00
1398,0.00000000e+00,0.00000000e+00
1400,0.00000000e+00,0.00000000e+00
1402,0.00000000e+00,0.00000000e+00
1404,0.00000000e+00,0.00000000e+00
1406,0.00000000e+00,0.00000000e+00
1408,0.00000000e+00,0.00000000e+00
1410,0.00000000e+00,0.00000000e+00
1412,0.00000000e+00,0.00000000e+00
1414,0.00000000e+00,0.00000000e+00
1416,0.00000000e+00,0.00000000e+00
1418,0.00000000e+00,0.00000000e+00
1420,0.00000000e+00,0.00000000e+00
1422,0.00000000e+00,0.00000000e+00
1424,0.00000000e+00,0.00000000e+00
1426,0.00000000e+00,0.00000000e+00
1428,0.00000000e+00,0.00000000e+00
1430,0.00000000e+00,0.00000000e+00
1432,0.00000000e+00,0.00000000e+00
1434,0.00000000e+00,0.00000000e+00
1436,0.00000000e+00,0.00000000e+00
1438,0.00000000e+00,0.00000000e+00
1440,0.00000000e+00,0.00000000e+00
1442,0.00000000e+00,0.00000000e+00
1444,0.00000000e+00,0.00000000e+00
1446,0.00000000e+00,0.00000000e+00
1448,0.00000000e+00,0.00000000e+00
1450,0.00000000e+00,0.00000000e+00
1452,0.00000000e+00,0.00000000e+00
1454,0.00000000e+00,0.00000000e+00
1456,0.00000000e+00,0.00000000e+00
1458,0.00000000e+00,0.00000000e+00
1460,0.00000000e+00,0.00000000e+00
1462,0.00000000e+00,0.00000000e+00
1464,0.00000000e+00,0.00000000e+00
1466,0.00000000e+00,0.00000000e+00
1468,0.00000000e+00,0.00000000e+00
1470,0.00000000e+00,0.00000000e+00
1472,0.00000000e+00,0.00000000e+00
1474,0.00000000e+00,0.00000000e+00
1476,0.00000000e+00,0.00000000e+00
1478,0.00000000e+00,0.00000000e+00
1480,0.00000000e+00,0.00000000e+00
1482,0.00000000e+00,0.00000000e+00
1484,0.00000000e+00,0.00000000e+00
1486,0.00000000e+00,0.00000000e+00
1488,0.00000000e+00,0.00000000e+00
1490,0.00000000e+00,0.00000000e+00
1492,0.00000000e+00,0.00000000e+00
1494,0.00000000e+00,0.00000000e+00


==> data/syn_dfr/model/syndfr_2_1495_23_30_18_12.csv <==
w,prob_w,dfr_w
0,0.00000000e+00,0.00000000e+00
2,0.00000000e+00,0.00000000e+00
4,0.00000000e+00,0.00000000e+00
6,0.00000000e+00,0.00000000e+00
8,0.00000000e+00,0.00000000e+00
10,0.00000000e+00,0.00000000e+00
12,0.00000000e+00,0.00000000e+00
14,0.00000000e+00,0.00000000e+00
16,0.00000000e+00,0.00000000e+00
18,0.00000000e+00,0.00000000e+00
20,0.00000000e+00,0.00000000e+00
22,0.00000000e+00,0.00000000e+00
24,0.00000000e+00,0.00000000e+00
26,0.00000000e+00,0.00000000e+00
28,0.00000000e+00,0.00000000e+00
30,0.00000000e+00,0.00000000e+00
32,0.00000000e+00,0.00000000e+00
34,0.00000000e+00,0.00000000e+00
36,0.00000000e+00,0.00000000e+00
38,0.00000000e+00,0.00000000e+00
40,0.00000000e+00,0.00000000e+00
42,0.00000000e+00,0.00000000e+00
44,0.00000000e+00,0.00000000e+00
46,0.00000000e+00,0.00000000e+00
48,0.00000000e+00,0.00000000e+00
50,0.00000000e+00,0.00000000e+00
52,0.00000000e+00,0.00000000e+00
54,0.00000000e+00,0.00000000e+00
56,0.00000000e+00,0.00000000e+00
58,0.00000000e+00,0.00000000e+00
60,0.00000000e+00,0.00000000e+00
62,0.00000000e+00,0.00000000e+00
64,0.00000000e+00,0.00000000e+00
66,0.00000000e+00,0.00000000e+00
68,0.00000000e+00,0.00000000e+00
70,0.00000000e+00,0.00000000e+00
72,0.00000000e+00,0.00000000e+00
74,0.00000000e+00,0.00000000e+00
76,0.00000000e+00,0.00000000e+00
78,0.00000000e+00,0.00000000e+00
80,0.00000000e+00,0.00000000e+00
82,0.00000000e+00,0.00000000e+00
84,0.00000000e+00,0.00000000e+00
86,0.00000000e+00,0.00000000e+00
88,0.00000000e+00,0.00000000e+00
90,0.00000000e+00,0.00000000e+00
92,0.00000000e+00,0.00000000e+00
94,0.00000000e+00,0.00000000e+00
96,0.00000000e+00,0.00000000e+00
98,0.00000000e+00,0.00000000e+00
100,0.00000000e+00,0.00000000e+00
102,0.00000000e+00,0.00000000e+00
104,0.00000000e+00,0.00000000e+00
106,0.00000000e+00,0.00000000e+00
108,0.00000000e+00,0.00000000e+00
110,0.00000000e+00,0.00000000e+00
112,0.00000000e+00,0.00000000e+00
114,0.00000000e+00,0.00000000e+00
116,0.00000000e+00,0.00000000e+00
118,0.00000000e+00,0.00000000e+00
120,0.00000000e+00,0.00000000e+00
122,0.00000000e+00,0.00000000e+00
124,0.00000000e+00,0.00000000e+00
126,0.00000000e+00,0.00000000e+00
128,0.00000000e+00,0.00000000e+00
130,0.00000000e+00,0.00000000e+00
132,0.00000000e+00,0.00000000e+00
134,0.00000000e+00,0.00000000e+00
136,0.00000000e+00,0.00000000e+00
138,0.00000000e+00,0.00000000e+00
140,0.00000000e+00,0.00000000e+00
142,0.00000000e+00,0.00000000e+00
144,0.00000000e+00,0.00000000e+00
146,0.00000000e+00,0.00000000e+00
148,0.00000000e+00,0.00000000e+00
150,0.00000000e+00,0.00000000e+00
152,0.00000000e+00,0.00000000e+00
154,0.00000000e+00,0.00000000e+00
156,0.00000000e+00,0.00000000e+00
158,0.00000000e+00,0.00000000e+00
160,0.00000000e+00,0.00000000e+00
162,0.00000000e+00,0.00000000e+00
164,0.00000000e+00,0.00000000e+00
166,0.00000000e+00,0.00000000e+00
168,0.00000000e+00,0.00000000e+00
170,0.00000000e+00,0.00000000e+00
172,0.00000000e+00,0.00000000e+00
174,0.00000000e+00,0.00000000e+00
176,0.00000000e+00,0.00000000e+00
178,0.00000000e+00,0.00000000e+00
180,0.00000000e+00,0.00000000e+00
182,0.00000000e+00,0.00000000e+00
184,0.00000000e+00,0.00000000e+00
186,0.00000000e+00,0.00000000e+00
188,0.00000000e+00,0.00000000e+00
190,0.00000000e+00,0.00000000e+00
192,0.00000000e+00,0.00000000e+00
194,0.00000000e+00,0.00000000e+00
196,0.00000000e+00,0.00000000e+00
198,0.00000000e+00,0.00000000e+00
200,0.00000000e+00,0.00000000e+00
202,0.00000000e+00,0.00000000e+00
204,0.00000000e+00,0.00000000e+00
206,0.00000000e+00,0.00000000e+00
208,0.00000000e+00,0.00000000e+00
210,0.00000000e+00,0.00000000e+00
212,0.00000000e+00,0.00000000e+00
214,0.00000000e+00,0.00000000e+00
216,0.00000000e+00,0.00000000e+00
218,0.00000000e+00,0.00000000e+00
220,0.00000000e+00,0.00000000e+00
222,0.00000000e+00,0.00000000e+00
224,0.00000000e+00,0.00000000e+00
226,0.00000000e+00,0.00000000e+00
228,0.00000000e+00,0.00000000e+00
230,0.00000000e+00,0.00000000e+00
232,0.00000000e+00,0.00000000e+00
234,0.00000000e+00,0.00000000e+00
236,0.00000000e+00,0.00000000e+00
238,0.00000000e+00,0.00000000e+00
240,0.00000000e+00,0.00000000e+00
242,0.00000000e+00,0.00000000e+00
244,0.00000000e+00,0.00000000e+00
246,0.00000000e+00,0.00000000e+00
248,0.00000000e+00,0.00000000e+00
250,0.00000000e+00,0.00000000e+00
252,0.00000000e+00,0.00000000e+00
254,0.00000000e+00,0.00000000e+00
256,0.00000000e+00,0.00000000e+00
258,0.00000000e+00,0.00000000e+00
260,0.00000000e+00,0.00000000e+00
262,0.00000000e+00,0.00000000e+00
264,0.00000000e+00,0.00000000e+00
266,0.00000000e+00,0.00000000e+00
268,0.00000000e+00,0.00000000e+00
270,0.00000000e+00,0.00000000e+00
272,0.00000000e+00,0.00000000e+00
274,0.00000000e+00,0.00000000e+00
276,0.00000000e+00,0.00000000e+00
278,0.00000000e+00,0.00000000e+00
280,0.00000000e+00,0.00000000e+00
282,0.00000000e+00,0.00000000e+00
284,0.00000000e+00,0.00000000e+00
286,0.00000000e+00,0.00000000e+00
288,0.00000000e+00,0.00000000e+00
290,0.00000000e+00,0.00000000e+00
292,0.00000000e+00,0.00000000e+00
294,0.00000000e+00,0.00000000e+00
296,0.00000000e+00,0.00000000e+00
298,0.00000000e+00,0.00000000e+00
300,0.00000000e+00,0.00000000e+00
302,0.00000000e+00,0.00000000e+00
304,0.00000000e+00,0.00000000e+00
306,0.00000000e+00,0.00000000e+00
308,0.00000000e+00,0.00000000e+00
310,0.00000000e+00,0.00000000e+00
312,0.00000000e+00,0.00000000e+00
314,0.00000000e+00,0.00000000e+00
316,0.00000000e+00,0.00000000e+00
318,0.00000000e+00,0.00000000e+00
320,0.00000000e+00,0.00000000e+00
322,0.00000000e+00,0.00000000e+00
324,1.58700579e-20,1.00000000e+00
326,5.86589262e-20,9.99999999e-01
328,2.08234523e-19,9.99999996e-01
330,7.17132984e-19,9.99999991e-01
332,2.41047142e-18,9.99999984e-01
334,7.93160069e-18,9.99999974e-01
336,2.55805843e-17,9.99999958e-01
338,8.08986459e-17,9.99999935e-01
340,2.50911572e-16,9.99999899e-01
342,7.63271004e-16,9.99999847e-01
344,2.27737371e-15,9.99999771e-01
346,6.66503391e-15,9.99999660e-01
348,1.91335893e-14,9.99999502e-01
350,5.38802028e-14,9.99999277e-01
352,1.48837631e-13,9.99998962e-01
354,4.03328172e-13,9.99998525e-01
356,1.07220460e-12,9.99997924e-01
358,2.79627956e-12,9.99997106e-01
360,7.15446789e-12,9.99996001e-01
362,1.79588052e-11,9.99994521e-01
364,4.42272477e-11,9.99992558e-01
366,1.06861999e-10,9.99989970e-01
368,2.53329419e-10,9.99986587e-01
370,5.89229464e-10,9.99982195e-01
372,1.34470445e-09,9.99976532e-01
374,3.01105965e-09,9.99969277e-01
376,6.61558243e-09,9.99960042e-01
378,1.42619403e-08,9.99948353e-01
380,3.01686621e-08,9.99933642e-01
382,6.26188384e-08,9.99915228e-01
384,1.27535066e-07,9.99892295e-01
386,2.54878671e-07,9.99863868e-01
388,4.99827102e-07,9.99828795e-01
390,9.61814199e-07,9.99785706e-01
392,1.81614200e-06,9.99732984e-01
394,3.36509491e-06,9.99668724e-01
396,6.11835820e-06,9.99590686e-01
398,1.09159922e-05,9.99496241e-01
400,1.91109570e-05,9.99382308e-01
402,3.28316134e-05,9.99245288e-01
404,5.53467022e-05,9.99080980e-01
406,9.15544920e-05,9.98884489e-01
408,1.48612074e-04,9.98650124e-01
410,2.36707867e-04,9.98371274e-01
412,3.69958117e-04,9.98040280e-01
414,5.67375123e-04,9.97648277e-01
416,8.53811398e-04,9.97185031e-01
418,1.26073286e-03,9.96638744e-01
420,1.82662192e-03,9.95995845e-01
422,2.59676827e-03,9.95240765e-01
424,3.62218462e-03,9.94355675e-01
426,4.95740272e-03,9.93320222e-01
428,6.65697418e-03,9.92111232e-01
430,8.77063136e-03,9.90702406e-01
432,1.13372533e-02,9.89063996e-01
434,1.43780164e-02,9.87162479e-01
436,1.78893587e-02,9.84960235e-01
438,2.18366091e-02,9.82415231e-01
440,2.61492733e-02,9.79480732e-01
442,3.07189809e-02,9.76105058e-01
444,3.54009483e-02,9.72231395e-01
446,4.00194791e-02,9.67797690e-01
448,4.43775499e-02,9.62736657e-01
450,4.82699485e-02,9.56975916e-01
452,5.14988581e-02,9.50438301e-01
454,5.38902977e-02,9.43042365e-01
456,5.53095454e-02,9.34703112e-01
458,5.56736560e-02,9.25332996e-01
460,5.49594626e-02,9.14843192e-01
462,5.32059902e-02,9.03145176e-01
464,5.05109363e-02,8.90152619e-01
466,4.70216579e-02,8.75783578e-01
468,4.29218208e-02,8.59962985e-01
470,3.84153961e-02,8.42625378e-01
472,3.37099416e-02,8.23717821e-01
474,2.90010640e-02,8.03202943e-01
476,2.44596395e-02,7.81061973e-01
478,2.02228555e-02,7.57297664e-01
480,1.63895301e-02,7.31936957e-01
482,1.30195673e-02,7.05033237e-01
484,1.01369238e-02,6.76668026e-01
486,7.73513792e-03,6.46951950e-01
488,5.78434169e-03,6.16024860e-01
490,4.23871902e-03,5.84054987e-01
492,3.04354681e-03,5.51237058e-01
494,2.14120813e-03,5.17789356e-01
496,1.47583970e-03,4.83949742e-01
498,9.96523937e-04,4.49970748e-01
500,6.59128811e-04,4.16113869e-01
502,4.27023285e-04,3.82643272e-01
504,2.70953701e-04,3.49819181e-01
506,1.68369457e-04,3.17891202e-01
508,1.02451298e-04,2.87091909e-01
510,6.10404288e-05,2.57630979e-01
512,3.56059375e-05,2.29690152e-01
514,2.03324402e-05,2.03419239e-01
516,1.13651450e-05,1.78933369e-01
518,6.21775578e-06,1.56311546e-01
520,3.32903940e-06,1.35596569e-01
522,1.74414567e-06,1.16796238e-01
524,8.94078317e-07,9.98857365e-02
526,4.48380028e-07,8.48109907e-02
528,2.19959209e-07,7.14927965e-02
530,1.05538004e-07,5.98314428e-02
532,4.95211120e-08,4.97115821e-02
534,2.27210738e-08,4.10070965e-02
536,1.01921220e-08,3.35857403e-02
538,4.46926506e-09,2.73133757e-02
540,1.91548974e-09,2.20576681e-02
542,8.02287826e-10,1.76911542e-02
544,3.28336793e-10,1.40936434e-02
546,1.31273783e-10,1.11539579e-02
548,5.12664670e-11,8.77105030e-03
550,1.95528999e-11,6.85456568e-03
552,7.28172642e-12,5.32493007e-03
554,2.64742307e-12,4.11305924e-03
556,9.39498054e-13,3.15977956e-03
558,3.25362059e-13,2.41504939e-03
560,1.09938154e-13,1.83705922e-03
562,3.62367680e-14,1.39127680e-03
564,1.16486537e-14,1.04949027e-03
566,3.65115005e-15,7.88888797e-04
568,1.11560407e-15,5.91207847e-04
570,3.32209182e-16,4.41954578e-04
572,9.63881144e-17,3.29716353e-04
574,2.72411125e-17,2.45539427e-04
576,7.49667843e-18,1.82342145e-04
578,2.00782996e-18,1.34317365e-04
580,5.22768715e-19,9.63841037e-05
582,1.31938214e-19,6.42136814e-05
584,3.20461812e-20,3.59899269e-05
586,0.00000000e+00,0.00000000e+00
588,0.00000000e+00,0.00000000e+00
590,0.00000000e+00,0.00000000e+00
592,0.00000000e+00,0.00000000e+00
594,0.00000000e+00,0.00000000e+00
596,0.00000000e+00,0.00000000e+00
598,0.00000000e+00,0.00000000e+00
600,0.00000000e+00,0.00000000e+00
602,0.00000000e+00,0.00000000e+00
604,0.00000000e+00,0.00000000e+00
606,0.00000000e+00,0.00000000e+00
608,0.00000000e+00,0.00000000e+00
610,0.00000000e+00,0.00000000e+00
612,0.00000000e+00,0.00000000e+00
614,0.00000000e+00,0.00000000e+00
616,0.00000000e+00,0.00000000e+00
618,0.00000000e+00,0.00000000e+00
620,0.00000000e+00,0.00000000e+00
622,0.00000000e+00,0.00000000e+00
624,0.00000000e+00,0.00000000e+00
626,0.00000000e+00,0.00000000e+00
628,0.00000000e+00,0.00000000e+00
630,0.00000000e+00,0.00000000e+00
632,0.00000000e+00,0.00000000e+00
634,0.00000000e+00,0.00000000e+00
636,0.00000000e+00,0.00000000e+00
638,0.00000000e+00,0.00000000e+00
640,0.00000000e+00,0.00000000e+00
642,0.00000000e+00,0.00000000e+00
644,0.00000000e+00,0.00000000e+00
646,0.00000000e+00,0.00000000e+00
648,0.00000000e+00,0.00000000e+00
650,0.00000000e+00,0.00000000e+00
652,0.00000000e+00,0.00000000e+00
654,0.00000000e+00,0.00000000e+00
656,0.00000000e+00,0.00000000e+00
658,0.00000000e+00,0.00000000e+00
660,0.00000000e+00,0.00000000e+00
662,0.00000000e+00,0.00000000e+00
664,0.00000000e+00,0.00000000e+00
666,0.00000000e+00,0.00000000e+00
668,0.00000000e+00,0.00000000e+00
670,0.00000000e+00,0.00000000e+00
672,0.00000000e+00,0.00000000e+00
674,0.00000000e+00,0.00000000e+00
676,0.00000000e+00,0.00000000e+00
678,0.00000000e+00,0.00000000e+00
680,0.00000000e+00,0.00000000e+00
682,0.00000000e+00,0.00000000e+00
684,0.00000000e+00,0.00000000e+00
686,0.00000000e+00,0.00000000e+00
688,0.00000000e+00,0.00000000e+00
690,0.00000000e+00,0.00000000e+00
692,0.00000000e+00,0.00000000e+00
694,0.00000000e+00,0.00000000e+00
696,0.00000000e+00,0.00000000e+00
698,0.00000000e+00,0.00000000e+00
700,0.00000000e+00,0.00000000e+00
702,0.00000000e+00,0.00000000e+00
704,0.00000000e+00,0.00000000e+00
706,0.00000000e+00,0.00000000e+00
708,0.00000000e+00,0.00000000e+00
710,0.00000000e+00,0.00000000e+00
712,0.00000000e+00,0.00000000e+00
714,0.00000000e+00,0.00000000e+00
716,0.00000000e+00,0.00000000e+00
718,0.00000000e+00,0.00000000e+00
720,0.00000000e+00,0.00000000e+00
722,0.00000000e+00,0.00000000e+00
724,0.00000000e+00,0.00000000e+00
726,0.00000000e+00,0.00000000e+00
728,0.00000000e+00,0.00000000e+00
730,0.00000000e+00,0.00000000e+00
732,0.00000000e+00,0.00000000e+00
734,0.00000000e+00,0.00000000e+00
736,0.00000000e+00,0.00000000e+00
738,0.00000000e+00,0.00000000e+00
740,0.00000000e+00,0.00000000e+00
742,0.00000000e+00,0.00000000e+00
744,0.00000000e+00,0.00000000e+00
746,0.00000000e+00,0.00000000e+00
748,0.00000000e+00,0.00000000e+00
750,0.00000000e+00,0.00000000e+00
752,0.00000000e+00,0.00000000e+00
754,0.00000000e+00,0.00000000e+00
756,0.00000000e+00,0.00000000e+00
758,0.00000000e+00,0.00000000e+00
760,0.00000000e+00,0.00000000e+00
762,0.00000000e+00,0.00000000e+00
764,0.00000000e+00,0.00000000e+00
766,0.00000000e+00,0.00000000e+00
768,0.00000000e+00,0.00000000e+00
770,0.00000000e+00,0.00000000e+00
772,0.00000000e+00,0.00000000e+00
774,0.00000000e+00,0.00000000e+00
776,0.00000000e+00,0.00000000e+00
778,0.00000000e+00,0.00000000e+00
780,0.00000000e+00,0.00000000e+00
782,0.00000000e+00,0.00000000e+00
784,0.00000000e+00,0.00000000e+00
786,0.00000000e+00,0.00000000e+00
788,0.00000000e+00,0.00000000e+00
790,0.00000000e+00,0.00000000e+00
792,0.00000000e+00,0.00000000e+00
794,0.00000000e+00,0.00000000e+00
796,0.00000000e+00,0.00000000e+00
798,0.00000000e+00,0.00000000e+00
800,0.00000000e+00,0.00000000e+00
802,0.00000000e+00,0.00000000e+00
804,0.00000000e+00,0.00000000e+00
806,0.00000000e+00,0.00000000e+00
808,0.00000000e+00,0.00000000e+00
810,0.00000000e+00,0.00000000e+00
812,0.00000000e+00,0.00000000e+00
814,0.00000000e+00,0.00000000e+00
816,0.00000000e+00,0.00000000e+00
818,0.00000000e+00,0.00000000e+00
820,0.00000000e+00,0.00000000e+00
822,0.00000000e+00,0.00000000e+00
824,0.00000000e+00,0.00000000e+00
826,0.00000000e+00,0.00000000e+00
828,0.00000000e+00,0.00000000e+00
830,0.00000000e+00,0.00000000e+00
832,0.00000000e+00,0.00000000e+00
834,0.00000000e+00,0.00000000e+00
836,0.00000000e+00,0.00000000e+00
838,0.00000000e+00,0.00000000e+00
840,0.00000000e+00,0.00000000e+00
842,0.00000000e+00,0.00000000e+00
844,0.00000000e+00,0.00000000e+00
846,0.00000000e+00,0.00000000e+00
848,0.00000000e+00,0.00000000e+00
850,0.00000000e+00,0.00000000e+00
852,0.00000000e+00,0.00000000e+00
854,0.00000000e+00,0.00000000e+00
856,0.00000000e+00,0.00000000e+00
858,0.00000000e+00,0.00000000e+00
860,0.00000000e+00,0.00000000e+00
862,0.00000000e+00,0.00000000e+00
864,0.00000000e+00,0.00000000e+00
866,0.00000000e+00,0.00000000e+00
868,0.00000000e+00,0.00000000e+00
870,0.00000000e+00,0.00000000e+00
872,0.00000000e+00,0.00000000e+00
874,0.00000000e+00,0.00000000e+00
876,0.00000000e+00,0.00000000e+00
878,0.00000000e+00,0.00000000e+00
880,0.00000000e+00,0.00000000e+00
882,0.00000000e+00,0.00000000e+00
884,0.00000000e+00,0.00000000e+00
886,0.00000000e+00,0.00000000e+00
888,0.00000000e+00,0.00000000e+00
890,0.00000000e+00,0.00000000e+00
892,0.00000000e+00,0.00000000e+00
894,0.00000000e+00,0.00000000e+00
896,0.00000000e+00,0.00000000e+00
898,0.00000000e+00,0.00000000e+00
900,0.00000000e+00,0.00000000e+00
902,0.00000000e+00,0.00000000e+00
904,0.00000000e+00,0.00000000e+00
906,0.00000000e+00,0.00000000e+00
908,0.00000000e+00,0.00000000e+00
910,0.00000000e+00,0.00000000e+00
912,0.00000000e+00,0.00000000e+00
914,0.00000000e+00,0.00000000e+00
916,0.00000000e+00,0.00000000e+00
918,0.00000000e+00,0.00000000e+00
920,0.00000000e+00,0.00000000e+00
922,0.00000000e+00,0.00000000e+00
924,0.00000000e+00,0.00000000e+00
926,0.00000000e+00,0.00000000e+00
928,0.00000000e+00,0.00000000e+00
930,0.00000000e+00,0.00000000e+00
932,0.00000000e+00,0.00000000e+00
934,0.00000000e+00,0.00000000e+00
936,0.00000000e+00,0.00000000e+00
938,0.00000000e+00,0.00000000e+00
940,0.00000000e+00,0.00000000e+00
942,0.00000000e+00,0.00000000e+00
944,0.00000000e+00,0.00000000e+00
946,0.00000000e+00,0.00000000e+00
948,0.00000000e+00,0.00000000e+00
950,0.00000000e+00,0.00000000e+00
952,0.00000000e+00,0.00000000e+00
954,0.00000000e+00,0.00000000e+00
956,0.00000000e+00,0.00000000e+00
958,0.00000000e+00,0.00000000e+00
960,0.00000000e+00,0.00000000e+00
962,0.00000000e+00,0.00000000e+00
964,0.00000000e+00,0.00000000e+00
966,0.00000000e+00,0.00000000e+00
968,0.00000000e+00,0.00000000e+00
970,0.00000000e+00,0.00000000e+00
972,0.00000000e+00,0.00000000e+00
974,0.00000000e+00,0.00000000e+00
976,0.00000000e+00,0.00000000e+00
978,0.00000000e+00,0.00000000e+00
980,0.00000000e+00,0.00000000e+00
982,0.00000000e+00,0.00000000e+00
984,0.00000000e+00,0.00000000e+00
986,0.00000000e+00,0.00000000e+00
988,0.00000000e+00,0.00000000e+00
990,0.00000000e+00,0.00000000e+00
992,0.00000000e+00,0.00000000e+00
994,0.00000000e+00,0.00000000e+00
996,0.00000000e+00,0.00000000e+00
998,0.00000000e+00,0.00000000e+00
1000,0.00000000e+00,0.00000000e+00
1002,0.00000000e+00,0.00000000e+00
1004,0.00000000e+00,0.00000000e+00
1006,0.00000000e+00,0.00000000e+00
1008,0.00000000e+00,0.00000000e+00
1010,0.00000000e+00,0.00000000e+00
1012,0.00000000e+00,0.00000000e+00
1014,0.00000000e+00,0.00000000e+00
1016,0.00000000e+00,0.00000000e+00
1018,0.00000000e+00,0.00000000e+00
1020,0.00000000e+00,0.00000000e+00
1022,0.00000000e+00,0.00000000e+00
1024,0.00000000e+00,0.00000000e+00
1026,0.00000000e+00,0.00000000e+00
1028,0.00000000e+00,0.00000000e+00
1030,0.00000000e+00,0.00000000e+00
1032,0.00000000e+00,0.00000000e+00
1034,0.00000000e+00,0.00000000e+00
1036,0.00000000e+00,0.00000000e+00
1038,0.00000000e+00,0.00000000e+00
1040,0.00000000e+00,0.00000000e+00
1042,0.00000000e+00,0.00000000e+00
1044,0.00000000e+00,0.00000000e+00
1046,0.00000000e+00,0.00000000e+00
1048,0.00000000e+00,0.00000000e+00
1050,0.00000000e+00,0.00000000e+00
1052,0.00000000e+00,0.00000000e+00
1054,0.00000000e+00,0.00000000e+00
1056,0.00000000e+00,0.00000000e+00
1058,0.00000000e+00,0.00000000e+00
1060,0.00000000e+00,0.00000000e+00
1062,0.00000000e+00,0.00000000e+00
1064,0.00000000e+00,0.00000000e+00
1066,0.00000000e+00,0.00000000e+00
1068,0.00000000e+00,0.00000000e+00
1070,0.00000000e+00,0.00000000e+00
1072,0.00000000e+00,0.00000000e+00
1074,0.00000000e+00,0.00000000e+00
1076,0.00000000e+00,0.00000000e+00
1078,0.00000000e+00,0.00000000e+00
1080,0.00000000e+00,0.00000000e+00
1082,0.00000000e+00,0.00000000e+00
1084,0.00000000e+00,0.00000000e+00
1086,0.00000000e+00,0.00000000e+00
1088,0.00000000e+00,0.00000000e+00
1090,0.00000000e+00,0.00000000e+00
1092,0.00000000e+00,0.00000000e+00
1094,0.00000000e+00,0.00000000e+00
1096,0.00000000e+00,0.00000000e+00
1098,0.00000000e+00,0.00000000e+00
1100,0.00000000e+00,0.00000000e+00
1102,0.00000000e+00,0.00000000e+00
1104,0.00000000e+00,0.00000000e+00
1106,0.00000000e+00,0.00000000e+00
1108,0.00000000e+00,0.00000000e+00
1110,0.00000000e+00,0.00000000e+00
1112,0.00000000e+00,0.00000000e+00
1114,0.00000000e+00,0.00000000e+00
1116,0.00000000e+00,0.00000000e+00
1118,0.00000000e+00,0.00000000e+00
1120,0.00000000e+00,0.00000000e+00
1122,0.00000000e+00,0.00000000e+00
1124,0.00000000e+00,0.00000000e+00
1126,0.00000000e+00,0.00000000e+00
1128,0.00000000e+00,0.00000000e+00
1130,0.00000000e+00,0.00000000e+00
1132,0.00000000e+00,0.00000000e+00
1134,0.00000000e+00,0.00000000e+00
1136,0.00000000e+00,0.00000000e+00
1138,0.00000000e+00,0.00000000e+00
1140,0.00000000e+00,0.00000000e+00
1142,0.00000000e+00,0.00000000e+00
1144,0.00000000e+00,0.00000000e+00
1146,0.00000000e+00,0.00000000e+00
1148,0.00000000e+00,0.00000000e+00
1150,0.00000000e+00,0.00000000e+00
1152,0.00000000e+00,0.00000000e+00
1154,0.00000000e+00,0.00000000e+00
1156,0.00000000e+00,0.00000000e+00
1158,0.00000000e+00,0.00000000e+00
1160,0.00000000e+00,0.00000000e+00
1162,0.00000000e+00,0.00000000e+00
1164,0.00000000e+00,0.00000000e+00
1166,0.00000000e+00,0.00000000e+00
1168,0.00000000e+00,0.00000000e+00
1170,0.00000000e+00,0.00000000e+00
1172,0.00000000e+00,0.00000000e+00
1174,0.00000000e+00,0.00000000e+00
1176,0.00000000e+00,0.00000000e+00
1178,0.00000000e+00,0.00000000e+00
1180,0.00000000e+00,0.00000000e+00
1182,0.00000000e+00,0.00000000e+00
1184,0.00000000e+00,0.00000000e+00
1186,0.00000000e+00,0.00000000e+00
1188,0.00000000e+00,0.00000000e+00
1190,0.00000000e+00,0.00000000e+00
1192,0.00000000e+00,0.00000000e+00
1194,0.00000000e+00,0.00000000e+00
1196,0.00000000e+00,0.00000000e+00
1198,0.00000000e+00,0.00000000e+00
1200,0.00000000e+00,0.00000000e+00
1202,0.00000000e+00,0.00000000e+00
1204,0.00000000e+00,0.00000000e+00
1206,0.00000000e+00,0.00000000e+00
1208,0.00000000e+00,0.00000000e+00
1210,0.00000000e+00,0.00000000e+00
1212,0.00000000e+00,0.00000000e+00
1214,0.00000000e+00,0.00000000e+00
1216,0.00000000e+00,0.00000000e+00
1218,0.00000000e+00,0.00000000e+00
1220,0.00000000e+00,0.00000000e+00
1222,0.00000000e+00,0.00000000e+00
1224,0.00000000e+00,0.00000000e+00
1226,0.00000000e+00,0.00000000e+00
1228,0.00000000e+00,0.00000000e+00
1230,0.00000000e+00,0.00000000e+00
1232,0.00000000e+00,0.00000000e+00
1234,0.00000000e+00,0.00000000e+00
1236,0.00000000e+00,0.00000000e+00
1238,0.00000000e+00,0.00000000e+00
1240,0.00000000e+00,0.00000000e+00
1242,0.00000000e+00,0.00000000e+00
1244,0.00000000e+00,0.00000000e+00
1246,0.00000000e+00,0.00000000e+00
1248,0.00000000e+00,0.00000000e+00
1250,0.00000000e+00,0.00000000e+00
1252,0.00000000e+00,0.00000000e+00
1254,0.00000000e+00,0.00000000e+00
1256,0.00000000e+00,0.00000000e+00
1258,0.00000000e+00,0.00000000e+00
1260,0.00000000e+00,0.00000000e+00
1262,0.00000000e+00,0.00000000e+00
1264,0.00000000e+00,0.00000000e+00
1266,0.00000000e+00,0.00000000e+00
1268,0.00000000e+00,0.00000000e+00
1270,0.00000000e+00,0.00000000e+00
1272,0.00000000e+00,0.00000000e+00
1274,0.00000000e+00,0.00000000e+00
1276,0.00000000e+00,0.00000000e+00
1278,0.00000000e+00,0.00000000e+00
1280,0.00000000e+00,0.00000000e+00
1282,0.00000000e+00,0.00000000e+00
1284,0.00000000e+00,0.00000000e+00
1286,0.00000000e+00,0.00000000e+00
1288,0.00000000e+00,0.00000000e+00
1290,0.00000000e+00,0.00000000e+00
1292,0.00000000e+00,0.00000000e+00
1294,0.00000000e+00,0.00000000e+00
1296,0.00000000e+00,0.00000000e+00
1298,0.00000000e+00,0.00000000e+00
1300,0.00000000e+00,0.00000000e+00
1302,0.00000000e+00,0.00000000e+00
1304,0.00000000e+00,0.00000000e+00
1306,0.00000000e+00,0.00000000e+00
1308,0.00000000e+00,0.00000000e+00
1310,0.00000000e+00,0.00000000e+00
1312,0.00000000e+00,0.00000000e+00
1314,0.00000000e+00,0.00000000e+00
1316,0.00000000e+00,0.00000000e+00
1318,0.00000000e+00,0.00000000e+00
1320,0.00000000e+00,0.00000000e+00
1322,0.00000000e+00,0.00000000e+00
1324,0.00000000e+00,0.00000000e+00
1326,0.00000000e+00,0.00000000e+00
1328,0.00000000e+00,0.00000000e+00
1330,0.00000000e+00,0.00000000e+00
1332,0.00000000e+00,0.00000000e+00
1334,0.00000000e+00,0.00000000e+00
1336,0.00000000e+00,0.00000000e+00
1338,0.00000000e+00,0.00000000e+00
1340,0.00000000e+00,0.00000000e+00
1342,0.00000000e+00,0.00000000e+00
1344,0.00000000e+00,0.00000000e+00
1346,0.00000000e+00,0.00000000e+00
1348,0.00000000e+00,0.00000000e+00
1350,0.00000000e+00,0.00000000e+00
1352,0.00000000e+00,0.00000000e+00
1354,0.00000000e+00,0.00000000e+00
1356,0.00000000e+00,0.00000000e+00
1358,0.00000000e+00,0.00000000e+00
1360,0.00000000e+00,0.00000000e+00
1362,0.00000000e+00,0.00000000e+00
1364,0.00000000e+00,0.00000000e+00
1366,0.00000000e+00,0.00000000e+00
1368,0.00000000e+00,0.00000000e+00
1370,0.00000000e+00,0.00000000e+00
1372,0.00000000e+00,0.00000000e+00
1374,0.00000000e+00,0.00000000e+00
1376,0.00000000e+00,0.00000000e+00
1378,0.00000000e+00,0.00000000e+00
1380,0.00000000e+00,0.00000000e+00
1382,0.00000000e+00,0.00000000e+00
1384,0.00000000e+00,0.00000000e+00
1386,0.00000000e+00,0.00000000e+00
1388,0.00000000e+00,0.00000000e+00
1390,0.00000000e+00,0.00000000e+00
1392,0.00000000e+00,0.00000000e+00
1394,0.00000000e+00,0.00000000e+00
1396,0.00000000e+00,0.00000000e+00
1398,0.00000000e+00,0.00000000e+00
1400,0.00000000e+00,0.00000000e+00
1402,0.00000000e+00,0.00000000e+00
1404,0.00000000e+00,0.00000000e+00
1406,0.00000000e+00,0.00000000e+00
1408,0.00000000e+00,0.00000000e+00
1410,0.00000000e+00,0.00000000e+00
1412,0.00000000e+00,0.00000000e+00
1414,0.00000000e+00,0.00000000e+00
1416,0.00000000e+00,0.00000000e+00
1418,0.00000000e+00,0.00000000e+00
1420,0.00000000e+00,0.00000000e+00
1422,0.00000000e+00,0.00000000e+00
1424,0.00000000e+00,0.00000000e+00
1426,0.00000000e+00,0.00000000e+00
1428,0.00000000e+00,0.00000000e+00
1430,0.00000000e+00,0.00000000e+00
1432,0.00000000e+00,0.00000000e+00
1434,0.00000000e+00,0.00000000e+00
1436,0.00000000e+00,0.00000000e+00
1438,0.00000000e+00,0.00000000e+00
1440,0.00000000e+00,0.00000000e+00
1442,0.00000000e+00,0.00000000e+00
1444,0.00000000e+00,0.00000000e+00
1446,0.00000000e+00,0.00000000e+00
1448,0.00000000e+00,0.00000000e+00
1450,0.00000000e+00,0.00000000e+00
1452,0.00000000e+00,0.00000000e+00
1454,0.00000000e+00,0.00000000e+00
1456,0.00000000e+00,0.00000000e+00
1458,0.00000000e+00,0.00000000e+00
1460,0.00000000e+00,0.00000000e+00
1462,0.00000000e+00,0.00000000e+00
1464,0.00000000e+00,0.00000000e+00
1466,0.00000000e+00,0.00000000e+00
1468,0.00000000e+00,0.00000000e+00
1470,0.00000000e+00,0.00000000e+00
1472,0.00000000e+00,0.00000000e+00
1474,0.00000000e+00,0.00000000e+00
1476,0.00000000e+00,0.00000000e+00
1478,0.00000000e+00,0.00000000e+00
1480,0.00000000e+00,0.00000000e+00
1482,0.00000000e+00,0.00000000e+00
1484,0.00000000e+00,0.00000000e+00
1486,0.00000000e+00,0.00000000e+00
1488,0.00000000e+00,0.00000000e+00
1490,0.00000000e+00,0.00000000e+00
1492,0.00000000e+00,0.00000000e+00
1494,0.00000000e+00,0.00000000e+00


==> data/syn_dfr/sim_10e8/syndfr_2_1495_23_30_11_12.csv <==
sw,occ,err,dfr
0,0,0,0.00000000e+00
2,0,0,0.00000000e+00
4,0,0,0.00000000e+00
6,0,0,0.00000000e+00
8,0,0,0.00000000e+00
10,0,0,0.00000000e+00
12,0,0,0.00000000e+00
14,0,0,0.00000000e+00
16,0,0,0.00000000e+00
18,0,0,0.00000000e+00
20,0,0,0.00000000e+00
22,0,0,0.00000000e+00
24,0,0,0.00000000e+00
26,0,0,0.00000000e+00
28,0,0,0.00000000e+00
30,0,0,0.00000000e+00
32,0,0,0.00000000e+00
34,0,0,0.00000000e+00
36,0,0,0.00000000e+00
38,0,0,0.00000000e+00
40,0,0,0.00000000e+00
42,0,0,0.00000000e+00
44,0,0,0.00000000e+00
46,0,0,0.00000000e+00
48,0,0,0.00000000e+00
50,0,0,0.00000000e+00
52,0,0,0.00000000e+00
54,0,0,0.00000000e+00
56,0,0,0.00000000e+00
58,0,0,0.00000000e+00
60,0,0,0.00000000e+00
62,0,0,0.00000000e+00
64,0,0,0.00000000e+00
66,0,0,0.00000000e+00
68,0,0,0.00000000e+00
70,0,0,0.00000000e+00
72,0,0,0.00000000e+00
74,0,0,0.00000000e+00
76,0,0,0.00000000e+00
78,0,0,0.00000000e+00
80,0,0,0.00000000e+00
82,0,0,0.00000000e+00
84,0,0,0.00000000e+00
86,0,0,0.00000000e+00
88,0,0,0.00000000e+00
90,0,0,0.00000000e+00
92,0,0,0.00000000e+00
94,0,0,0.00000000e+00
96,0,0,0.00000000e+00
98,0,0,0.00000000e+00
100,0,0,0.00000000e+00
102,0,0,0.00000000e+00
104,0,0,0.00000000e+00
106,0,0,0.00000000e+00
108,0,0,0.00000000e+00
110,0,0,0.00000000e+00
112,0,0,0.00000000e+00
114,0,0,0.00000000e+00
116,0,0,0.00000000e+00
118,0,0,0.00000000e+00
120,0,0,0.00000000e+00
122,0,0,0.00000000e+00
124,0,0,0.00000000e+00
126,0,0,0.00000000e+00
128,0,0,0.00000000e+00
130,0,0,0.00000000e+00
132,0,0,0.00000000e+00
134,0,0,0.00000000e+00
136,0,0,0.00000000e+00
138,0,0,0.00000000e+00
140,0,0,0.00000000e+00
142,0,0,0.00000000e+00
144,0,0,0.00000000e+00
146,0,0,0.00000000e+00
148,0,0,0.00000000e+00
150,0,0,0.00000000e+00
152,0,0,0.00000000e+00
154,0,0,0.00000000e+00
156,0,0,0.00000000e+00
158,0,0,0.00000000e+00
160,0,0,0.00000000e+00
162,0,0,0.00000000e+00
164,0,0,0.00000000e+00
166,0,0,0.00000000e+00
168,0,0,0.00000000e+00
170,0,0,0.00000000e+00
172,0,0,0.00000000e+00
174,0,0,0.00000000e+00
176,0,0,0.00000000e+00
178,0,0,0.00000000e+00
180,0,0,0.00000000e+00
182,0,0,0.00000000e+00
184,0,0,0.00000000e+00
186,0,0,0.00000000e+00
188,0,0,0.00000000e+00
190,0,0,0.00000000e+00
192,0,0,0.00000000e+00
194,0,0,0.00000000e+00
196,0,0,0.00000000e+00
198,0,0,0.00000000e+00
200,0,0,0.00000000e+00
202,0,0,0.00000000e+00
204,0,0,0.00000000e+00
206,0,0,0.00000000e+00
208,0,0,0.00000000e+00
210,0,0,0.00000000e+00
212,0,0,0.00000000e+00
214,0,0,0.00000000e+00
216,0,0,0.00000000e+00
218,0,0,0.00000000e+00
220,0,0,0.00000000e+00
222,0,0,0.00000000e+00
224,0,0,0.00000000e+00
226,0,0,0.00000000e+00
228,0,0,0.00000000e+00
230,0,0,0.00000000e+00
232,0,0,0.00000000e+00
234,0,0,0.00000000e+00
236,0,0,0.00000000e+00
238,0,0,0.00000000e+00
240,0,0,0.00000000e+00
242,0,0,0.00000000e+00
244,0,0,0.00000000e+00
246,0,0,0.00000000e+00
248,0,0,0.00000000e+00
250,0,0,0.00000000e+00
252,0,0,0.00000000e+00
254,0,0,0.00000000e+00
256,0,0,0.00000000e+00
258,0,0,0.00000000e+00
260,0,0,0.00000000e+00
262,0,0,0.00000000e+00
264,0,0,0.00000000e+00
266,0,0,0.00000000e+00
268,0,0,0.00000000e+00
270,0,0,0.00000000e+00
272,0,0,0.00000000e+00
274,0,0,0.00000000e+00
276,0,0,0.00000000e+00
278,0,0,0.00000000e+00
280,0,0,0.00000000e+00
282,0,0,0.00000000e+00
284,0,0,0.00000000e+00
286,0,0,0.00000000e+00
288,0,0,0.00000000e+00
290,0,0,0.00000000e+00
292,0,0,0.00000000e+00
294,0,0,0.00000000e+00
296,0,0,0.00000000e+00
298,0,0,0.00000000e+00
300,0,0,0.00000000e+00
302,0,0,0.00000000e+00
304,0,0,0.00000000e+00
306,0,0,0.00000000e+00
308,0,0,0.00000000e+00
310,0,0,0.00000000e+00
312,0,0,0.00000000e+00
314,0,0,0.00000000e+00
316,0,0,0.00000000e+00
318,0,0,0.00000000e+00
320,0,0,0.00000000e+00
322,0,0,0.00000000e+00
324,0,0,0.00000000e+00
326,0,0,0.00000000e+00
328,0,0,0.00000000e+00
330,0,0,0.00000000e+00
332,0,0,0.00000000e+00
334,0,0,0.00000000e+00
336,0,0,0.00000000e+00
338,0,0,0.00000000e+00
340,0,0,0.00000000e+00
342,0,0,0.00000000e+00
344,0,0,0.00000000e+00
346,0,0,0.00000000e+00
348,0,0,0.00000000e+00
350,0,0,0.00000000e+00
352,0,0,0.00000000e+00
354,0,0,0.00000000e+00
356,0,0,0.00000000e+00
358,0,0,0.00000000e+00
360,0,0,0.00000000e+00
362,0,0,0.00000000e+00
364,0,0,0.00000000e+00
366,0,0,0.00000000e+00
368,0,0,0.00000000e+00
370,0,0,0.00000000e+00
372,0,0,0.00000000e+00
374,1,1,1.00000000e+00
376,1,1,1.00000000e+00
378,0,0,0.00000000e+00
380,6,6,1.00000000e+00
382,12,12,1.00000000e+00
384,14,14,1.00000000e+00
386,23,23,1.00000000e+00
388,58,58,1.00000000e+00
390,89,89,1.00000000e+00
392,200,200,1.00000000e+00
394,379,379,1.00000000e+00
396,645,645,1.00000000e+00
398,1146,1146,1.00000000e+00
400,1990,1990,1.00000000e+00
402,3277,3277,1.00000000e+00
404,5735,5735,1.00000000e+00
406,9521,9521,1.00000000e+00
408,15324,15324,1.00000000e+00
410,24001,24001,1.00000000e+00
412,37454,37454,1.00000000e+00
414,57971,57971,1.00000000e+00
416,86699,86699,1.00000000e+00
418,128151,128151,1.00000000e+00
420,185415,185415,1.00000000e+00
422,262968,262968,1.00000000e+00
424,366017,366017,1.00000000e+00
426,501045,501045,1.00000000e+00
428,671039,671039,1.00000000e+00
430,883746,883746,1.00000000e+00
432,1139500,1139500,1.00000000e+00
434,1445805,1445805,1.00000000e+00
436,1793701,1793701,1.00000000e+00
438,2190187,2190187,1.00000000e+00
440,2621080,2621080,1.00000000e+00
442,3073364,3073364,1.00000000e+00
444,3540366,3540366,1.00000000e+00
446,3999729,3999729,1.00000000e+00
448,4431516,4431516,1.00000000e+00
450,4820688,4820688,1.00000000e+00
452,5138370,5138370,1.00000000e+00
454,5376011,5376011,1.00000000e+00
456,5518577,5518577,1.00000000e+00
458,5548602,5548602,1.00000000e+00
460,5487720,5487720,1.00000000e+00
462,5310131,5310131,1.00000000e+00
464,5041387,5041387,1.00000000e+00
466,4694420,4694420,1.00000000e+00
468,4286176,4286176,1.00000000e+00
470,3837126,3837126,1.00000000e+00
472,3371055,3371055,1.00000000e+00
474,2899734,2899734,1.00000000e+00
476,2447518,2447518,1.00000000e+00
478,2027313,2027313,1.00000000e+00
480,1643700,1643700,1.00000000e+00
482,1307645,1307645,1.00000000e+00
484,1019552,1019552,1.00000000e+00
486,778875,778875,1.00000000e+00
488,582997,582997,1.00000000e+00
490,427726,427726,1.00000000e+00
492,307059,307059,1.00000000e+00
494,217324,217324,1.00000000e+00
496,150235,150235,1.00000000e+00
498,101547,101547,1.00000000e+00
500,66914,66914,1.00000000e+00
502,43536,43536,1.00000000e+00
504,27635,27635,1.00000000e+00
506,17203,17203,1.00000000e+00
508,10434,10434,1.00000000e+00
510,6367,6367,1.00000000e+00
512,3663,3663,1.00000000e+00
514,2006,2006,1.00000000e+00
516,1219,1219,1.00000000e+00
518,671,671,1.00000000e+00
520,330,330,1.00000000e+00
522,177,177,1.00000000e+00
524,93,93,1.00000000e+00
526,52,52,1.00000000e+00
528,19,19,1.00000000e+00
530,8,8,1.00000000e+00
532,4,4,1.00000000e+00
534,4,4,1.00000000e+00
536,2,2,1.00000000e+00
538,0,0,0.00000000e+00
540,0,0,0.00000000e+00
542,0,0,0.00000000e+00
544,0,0,0.00000000e+00
546,0,0,0.00000000e+00
548,0,0,0.00000000e+00
550,0,0,0.00000000e+00
552,0,0,0.00000000e+00
554,0,0,0.00000000e+00
556,0,0,0.00000000e+00
558,0,0,0.00000000e+00
560,0,0,0.00000000e+00
562,0,0,0.00000000e+00
564,0,0,0.00000000e+00
566,0,0,0.00000000e+00
568,0,0,0.00000000e+00
570,0,0,0.00000000e+00
572,0,0,0.00000000e+00
574,0,0,0.00000000e+00
576,0,0,0.00000000e+00
578,0,0,0.00000000e+00
580,0,0,0.00000000e+00
582,0,0,0.00000000e+00
584,0,0,0.00000000e+00
586,0,0,0.00000000e+00
588,0,0,0.00000000e+00
590,0,0,0.00000000e+00
592,0,0,0.00000000e+00
594,0,0,0.00000000e+00
596,0,0,0.00000000e+00
598,0,0,0.00000000e+00
600,0,0,0.00000000e+00
602,0,0,0.00000000e+00
604,0,0,0.00000000e+00
606,0,0,0.00000000e+00
608,0,0,0.00000000e+00
610,0,0,0.00000000e+00
612,0,0,0.00000000e+00
614,0,0,0.00000000e+00
616,0,0,0.00000000e+00
618,0,0,0.00000000e+00
620,0,0,0.00000000e+00
622,0,0,0.00000000e+00
624,0,0,0.00000000e+00
626,0,0,0.00000000e+00
628,0,0,0.00000000e+00
630,0,0,0.00000000e+00
632,0,0,0.00000000e+00
634,0,0,0.00000000e+00
636,0,0,0.00000000e+00
638,0,0,0.00000000e+00
640,0,0,0.00000000e+00
642,0,0,0.00000000e+00
644,0,0,0.00000000e+00
646,0,0,0.00000000e+00
648,0,0,0.00000000e+00
650,0,0,0.00000000e+00
652,0,0,0.00000000e+00
654,0,0,0.00000000e+00
656,0,0,0.00000000e+00
658,0,0,0.00000000e+00
660,0,0,0.00000000e+00
662,0,0,0.00000000e+00
664,0,0,0.00000000e+00
666,0,0,0.00000000e+00
668,0,0,0.00000000e+00
670,0,0,0.00000000e+00
672,0,0,0.00000000e+00
674,0,0,0.00000000e+00
676,0,0,0.00000000e+00
678,0,0,0.00000000e+00
680,0,0,0.00000000e+00
682,0,0,0.00000000e+00
684,0,0,0.00000000e+00
686,0,0,0.00000000e+00
688,0,0,0.00000000e+00
690,0,0,0.00000000e+00


==> data/syn_dfr/sim_10e8/syndfr_2_1495_23_30_12_12.csv <==
sw,occ,err,dfr
0,0,0,0.00000000e+00
2,0,0,0.00000000e+00
4,0,0,0.00000000e+00
6,0,0,0.00000000e+00
8,0,0,0.00000000e+00
10,0,0,0.00000000e+00
12,0,0,0.00000000e+00
14,0,0,0.00000000e+00
16,0,0,0.00000000e+00
18,0,0,0.00000000e+00
20,0,0,0.00000000e+00
22,0,0,0.00000000e+00
24,0,0,0.00000000e+00
26,0,0,0.00000000e+00
28,0,0,0.00000000e+00
30,0,0,0.00000000e+00
32,0,0,0.00000000e+00
34,0,0,0.00000000e+00
36,0,0,0.00000000e+00
38,0,0,0.00000000e+00
40,0,0,0.00000000e+00
42,0,0,0.00000000e+00
44,0,0,0.00000000e+00
46,0,0,0.00000000e+00
48,0,0,0.00000000e+00
50,0,0,0.00000000e+00
52,0,0,0.00000000e+00
54,0,0,0.00000000e+00
56,0,0,0.00000000e+00
58,0,0,0.00000000e+00
60,0,0,0.00000000e+00
62,0,0,0.00000000e+00
64,0,0,0.00000000e+00
66,0,0,0.00000000e+00
68,0,0,0.00000000e+00
70,0,0,0.00000000e+00
72,0,0,0.00000000e+00
74,0,0,0.00000000e+00
76,0,0,0.00000000e+00
78,0,0,0.00000000e+00
80,0,0,0.00000000e+00
82,0,0,0.00000000e+00
84,0,0,0.00000000e+00
86,0,0,0.00000000e+00
88,0,0,0.00000000e+00
90,0,0,0.00000000e+00
92,0,0,0.00000000e+00
94,0,0,0.00000000e+00
96,0,0,0.00000000e+00
98,0,0,0.00000000e+00
100,0,0,0.00000000e+00
102,0,0,0.00000000e+00
104,0,0,0.00000000e+00
106,0,0,0.00000000e+00
108,0,0,0.00000000e+00
110,0,0,0.00000000e+00
112,0,0,0.00000000e+00
114,0,0,0.00000000e+00
116,0,0,0.00000000e+00
118,0,0,0.00000000e+00
120,0,0,0.00000000e+00
122,0,0,0.00000000e+00
124,0,0,0.00000000e+00
126,0,0,0.00000000e+00
128,0,0,0.00000000e+00
130,0,0,0.00000000e+00
132,0,0,0.00000000e+00
134,0,0,0.00000000e+00
136,0,0,0.00000000e+00
138,0,0,0.00000000e+00
140,0,0,0.00000000e+00
142,0,0,0.00000000e+00
144,0,0,0.00000000e+00
146,0,0,0.00000000e+00
148,0,0,0.00000000e+00
150,0,0,0.00000000e+00
152,0,0,0.00000000e+00
154,0,0,0.00000000e+00
156,0,0,0.00000000e+00
158,0,0,0.00000000e+00
160,0,0,0.00000000e+00
162,0,0,0.00000000e+00
164,0,0,0.00000000e+00
166,0,0,0.00000000e+00
168,0,0,0.00000000e+00
170,0,0,0.00000000e+00
172,0,0,0.00000000e+00
174,0,0,0.00000000e+00
176,0,0,0.00000000e+00
178,0,0,0.00000000e+00
180,0,0,0.00000000e+00
182,0,0,0.00000000e+00
184,0,0,0.00000000e+00
186,0,0,0.00000000e+00
188,0,0,0.00000000e+00
190,0,0,0.00000000e+00
192,0,0,0.00000000e+00
194,0,0,0.00000000e+00
196,0,0,0.00000000e+00
198,0,0,0.00000000e+00
200,0,0,0.00000000e+00
202,0,0,0.00000000e+00
204,0,0,0.00000000e+00
206,0,0,0.00000000e+00
208,0,0,0.00000000e+00
210,0,0,0.00000000e+00
212,0,0,0.00000000e+00
214,0,0,0.00000000e+00
216,0,0,0.00000000e+00
218,0,0,0.00000000e+00
220,0,0,0.00000000e+00
222,0,0,0.00000000e+00
224,0,0,0.00000000e+00
226,0,0,0.00000000e+00
228,0,0,0.00000000e+00
230,0,0,0.00000000e+00
232,0,0,0.00000000e+00
234,0,0,0.00000000e+00
236,0,0,0.00000000e+00
238,0,0,0.00000000e+00
240,0,0,0.00000000e+00
242,0,0,0.00000000e+00
244,0,0,0.00000000e+00
246,0,0,0.00000000e+00
248,0,0,0.00000000e+00
250,0,0,0.00000000e+00
252,0,0,0.00000000e+00
254,0,0,0.00000000e+00
256,0,0,0.00000000e+00
258,0,0,0.00000000e+00
260,0,0,0.00000000e+00
262,0,0,0.00000000e+00
264,0,0,0.00000000e+00
266,0,0,0.00000000e+00
268,0,0,0.00000000e+00
270,0,0,0.00000000e+00
272,0,0,0.00000000e+00
274,0,0,0.00000000e+00
276,0,0,0.00000000e+00
278,0,0,0.00000000e+00
280,0,0,0.00000000e+00
282,0,0,0.00000000e+00
284,0,0,0.00000000e+00
286,0,0,0.00000000e+00
288,0,0,0.00000000e+00
290,0,0,0.00000000e+00
292,0,0,0.00000000e+00
294,0,0,0.00000000e+00
296,0,0,0.00000000e+00
298,0,0,0.00000000e+00
300,0,0,0.00000000e+00
302,0,0,0.00000000e+00
304,0,0,0.00000000e+00
306,0,0,0.00000000e+00
308,0,0,0.00000000e+00
310,0,0,0.00000000e+00
312,0,0,0.00000000e+00
314,0,0,0.00000000e+00
316,0,0,0.00000000e+00
318,0,0,0.00000000e+00
320,0,0,0.00000000e+00
322,0,0,0.00000000e+00
324,0,0,0.00000000e+00
326,0,0,0.00000000e+00
328,0,0,0.00000000e+00
330,0,0,0.00000000e+00
332,0,0,0.00000000e+00
334,0,0,0.00000000e+00
336,0,0,0.00000000e+00
338,0,0,0.00000000e+00
340,0,0,0.00000000e+00
342,0,0,0.00000000e+00
344,0,0,0.00000000e+00
346,0,0,0.00000000e+00
348,0,0,0.00000000e+00
350,0,0,0.00000000e+00
352,0,0,0.00000000e+00
354,0,0,0.00000000e+00
356,0,0,0.00000000e+00
358,0,0,0.00000000e+00
360,0,0,0.00000000e+00
362,0,0,0.00000000e+00
364,0,0,0.00000000e+00
366,0,0,0.00000000e+00
368,0,0,0.00000000e+00
370,0,0,0.00000000e+00
372,0,0,0.00000000e+00
374,2,1,5.00000000e-01
376,0,0,0.00000000e+00
378,2,0,0.00000000e+00
380,8,6,7.50000000e-01
382,5,3,6.00000000e-01
384,14,10,7.14285714e-01
386,20,17,8.50000000e-01
388,53,46,8.67924528e-01
390,95,68,7.15789474e-01
392,194,162,8.35051546e-01
394,381,334,8.76640420e-01
396,599,540,9.01502504e-01
398,1181,1082,9.16172735e-01
400,1950,1824,9.35384615e-01
402,3399,3236,9.52044719e-01
404,5756,5566,9.66990966e-01
406,9621,9391,9.76093961e-01
408,15239,14975,9.82676029e-01
410,24506,24215,9.88125357e-01
412,37944,37641,9.92014548e-01
414,57917,57622,9.94906504e-01
416,86871,86604,9.96926477e-01
418,128120,127877,9.98103341e-01
420,185961,185770,9.98972903e-01
422,262628,262502,9.99520234e-01
424,365764,365669,9.99740270e-01
426,500600,500524,9.99848182e-01
428,671225,671193,9.99952326e-01
430,884259,884238,9.99976251e-01
432,1138630,1138618,9.99989461e-01
434,1444809,1444802,9.99995155e-01
436,1796150,1796147,9.99998330e-01
438,2187345,2187342,9.99998628e-01
440,2618598,2618597,9.99999618e-01
442,3072542,3072542,1.00000000e+00
444,3540303,3540302,9.99999718e-01
446,3995914,3995914,1.00000000e+00
448,4433902,4433902,1.00000000e+00
450,4815184,4815184,1.00000000e+00
452,5139179,5139179,1.00000000e+00
454,5375429,5375429,1.00000000e+00
456,5517868,5517868,1.00000000e+00
458,5553235,5553235,1.00000000e+00
460,5486674,5486674,1.00000000e+00
462,5308015,5308015,1.00000000e+00
464,5045040,5045040,1.00000000e+00
466,4691441,4691441,1.00000000e+00
468,4286315,4286315,1.00000000e+00
470,3837154,3837154,1.00000000e+00
472,3375293,3375293,1.00000000e+00
474,2900504,2900504,1.00000000e+00
476,2449500,2449500,1.00000000e+00
478,2026058,2026058,1.00000000e+00
480,1643008,1643008,1.00000000e+00
482,1307601,1307601,1.00000000e+00
484,1020731,1020731,1.00000000e+00
486,781203,781203,1.00000000e+00
488,582387,582387,1.00000000e+00
490,427366,427366,1.00000000e+00
492,307552,307552,1.00000000e+00
494,217407,217407,1.00000000e+00
496,150536,150536,1.00000000e+00
498,101808,101808,1.00000000e+00
500,66694,66694,1.00000000e+00
502,43726,43726,1.00000000e+00
504,28037,28037,1.00000000e+00
506,17282,17282,1.00000000e+00
508,10529,10529,1.00000000e+00
510,6402,6402,1.00000000e+00
512,3681,3681,1.00000000e+00
514,2124,2124,1.00000000e+00
516,1172,1172,1.00000000e+00
518,657,657,1.00000000e+00
520,365,365,1.00000000e+00
522,187,187,1.00000000e+00
524,66,66,1.00000000e+00
526,47,47,1.00000000e+00
528,18,18,1.00000000e+00
530,8,8,1.00000000e+00
532,7,7,1.00000000e+00
534,1,1,1.00000000e+00
536,1,1,1.00000000e+00
538,1,1,1.00000000e+00
540,0,0,0.00000000e+00
542,0,0,0.00000000e+00
544,0,0,0.00000000e+00
546,0,0,0.00000000e+00
548,0,0,0.00000000e+00
550,0,0,0.00000000e+00
552,0,0,0.00000000e+00
554,0,0,0.00000000e+00
556,0,0,0.00000000e+00
558,0,0,0.00000000e+00
560,0,0,0.00000000e+00
562,0,0,0.00000000e+00
564,0,0,0.00000000e+00
566,0,0,0.00000000e+00
568,0,0,0.00000000e+00
570,0,0,0.00000000e+00
572,0,0,0.00000000e+00
574,0,0,0.00000000e+00
576,0,0,0.00000000e+00
578,0,0,0.00000000e+00
580,0,0,0.00000000e+00
582,0,0,0.00000000e+00
584,0,0,0.00000000e+00
586,0,0,0.00000000e+00
588,0,0,0.00000000e+00
590,0,0,0.00000000e+00
592,0,0,0.00000000e+00
594,0,0,0.00000000e+00
596,0,0,0.00000000e+00
598,0,0,0.00000000e+00
600,0,0,0.00000000e+00
602,0,0,0.00000000e+00
604,0,0,0.00000000e+00
606,0,0,0.00000000e+00
608,0,0,0.00000000e+00
610,0,0,0.00000000e+00
612,0,0,0.00000000e+00
614,0,0,0.00000000e+00
616,0,0,0.00000000e+00
618,0,0,0.00000000e+00
620,0,0,0.00000000e+00
622,0,0,0.00000000e+00
624,0,0,0.00000000e+00
626,0,0,0.00000000e+00
628,0,0,0.00000000e+00
630,0,0,0.00000000e+00
632,0,0,0.00000000e+00
634,0,0,0.00000000e+00
636,0,0,0.00000000e+00
638,0,0,0.00000000e+00
640,0,0,0.00000000e+00
642,0,0,0.00000000e+00
644,0,0,0.00000000e+00
646,0,0,0.00000000e+00
648,0,0,0.00000000e+00
650,0,0,0.00000000e+00
652,0,0,0.00000000e+00
654,0,0,0.00000000e+00
656,0,0,0.00000000e+00
658,0,0,0.00000000e+00
660,0,0,0.00000000e+00
662,0,0,0.00000000e+00
664,0,0,0.00000000e+00
666,0,0,0.00000000e+00
668,0,0,0.00000000e+00
670,0,0,0.00000000e+00
672,0,0,0.00000000e+00
674,0,0,0.00000000e+00
676,0,0,0.00000000e+00
678,0,0,0.00000000e+00
680,0,0,0.00000000e+00
682,0,0,0.00000000e+00
684,0,0,0.00000000e+00
686,0,0,0.00000000e+00
688,0,0,0.00000000e+00
690,0,0,0.00000000e+00


==> data/syn_dfr/sim_10e8/syndfr_2_1495_23_30_13_12.csv <==
sw,occ,err,dfr
0,0,0,0.00000000e+00
2,0,0,0.00000000e+00
4,0,0,0.00000000e+00
6,0,0,0.00000000e+00
8,0,0,0.00000000e+00
10,0,0,0.00000000e+00
12,0,0,0.00000000e+00
14,0,0,0.00000000e+00
16,0,0,0.00000000e+00
18,0,0,0.00000000e+00
20,0,0,0.00000000e+00
22,0,0,0.00000000e+00
24,0,0,0.00000000e+00
26,0,0,0.00000000e+00
28,0,0,0.00000000e+00
30,0,0,0.00000000e+00
32,0,0,0.00000000e+00
34,0,0,0.00000000e+00
36,0,0,0.00000000e+00
38,0,0,0.00000000e+00
40,0,0,0.00000000e+00
42,0,0,0.00000000e+00
44,0,0,0.00000000e+00
46,0,0,0.00000000e+00
48,0,0,0.00000000e+00
50,0,0,0.00000000e+00
52,0,0,0.00000000e+00
54,0,0,0.00000000e+00
56,0,0,0.00000000e+00
58,0,0,0.00000000e+00
60,0,0,0.00000000e+00
62,0,0,0.00000000e+00
64,0,0,0.00000000e+00
66,0,0,0.00000000e+00
68,0,0,0.00000000e+00
70,0,0,0.00000000e+00
72,0,0,0.00000000e+00
74,0,0,0.00000000e+00
76,0,0,0.00000000e+00
78,0,0,0.00000000e+00
80,0,0,0.00000000e+00
82,0,0,0.00000000e+00
84,0,0,0.00000000e+00
86,0,0,0.00000000e+00
88,0,0,0.00000000e+00
90,0,0,0.00000000e+00
92,0,0,0.00000000e+00
94,0,0,0.00000000e+00
96,0,0,0.00000000e+00
98,0,0,0.00000000e+00
100,0,0,0.00000000e+00
102,0,0,0.00000000e+00
104,0,0,0.00000000e+00
106,0,0,0.00000000e+00
108,0,0,0.00000000e+00
110,0,0,0.00000000e+00
112,0,0,0.00000000e+00
114,0,0,0.00000000e+00
116,0,0,0.00000000e+00
118,0,0,0.00000000e+00
120,0,0,0.00000000e+00
122,0,0,0.00000000e+00
124,0,0,0.00000000e+00
126,0,0,0.00000000e+00
128,0,0,0.00000000e+00
130,0,0,0.00000000e+00
132,0,0,0.00000000e+00
134,0,0,0.00000000e+00
136,0,0,0.00000000e+00
138,0,0,0.00000000e+00
140,0,0,0.00000000e+00
142,0,0,0.00000000e+00
144,0,0,0.00000000e+00
146,0,0,0.00000000e+00
148,0,0,0.00000000e+00
150,0,0,0.00000000e+00
152,0,0,0.00000000e+00
154,0,0,0.00000000e+00
156,0,0,0.00000000e+00
158,0,0,0.00000000e+00
160,0,0,0.00000000e+00
162,0,0,0.00000000e+00
164,0,0,0.00000000e+00
166,0,0,0.00000000e+00
168,0,0,0.00000000e+00
170,0,0,0.00000000e+00
172,0,0,0.00000000e+00
174,0,0,0.00000000e+00
176,0,0,0.00000000e+00
178,0,0,0.00000000e+00
180,0,0,0.00000000e+00
182,0,0,0.00000000e+00
184,0,0,0.00000000e+00
186,0,0,0.00000000e+00
188,0,0,0.00000000e+00
190,0,0,0.00000000e+00
192,0,0,0.00000000e+00
194,0,0,0.00000000e+00
196,0,0,0.00000000e+00
198,0,0,0.00000000e+00
200,0,0,0.00000000e+00
202,0,0,0.00000000e+00
204,0,0,0.00000000e+00
206,0,0,0.00000000e+00
208,0,0,0.00000000e+00
210,0,0,0.00000000e+00
212,0,0,0.00000000e+00
214,0,0,0.00000000e+00
216,0,0,0.00000000e+00
218,0,0,0.00000000e+00
220,0,0,0.00000000e+00
222,0,0,0.00000000e+00
224,0,0,0.00000000e+00
226,0,0,0.00000000e+00
228,0,0,0.00000000e+00
230,0,0,0.00000000e+00
232,0,0,0.00000000e+00
234,0,0,0.00000000e+00
236,0,0,0.00000000e+00
238,0,0,0.00000000e+00
240,0,0,0.00000000e+00
242,0,0,0.00000000e+00
244,0,0,0.00000000e+00
246,0,0,0.00000000e+00
248,0,0,0.00000000e+00
250,0,0,0.00000000e+00
252,0,0,0.00000000e+00
254,0,0,0.00000000e+00
256,0,0,0.00000000e+00
258,0,0,0.00000000e+00
260,0,0,0.00000000e+00
262,0,0,0.00000000e+00
264,0,0,0.00000000e+00
266,0,0,0.00000000e+00
268,0,0,0.00000000e+00
270,0,0,0.00000000e+00
272,0,0,0.00000000e+00
274,0,0,0.00000000e+00
276,0,0,0.00000000e+00
278,0,0,0.00000000e+00
280,0,0,0.00000000e+00
282,0,0,0.00000000e+00
284,0,0,0.00000000e+00
286,0,0,0.00000000e+00
288,0,0,0.00000000e+00
290,0,0,0.00000000e+00
292,0,0,0.00000000e+00
294,0,0,0.00000000e+00
296,0,0,0.00000000e+00
298,0,0,0.00000000e+00
300,0,0,0.00000000e+00
302,0,0,0.00000000e+00
304,0,0,0.00000000e+00
306,0,0,0.00000000e+00
308,0,0,0.00000000e+00
310,0,0,0.00000000e+00
312,0,0,0.00000000e+00
314,0,0,0.00000000e+00
316,0,0,0.00000000e+00
318,0,0,0.00000000e+00
320,0,0,0.00000000e+00
322,0,0,0.00000000e+00
324,0,0,0.00000000e+00
326,0,0,0.00000000e+00
328,0,0,0.00000000e+00
330,0,0,0.00000000e+00
332,0,0,0.00000000e+00
334,0,0,0.00000000e+00
336,0,0,0.00000000e+00
338,0,0,0.00000000e+00
340,0,0,0.00000000e+00
342,0,0,0.00000000e+00
344,0,0,0.00000000e+00
346,0,0,0.00000000e+00
348,0,0,0.00000000e+00
350,0,0,0.00000000e+00
352,0,0,0.00000000e+00
354,0,0,0.00000000e+00
356,0,0,0.00000000e+00
358,0,0,0.00000000e+00
360,0,0,0.00000000e+00
362,0,0,0.00000000e+00
364,0,0,0.00000000e+00
366,0,0,0.00000000e+00
368,0,0,0.00000000e+00
370,0,0,0.00000000e+00
372,0,0,0.00000000e+00
374,0,0,0.00000000e+00
376,2,0,0.00000000e+00
378,2,0,0.00000000e+00
380,7,0,0.00000000e+00
382,8,1,1.25000000e-01
384,14,0,0.00000000e+00
386,25,1,4.00000000e-02
388,66,5,7.57575758e-02
390,84,14,1.66666667e-01
392,198,18,9.09090909e-02
394,358,46,1.28491620e-01
396,658,75,1.13981763e-01
398,1124,117,1.04092527e-01
400,1974,213,1.07902736e-01
402,3434,400,1.16482236e-01
404,5721,758,1.32494319e-01
406,9513,1306,1.37285819e-01
408,15239,2216,1.45416366e-01
410,24415,3805,1.55846815e-01
412,37522,6252,1.66622248e-01
414,57952,10653,1.83824544e-01
416,86957,17394,2.00029900e-01
418,128117,27815,2.17106239e-01
420,185227,44398,2.39695077e-01
422,263384,69014,2.62028065e-01
424,365418,105401,2.88439540e-01
426,500164,159077,3.18049680e-01
428,671447,233883,3.48326823e-01
430,885620,338527,3.82248594e-01
432,1139678,476395,4.18008420e-01
434,1445394,659766,4.56461006e-01
436,1795095,891692,4.96738056e-01
438,2188261,1179716,5.39111194e-01
440,2620620,1525488,5.82109577e-01
442,3072717,1922947,6.25813246e-01
444,3540689,2370539,6.69513476e-01
446,3995831,2845864,7.12208299e-01
448,4433574,3343278,7.54081921e-01
450,4819143,3820174,7.92708164e-01
452,5137320,4258555,8.28944858e-01
454,5377553,4633810,8.61694901e-01
456,5515243,4911110,8.90461218e-01
458,5552696,5083321,9.15468990e-01
460,5480821,5131936,9.36344391e-01
462,5305841,5057181,9.53134668e-01
464,5041246,4873442,9.66713785e-01
466,4695109,4586828,9.76937490e-01
468,4286613,4219860,9.84427566e-01
470,3839696,3801311,9.90003115e-01
472,3369477,3348226,9.93693086e-01
474,2900325,2889361,9.96219734e-01
476,2449969,2444665,9.97835075e-01
478,2029408,2026942,9.98784867e-01
480,1645934,1644885,9.99362672e-01
482,1308050,1307588,9.99646802e-01
484,1019429,1019255,9.99829316e-01
486,778877,778821,9.99928102e-01
488,583961,583940,9.99964039e-01
490,428301,428292,9.99978987e-01
492,307920,307918,9.99993505e-01
494,217306,217306,1.00000000e+00
496,149447,149447,1.00000000e+00
498,101832,101832,1.00000000e+00
500,67503,67503,1.00000000e+00
502,43747,43747,1.00000000e+00
504,27929,27929,1.00000000e+00
506,17563,17563,1.00000000e+00
508,10548,10548,1.00000000e+00
510,6357,6357,1.00000000e+00
512,3666,3666,1.00000000e+00
514,2153,2153,1.00000000e+00
516,1199,1199,1.00000000e+00
518,598,598,1.00000000e+00
520,343,343,1.00000000e+00
522,189,189,1.00000000e+00
524,93,93,1.00000000e+00
526,43,43,1.00000000e+00
528,26,26,1.00000000e+00
530,8,8,1.00000000e+00
532,7,7,1.00000000e+00
534,2,2,1.00000000e+00
536,0,0,0.00000000e+00
538,0,0,0.00000000e+00
540,0,0,0.00000000e+00
542,0,0,0.00000000e+00
544,0,0,0.00000000e+00
546,0,0,0.00000000e+00
548,0,0,0.00000000e+00
550,0,0,0.00000000e+00
552,0,0,0.00000000e+00
554,0,0,0.00000000e+00
556,0,0,0.00000000e+00
558,0,0,0.00000000e+00
560,0,0,0.00000000e+00
562,0,0,0.00000000e+00
564,0,0,0.00000000e+00
566,0,0,0.00000000e+00
568,0,0,0.00000000e+00
570,0,0,0.00000000e+00
572,0,0,0.00000000e+00
574,0,0,0.00000000e+00
576,0,0,0.00000000e+00
578,0,0,0.00000000e+00
580,0,0,0.00000000e+00
582,0,0,0.00000000e+00
584,0,0,0.00000000e+00
586,0,0,0.00000000e+00
588,0,0,0.00000000e+00
590,0,0,0.00000000e+00
592,0,0,0.00000000e+00
594,0,0,0.00000000e+00
596,0,0,0.00000000e+00
598,0,0,0.00000000e+00
600,0,0,0.00000000e+00
602,0,0,0.00000000e+00
604,0,0,0.00000000e+00
606,0,0,0.00000000e+00
608,0,0,0.00000000e+00
610,0,0,0.00000000e+00
612,0,0,0.00000000e+00
614,0,0,0.00000000e+00
616,0,0,0.00000000e+00
618,0,0,0.00000000e+00
620,0,0,0.00000000e+00
622,0,0,0.00000000e+00
624,0,0,0.00000000e+00
626,0,0,0.00000000e+00
628,0,0,0.00000000e+00
630,0,0,0.00000000e+00
632,0,0,0.00000000e+00
634,0,0,0.00000000e+00
636,0,0,0.00000000e+00
638,0,0,0.00000000e+00
640,0,0,0.00000000e+00
642,0,0,0.00000000e+00
644,0,0,0.00000000e+00
646,0,0,0.00000000e+00
648,0,0,0.00000000e+00
650,0,0,0.00000000e+00
652,0,0,0.00000000e+00
654,0,0,0.00000000e+00
656,0,0,0.00000000e+00
658,0,0,0.00000000e+00
660,0,0,0.00000000e+00
662,0,0,0.00000000e+00
664,0,0,0.00000000e+00
666,0,0,0.00000000e+00
668,0,0,0.00000000e+00
670,0,0,0.00000000e+00
672,0,0,0.00000000e+00
674,0,0,0.00000000e+00
676,0,0,0.00000000e+00
678,0,0,0.00000000e+00
680,0,0,0.00000000e+00
682,0,0,0.00000000e+00
684,0,0,0.00000000e+00
686,0,0,0.00000000e+00
688,0,0,0.00000000e+00
690,0,0,0.00000000e+00


==> data/syn_dfr/sim_10e8/syndfr_2_1495_23_30_14_12.csv <==
sw,occ,err,dfr
0,0,0,0.00000000e+00
2,0,0,0.00000000e+00
4,0,0,0.00000000e+00
6,0,0,0.00000000e+00
8,0,0,0.00000000e+00
10,0,0,0.00000000e+00
12,0,0,0.00000000e+00
14,0,0,0.00000000e+00
16,0,0,0.00000000e+00
18,0,0,0.00000000e+00
20,0,0,0.00000000e+00
22,0,0,0.00000000e+00
24,0,0,0.00000000e+00
26,0,0,0.00000000e+00
28,0,0,0.00000000e+00
30,0,0,0.00000000e+00
32,0,0,0.00000000e+00
34,0,0,0.00000000e+00
36,0,0,0.00000000e+00
38,0,0,0.00000000e+00
40,0,0,0.00000000e+00
42,0,0,0.00000000e+00
44,0,0,0.00000000e+00
46,0,0,0.00000000e+00
48,0,0,0.00000000e+00
50,0,0,0.00000000e+00
52,0,0,0.00000000e+00
54,0,0,0.00000000e+00
56,0,0,0.00000000e+00
58,0,0,0.00000000e+00
60,0,0,0.00000000e+00
62,0,0,0.00000000e+00
64,0,0,0.00000000e+00
66,0,0,0.00000000e+00
68,0,0,0.00000000e+00
70,0,0,0.00000000e+00
72,0,0,0.00000000e+00
74,0,0,0.00000000e+00
76,0,0,0.00000000e+00
78,0,0,0.00000000e+00
80,0,0,0.00000000e+00
82,0,0,0.00000000e+00
84,0,0,0.00000000e+00
86,0,0,0.00000000e+00
88,0,0,0.00000000e+00
90,0,0,0.00000000e+00
92,0,0,0.00000000e+00
94,0,0,0.00000000e+00
96,0,0,0.00000000e+00
98,0,0,0.00000000e+00
100,0,0,0.00000000e+00
102,0,0,0.00000000e+00
104,0,0,0.00000000e+00
106,0,0,0.00000000e+00
108,0,0,0.00000000e+00
110,0,0,0.00000000e+00
112,0,0,0.00000000e+00
114,0,0,0.00000000e+00
116,0,0,0.00000000e+00
118,0,0,0.00000000e+00
120,0,0,0.00000000e+00
122,0,0,0.00000000e+00
124,0,0,0.00000000e+00
126,0,0,0.00000000e+00
128,0,0,0.00000000e+00
130,0,0,0.00000000e+00
132,0,0,0.00000000e+00
134,0,0,0.00000000e+00
136,0,0,0.00000000e+00
138,0,0,0.00000000e+00
140,0,0,0.00000000e+00
142,0,0,0.00000000e+00
144,0,0,0.00000000e+00
146,0,0,0.00000000e+00
148,0,0,0.00000000e+00
150,0,0,0.00000000e+00
152,0,0,0.00000000e+00
154,0,0,0.00000000e+00
156,0,0,0.00000000e+00
158,0,0,0.00000000e+00
160,0,0,0.00000000e+00
162,0,0,0.00000000e+00
164,0,0,0.00000000e+00
166,0,0,0.00000000e+00
168,0,0,0.00000000e+00
170,0,0,0.00000000e+00
172,0,0,0.00000000e+00
174,0,0,0.00000000e+00
176,0,0,0.00000000e+00
178,0,0,0.00000000e+00
180,0,0,0.00000000e+00
182,0,0,0.00000000e+00
184,0,0,0.00000000e+00
186,0,0,0.00000000e+00
188,0,0,0.00000000e+00
190,0,0,0.00000000e+00
192,0,0,0.00000000e+00
194,0,0,0.00000000e+00
196,0,0,0.00000000e+00
198,0,0,0.00000000e+00
200,0,0,0.00000000e+00
202,0,0,0.00000000e+00
204,0,0,0.00000000e+00
206,0,0,0.00000000e+00
208,0,0,0.00000000e+00
210,0,0,0.00000000e+00
212,0,0,0.00000000e+00
214,0,0,0.00000000e+00
216,0,0,0.00000000e+00
218,0,0,0.00000000e+00
220,0,0,0.00000000e+00
222,0,0,0.00000000e+00
224,0,0,0.00000000e+00
226,0,0,0.00000000e+00
228,0,0,0.00000000e+00
230,0,0,0.00000000e+00
232,0,0,0.00000000e+00
234,0,0,0.00000000e+00
236,0,0,0.00000000e+00
238,0,0,0.00000000e+00
240,0,0,0.00000000e+00
242,0,0,0.00000000e+00
244,0,0,0.00000000e+00
246,0,0,0.00000000e+00
248,0,0,0.00000000e+00
250,0,0,0.00000000e+00
252,0,0,0.00000000e+00
254,0,0,0.00000000e+00
256,0,0,0.00000000e+00
258,0,0,0.00000000e+00
260,0,0,0.00000000e+00
262,0,0,0.00000000e+00
264,0,0,0.00000000e+00
266,0,0,0.00000000e+00
268,0,0,0.00000000e+00
270,0,0,0.00000000e+00
272,0,0,0.00000000e+00
274,0,0,0.00000000e+00
276,0,0,0.00000000e+00
278,0,0,0.00000000e+00
280,0,0,0.00000000e+00
282,0,0,0.00000000e+00
284,0,0,0.00000000e+00
286,0,0,0.00000000e+00
288,0,0,0.00000000e+00
290,0,0,0.00000000e+00
292,0,0,0.00000000e+00
294,0,0,0.00000000e+00
296,0,0,0.00000000e+00
298,0,0,0.00000000e+00
300,0,0,0.00000000e+00
302,0,0,0.00000000e+00
304,0,0,0.00000000e+00
306,0,0,0.00000000e+00
308,0,0,0.00000000e+00
310,0,0,0.00000000e+00
312,0,0,0.00000000e+00
314,0,0,0.00000000e+00
316,0,0,0.00000000e+00
318,0,0,0.00000000e+00
320,0,0,0.00000000e+00
322,0,0,0.00000000e+00
324,0,0,0.00000000e+00
326,0,0,0.00000000e+00
328,0,0,0.00000000e+00
330,0,0,0.00000000e+00
332,0,0,0.00000000e+00
334,0,0,0.00000000e+00
336,0,0,0.00000000e+00
338,0,0,0.00000000e+00
340,0,0,0.00000000e+00
342,0,0,0.00000000e+00
344,0,0,0.00000000e+00
346,0,0,0.00000000e+00
348,0,0,0.00000000e+00
350,0,0,0.00000000e+00
352,0,0,0.00000000e+00
354,0,0,0.00000000e+00
356,0,0,0.00000000e+00
358,0,0,0.00000000e+00
360,0,0,0.00000000e+00
362,0,0,0.00000000e+00
364,0,0,0.00000000e+00
366,0,0,0.00000000e+00
368,0,0,0.00000000e+00
370,0,0,0.00000000e+00
372,0,0,0.00000000e+00
374,0,0,0.00000000e+00
376,0,0,0.00000000e+00
378,0,0,0.00000000e+00
380,4,0,0.00000000e+00
382,7,1,1.42857143e-01
384,14,2,1.42857143e-01
386,30,4,1.33333333e-01
388,63,3,4.76190476e-02
390,107,10,9.34579439e-02
392,192,11,5.72916667e-02
394,332,19,5.72289157e-02
396,610,36,5.90163934e-02
398,1132,58,5.12367491e-02
400,1951,102,5.22808816e-02
402,3410,147,4.31085044e-02
404,5756,212,3.68311327e-02
406,9551,332,3.47607580e-02
408,15446,532,3.44425741e-02
410,24015,799,3.32708724e-02
412,38059,1110,2.91652434e-02
414,57965,1659,2.86207194e-02
416,87197,2351,2.69619368e-02
418,127973,3253,2.54194244e-02
420,185084,4560,2.46374619e-02
422,263353,6069,2.30451144e-02
424,366727,8155,2.22372501e-02
426,500492,10696,2.13709710e-02
428,670961,14121,2.10459326e-02
430,883184,18381,2.08121977e-02
432,1139233,23542,2.06647806e-02
434,1442340,30123,2.08848122e-02
436,1794221,37866,2.11044236e-02
438,2188129,46717,2.13502038e-02
440,2620111,57557,2.19673899e-02
442,3074509,70046,2.27828248e-02
444,3542442,84129,2.37488715e-02
446,3997903,99944,2.49991058e-02
448,4427900,117598,2.65584137e-02
450,4815911,137385,2.85273129e-02
452,5142261,157473,3.06232998e-02
454,5377581,178447,3.31835076e-02
456,5515134,201494,3.65347424e-02
458,5553534,223404,4.02273579e-02
460,5481613,244143,4.45385327e-02
462,5307526,263563,4.96583531e-02
464,5039289,281262,5.58138261e-02
466,4692810,294078,6.26656523e-02
468,4286394,303808,7.08772922e-02
470,3841816,309713,8.06163023e-02
472,3370037,310473,9.21274752e-02
474,2902902,305017,1.05073130e-01
476,2450494,293764,1.19879502e-01
478,2028004,279205,1.37674778e-01
480,1644739,258475,1.57152594e-01
482,1308760,235250,1.79750298e-01
484,1020913,210162,2.05856914e-01
486,779322,183147,2.35008122e-01
488,584231,156426,2.67746833e-01
490,428945,130150,3.03418853e-01
492,307961,105816,3.43601950e-01
494,217060,84046,3.87201695e-01
496,149428,64365,4.30742565e-01
498,101346,48420,4.77769226e-01
500,67109,35499,5.28975249e-01
502,44048,25486,5.78596077e-01
504,28117,17734,6.30721627e-01
506,17189,11626,6.76362790e-01
508,10548,7669,7.27057262e-01
510,6295,4855,7.71247021e-01
512,3660,2976,8.13114754e-01
514,2084,1779,8.53646833e-01
516,1180,1028,8.71186441e-01
518,649,585,9.01386749e-01
520,352,327,9.28977273e-01
522,182,168,9.23076923e-01
524,85,83,9.76470588e-01
526,46,43,9.34782609e-01
528,24,24,1.00000000e+00
530,8,7,8.75000000e-01
532,8,8,1.00000000e+00
534,1,1,1.00000000e+00
536,1,1,1.00000000e+00
538,0,0,0.00000000e+00
540,0,0,0.00000000e+00
542,0,0,0.00000000e+00
544,0,0,0.00000000e+00
546,0,0,0.00000000e+00
548,0,0,0.00000000e+00
550,0,0,0.00000000e+00
552,0,0,0.00000000e+00
554,0,0,0.00000000e+00
556,0,0,0.00000000e+00
558,0,0,0.00000000e+00
560,0,0,0.00000000e+00
562,0,0,0.00000000e+00
564,0,0,0.00000000e+00
566,0,0,0.00000000e+00
568,0,0,0.00000000e+00
570,0,0,0.00000000e+00
572,0,0,0.00000000e+00
574,0,0,0.00000000e+00
576,0,0,0.00000000e+00
578,0,0,0.00000000e+00
580,0,0,0.00000000e+00
582,0,0,0.00000000e+00
584,0,0,0.00000000e+00
586,0,0,0.00000000e+00
588,0,0,0.00000000e+00
590,0,0,0.00000000e+00
592,0,0,0.00000000e+00
594,0,0,0.00000000e+00
596,0,0,0.00000000e+00
598,0,0,0.00000000e+00
600,0,0,0.00000000e+00
602,0,0,0.00000000e+00
604,0,0,0.00000000e+00
606,0,0,0.00000000e+00
608,0,0,0.00000000e+00
610,0,0,0.00000000e+00
612,0,0,0.00000000e+00
614,0,0,0.00000000e+00
616,0,0,0.00000000e+00
618,0,0,0.00000000e+00
620,0,0,0.00000000e+00
622,0,0,0.00000000e+00
624,0,0,0.00000000e+00
626,0,0,0.00000000e+00
628,0,0,0.00000000e+00
630,0,0,0.00000000e+00
632,0,0,0.00000000e+00
634,0,0,0.00000000e+00
636,0,0,0.00000000e+00
638,0,0,0.00000000e+00
640,0,0,0.00000000e+00
642,0,0,0.00000000e+00
644,0,0,0.00000000e+00
646,0,0,0.00000000e+00
648,0,0,0.00000000e+00
650,0,0,0.00000000e+00
652,0,0,0.00000000e+00
654,0,0,0.00000000e+00
656,0,0,0.00000000e+00
658,0,0,0.00000000e+00
660,0,0,0.00000000e+00
662,0,0,0.00000000e+00
664,0,0,0.00000000e+00
666,0,0,0.00000000e+00
668,0,0,0.00000000e+00
670,0,0,0.00000000e+00
672,0,0,0.00000000e+00
674,0,0,0.00000000e+00
676,0,0,0.00000000e+00
678,0,0,0.00000000e+00
680,0,0,0.00000000e+00
682,0,0,0.00000000e+00
684,0,0,0.00000000e+00
686,0,0,0.00000000e+00
688,0,0,0.00000000e+00
690,0,0,0.00000000e+00


==> data/syn_dfr/sim_10e8/syndfr_2_1495_23_30_15_12.csv <==
sw,occ,err,dfr
0,0,0,0.00000000e+00
2,0,0,0.00000000e+00
4,0,0,0.00000000e+00
6,0,0,0.00000000e+00
8,0,0,0.00000000e+00
10,0,0,0.00000000e+00
12,0,0,0.00000000e+00
14,0,0,0.00000000e+00
16,0,0,0.00000000e+00
18,0,0,0.00000000e+00
20,0,0,0.00000000e+00
22,0,0,0.00000000e+00
24,0,0,0.00000000e+00
26,0,0,0.00000000e+00
28,0,0,0.00000000e+00
30,0,0,0.00000000e+00
32,0,0,0.00000000e+00
34,0,0,0.00000000e+00
36,0,0,0.00000000e+00
38,0,0,0.00000000e+00
40,0,0,0.00000000e+00
42,0,0,0.00000000e+00
44,0,0,0.00000000e+00
46,0,0,0.00000000e+00
48,0,0,0.00000000e+00
50,0,0,0.00000000e+00
52,0,0,0.00000000e+00
54,0,0,0.00000000e+00
56,0,0,0.00000000e+00
58,0,0,0.00000000e+00
60,0,0,0.00000000e+00
62,0,0,0.00000000e+00
64,0,0,0.00000000e+00
66,0,0,0.00000000e+00
68,0,0,0.00000000e+00
70,0,0,0.00000000e+00
72,0,0,0.00000000e+00
74,0,0,0.00000000e+00
76,0,0,0.00000000e+00
78,0,0,0.00000000e+00
80,0,0,0.00000000e+00
82,0,0,0.00000000e+00
84,0,0,0.00000000e+00
86,0,0,0.00000000e+00
88,0,0,0.00000000e+00
90,0,0,0.00000000e+00
92,0,0,0.00000000e+00
94,0,0,0.00000000e+00
96,0,0,0.00000000e+00
98,0,0,0.00000000e+00
100,0,0,0.00000000e+00
102,0,0,0.00000000e+00
104,0,0,0.00000000e+00
106,0,0,0.00000000e+00
108,0,0,0.00000000e+00
110,0,0,0.00000000e+00
112,0,0,0.00000000e+00
114,0,0,0.00000000e+00
116,0,0,0.00000000e+00
118,0,0,0.00000000e+00
120,0,0,0.00000000e+00
122,0,0,0.00000000e+00
124,0,0,0.00000000e+00
126,0,0,0.00000000e+00
128,0,0,0.00000000e+00
130,0,0,0.00000000e+00
132,0,0,0.00000000e+00
134,0,0,0.00000000e+00
136,0,0,0.00000000e+00
138,0,0,0.00000000e+00
140,0,0,0.00000000e+00
142,0,0,0.00000000e+00
144,0,0,0.00000000e+00
146,0,0,0.00000000e+00
148,0,0,0.00000000e+00
150,0,0,0.00000000e+00
152,0,0,0.00000000e+00
154,0,0,0.00000000e+00
156,0,0,0.00000000e+00
158,0,0,0.00000000e+00
160,0,0,0.00000000e+00
162,0,0,0.00000000e+00
164,0,0,0.00000000e+00
166,0,0,0.00000000e+00
168,0,0,0.00000000e+00
170,0,0,0.00000000e+00
172,0,0,0.00000000e+00
174,0,0,0.00000000e+00
176,0,0,0.00000000e+00
178,0,0,0.00000000e+00
180,0,0,0.00000000e+00
182,0,0,0.00000000e+00
184,0,0,0.00000000e+00
186,0,0,0.00000000e+00
188,0,0,0.00000000e+00
190,0,0,0.00000000e+00
192,0,0,0.00000000e+00
194,0,0,0.00000000e+00
196,0,0,0.00000000e+00
198,0,0,0.00000000e+00
200,0,0,0.00000000e+00
202,0,0,0.00000000e+00
204,0,0,0.00000000e+00
206,0,0,0.00000000e+00
208,0,0,0.00000000e+00
210,0,0,0.00000000e+00
212,0,0,0.00000000e+00
214,0,0,0.00000000e+00
216,0,0,0.00000000e+00
218,0,0,0.00000000e+00
220,0,0,0.00000000e+00
222,0,0,0.00000000e+00
224,0,0,0.00000000e+00
226,0,0,0.00000000e+00
228,0,0,0.00000000e+00
230,0,0,0.00000000e+00
232,0,0,0.00000000e+00
234,0,0,0.00000000e+00
236,0,0,0.00000000e+00
238,0,0,0.00000000e+00
240,0,0,0.00000000e+00
242,0,0,0.00000000e+00
244,0,0,0.00000000e+00
246,0,0,0.00000000e+00
248,0,0,0.00000000e+00
250,0,0,0.00000000e+00
252,0,0,0.00000000e+00
254,0,0,0.00000000e+00
256,0,0,0.00000000e+00
258,0,0,0.00000000e+00
260,0,0,0.00000000e+00
262,0,0,0.00000000e+00
264,0,0,0.00000000e+00
266,0,0,0.00000000e+00
268,0,0,0.00000000e+00
270,0,0,0.00000000e+00
272,0,0,0.00000000e+00
274,0,0,0.00000000e+00
276,0,0,0.00000000e+00
278,0,0,0.00000000e+00
280,0,0,0.00000000e+00
282,0,0,0.00000000e+00
284,0,0,0.00000000e+00
286,0,0,0.00000000e+00
288,0,0,0.00000000e+00
290,0,0,0.00000000e+00
292,0,0,0.00000000e+00
294,0,0,0.00000000e+00
296,0,0,0.00000000e+00
298,0,0,0.00000000e+00
300,0,0,0.00000000e+00
302,0,0,0.00000000e+00
304,0,0,0.00000000e+00
306,0,0,0.00000000e+00
308,0,0,0.00000000e+00
310,0,0,0.00000000e+00
312,0,0,0.00000000e+00
314,0,0,0.00000000e+00
316,0,0,0.00000000e+00
318,0,0,0.00000000e+00
320,0,0,0.00000000e+00
322,0,0,0.00000000e+00
324,0,0,0.00000000e+00
326,0,0,0.00000000e+00
328,0,0,0.00000000e+00
330,0,0,0.00000000e+00
332,0,0,0.00000000e+00
334,0,0,0.00000000e+00
336,0,0,0.00000000e+00
338,0,0,0.00000000e+00
340,0,0,0.00000000e+00
342,0,0,0.00000000e+00
344,0,0,0.00000000e+00
346,0,0,0.00000000e+00
348,0,0,0.00000000e+00
350,0,0,0.00000000e+00
352,0,0,0.00000000e+00
354,0,0,0.00000000e+00
356,0,0,0.00000000e+00
358,0,0,0.00000000e+00
360,0,0,0.00000000e+00
362,0,0,0.00000000e+00
364,0,0,0.00000000e+00
366,0,0,0.00000000e+00
368,0,0,0.00000000e+00
370,0,0,0.00000000e+00
372,0,0,0.00000000e+00
374,1,1,1.00000000e+00
376,1,1,1.00000000e+00
378,0,0,0.00000000e+00
380,5,2,4.00000000e-01
382,10,4,4.00000000e-01
384,13,3,2.30769231e-01
386,29,8,2.75862069e-01
388,56,17,3.03571429e-01
390,89,26,2.92134831e-01
392,170,65,3.82352941e-01
394,330,96,2.90909091e-01
396,630,175,2.77777778e-01
398,1158,290,2.50431779e-01
400,2001,422,2.10894553e-01
402,3320,697,2.09939759e-01
404,5767,1094,1.89700017e-01
406,9406,1630,1.73293642e-01
408,15399,2329,1.51243587e-01
410,24193,3313,1.36940437e-01
412,37764,4762,1.26098930e-01
414,58126,6420,1.10449713e-01
416,86937,8512,9.79099808e-02
418,127504,10890,8.54090852e-02
420,185024,14149,7.64711605e-02
422,262456,17585,6.70017070e-02
424,365762,21324,5.83002061e-02
426,500491,25811,5.15713569e-02
428,672174,29720,4.42147420e-02
430,883435,34033,3.85234907e-02
432,1139704,38390,3.36841847e-02
434,1444756,42237,2.92346943e-02
436,1794065,45667,2.54544846e-02
438,2189852,47897,2.18722544e-02
440,2618685,49765,1.90038130e-02
442,3073534,50723,1.65031524e-02
444,3539049,50410,1.42439395e-02
446,3997340,49675,1.24270140e-02
448,4434527,47839,1.07878473e-02
450,4818753,46013,9.54873595e-03
452,5136121,42848,8.34248259e-03
454,5373378,39438,7.33951715e-03
456,5519355,35708,6.46959654e-03
458,5554998,32111,5.78056014e-03
460,5482216,28580,5.21322035e-03
462,5307582,25080,4.72531560e-03
464,5040885,21934,4.35122007e-03
466,4692619,18504,3.94321380e-03
468,4283738,15889,3.70914374e-03
470,3839580,13156,3.42641643e-03
472,3372461,11038,3.27298077e-03
474,2903775,9153,3.15210373e-03
476,2451233,7348,2.99767505e-03
478,2025196,5766,2.84713183e-03
480,1645777,4704,2.85822441e-03
482,1308882,3798,2.90171307e-03
484,1022116,2911,2.84801334e-03
486,778956,2255,2.89490035e-03
488,583349,1679,2.87820841e-03
490,428013,1350,3.15410981e-03
492,307963,1021,3.31533334e-03
494,217147,751,3.45848665e-03
496,149739,554,3.69977093e-03
498,101367,427,4.21241627e-03
500,67288,319,4.74081560e-03
502,43585,205,4.70345302e-03
504,27882,143,5.12875690e-03
506,17170,130,7.57134537e-03
508,10582,64,6.04800605e-03
510,6293,51,8.10424281e-03
512,3589,31,8.63750348e-03
514,2054,18,8.76338851e-03
516,1235,12,9.71659919e-03
518,665,10,1.50375940e-02
520,340,8,2.35294118e-02
522,165,6,3.63636364e-02
524,107,1,9.34579439e-03
526,42,0,0.00000000e+00
528,25,0,0.00000000e+00
530,12,1,8.33333333e-02
532,4,0,0.00000000e+00
534,0,0,0.00000000e+00
536,0,0,0.00000000e+00
538,0,0,0.00000000e+00
540,0,0,0.00000000e+00
542,0,0,0.00000000e+00
544,0,0,0.00000000e+00
546,0,0,0.00000000e+00
548,0,0,0.00000000e+00
550,0,0,0.00000000e+00
552,0,0,0.00000000e+00
554,0,0,0.00000000e+00
556,0,0,0.00000000e+00
558,0,0,0.00000000e+00
560,0,0,0.00000000e+00
562,0,0,0.00000000e+00
564,0,0,0.00000000e+00
566,0,0,0.00000000e+00
568,0,0,0.00000000e+00
570,0,0,0.00000000e+00
572,0,0,0.00000000e+00
574,0,0,0.00000000e+00
576,0,0,0.00000000e+00
578,0,0,0.00000000e+00
580,0,0,0.00000000e+00
582,0,0,0.00000000e+00
584,0,0,0.00000000e+00
586,0,0,0.00000000e+00
588,0,0,0.00000000e+00
590,0,0,0.00000000e+00
592,0,0,0.00000000e+00
594,0,0,0.00000000e+00
596,0,0,0.00000000e+00
598,0,0,0.00000000e+00
600,0,0,0.00000000e+00
602,0,0,0.00000000e+00
604,0,0,0.00000000e+00
606,0,0,0.00000000e+00
608,0,0,0.00000000e+00
610,0,0,0.00000000e+00
612,0,0,0.00000000e+00
614,0,0,0.00000000e+00
616,0,0,0.00000000e+00
618,0,0,0.00000000e+00
620,0,0,0.00000000e+00
622,0,0,0.00000000e+00
624,0,0,0.00000000e+00
626,0,0,0.00000000e+00
628,0,0,0.00000000e+00
630,0,0,0.00000000e+00
632,0,0,0.00000000e+00
634,0,0,0.00000000e+00
636,0,0,0.00000000e+00
638,0,0,0.00000000e+00
640,0,0,0.00000000e+00
642,0,0,0.00000000e+00
644,0,0,0.00000000e+00
646,0,0,0.00000000e+00
648,0,0,0.00000000e+00
650,0,0,0.00000000e+00
652,0,0,0.00000000e+00
654,0,0,0.00000000e+00
656,0,0,0.00000000e+00
658,0,0,0.00000000e+00
660,0,0,0.00000000e+00
662,0,0,0.00000000e+00
664,0,0,0.00000000e+00
666,0,0,0.00000000e+00
668,0,0,0.00000000e+00
670,0,0,0.00000000e+00
672,0,0,0.00000000e+00
674,0,0,0.00000000e+00
676,0,0,0.00000000e+00
678,0,0,0.00000000e+00
680,0,0,0.00000000e+00
682,0,0,0.00000000e+00
684,0,0,0.00000000e+00
686,0,0,0.00000000e+00
688,0,0,0.00000000e+00
690,0,0,0.00000000e+00


==> data/syn_dfr/sim_10e8/syndfr_2_1495_23_30_16_12.csv <==
sw,occ,err,dfr
0,0,0,0.00000000e+00
2,0,0,0.00000000e+00
4,0,0,0.00000000e+00
6,0,0,0.00000000e+00
8,0,0,0.00000000e+00
10,0,0,0.00000000e+00
12,0,0,0.00000000e+00
14,0,0,0.00000000e+00
16,0,0,0.00000000e+00
18,0,0,0.00000000e+00
20,0,0,0.00000000e+00
22,0,0,0.00000000e+00
24,0,0,0.00000000e+00
26,0,0,0.00000000e+00
28,0,0,0.00000000e+00
30,0,0,0.00000000e+00
32,0,0,0.00000000e+00
34,0,0,0.00000000e+00
36,0,0,0.00000000e+00
38,0,0,0.00000000e+00
40,0,0,0.00000000e+00
42,0,0,0.00000000e+00
44,0,0,0.00000000e+00
46,0,0,0.00000000e+00
48,0,0,0.00000000e+00
50,0,0,0.00000000e+00
52,0,0,0.00000000e+00
54,0,0,0.00000000e+00
56,0,0,0.00000000e+00
58,0,0,0.00000000e+00
60,0,0,0.00000000e+00
62,0,0,0.00000000e+00
64,0,0,0.00000000e+00
66,0,0,0.00000000e+00
68,0,0,0.00000000e+00
70,0,0,0.00000000e+00
72,0,0,0.00000000e+00
74,0,0,0.00000000e+00
76,0,0,0.00000000e+00
78,0,0,0.00000000e+00
80,0,0,0.00000000e+00
82,0,0,0.00000000e+00
84,0,0,0.00000000e+00
86,0,0,0.00000000e+00
88,0,0,0.00000000e+00
90,0,0,0.00000000e+00
92,0,0,0.00000000e+00
94,0,0,0.00000000e+00
96,0,0,0.00000000e+00
98,0,0,0.00000000e+00
100,0,0,0.00000000e+00
102,0,0,0.00000000e+00
104,0,0,0.00000000e+00
106,0,0,0.00000000e+00
108,0,0,0.00000000e+00
110,0,0,0.00000000e+00
112,0,0,0.00000000e+00
114,0,0,0.00000000e+00
116,0,0,0.00000000e+00
118,0,0,0.00000000e+00
120,0,0,0.00000000e+00
122,0,0,0.00000000e+00
124,0,0,0.00000000e+00
126,0,0,0.00000000e+00
128,0,0,0.00000000e+00
130,0,0,0.00000000e+00
132,0,0,0.00000000e+00
134,0,0,0.00000000e+00
136,0,0,0.00000000e+00
138,0,0,0.00000000e+00
140,0,0,0.00000000e+00
142,0,0,0.00000000e+00
144,0,0,0.00000000e+00
146,0,0,0.00000000e+00
148,0,0,0.00000000e+00
150,0,0,0.00000000e+00
152,0,0,0.00000000e+00
154,0,0,0.00000000e+00
156,0,0,0.00000000e+00
158,0,0,0.00000000e+00
160,0,0,0.00000000e+00
162,0,0,0.00000000e+00
164,0,0,0.00000000e+00
166,0,0,0.00000000e+00
168,0,0,0.00000000e+00
170,0,0,0.00000000e+00
172,0,0,0.00000000e+00
174,0,0,0.00000000e+00
176,0,0,0.00000000e+00
178,0,0,0.00000000e+00
180,0,0,0.00000000e+00
182,0,0,0.00000000e+00
184,0,0,0.00000000e+00
186,0,0,0.00000000e+00
188,0,0,0.00000000e+00
190,0,0,0.00000000e+00
192,0,0,0.00000000e+00
194,0,0,0.00000000e+00
196,0,0,0.00000000e+00
198,0,0,0.00000000e+00
200,0,0,0.00000000e+00
202,0,0,0.00000000e+00
204,0,0,0.00000000e+00
206,0,0,0.00000000e+00
208,0,0,0.00000000e+00
210,0,0,0.00000000e+00
212,0,0,0.00000000e+00
214,0,0,0.00000000e+00
216,0,0,0.00000000e+00
218,0,0,0.00000000e+00
220,0,0,0.00000000e+00
222,0,0,0.00000000e+00
224,0,0,0.00000000e+00
226,0,0,0.00000000e+00
228,0,0,0.00000000e+00
230,0,0,0.00000000e+00
232,0,0,0.00000000e+00
234,0,0,0.00000000e+00
236,0,0,0.00000000e+00
238,0,0,0.00000000e+00
240,0,0,0.00000000e+00
242,0,0,0.00000000e+00
244,0,0,0.00000000e+00
246,0,0,0.00000000e+00
248,0,0,0.00000000e+00
250,0,0,0.00000000e+00
252,0,0,0.00000000e+00
254,0,0,0.00000000e+00
256,0,0,0.00000000e+00
258,0,0,0.00000000e+00
260,0,0,0.00000000e+00
262,0,0,0.00000000e+00
264,0,0,0.00000000e+00
266,0,0,0.00000000e+00
268,0,0,0.00000000e+00
270,0,0,0.00000000e+00
272,0,0,0.00000000e+00
274,0,0,0.00000000e+00
276,0,0,0.00000000e+00
278,0,0,0.00000000e+00
280,0,0,0.00000000e+00
282,0,0,0.00000000e+00
284,0,0,0.00000000e+00
286,0,0,0.00000000e+00
288,0,0,0.00000000e+00
290,0,0,0.00000000e+00
292,0,0,0.00000000e+00
294,0,0,0.00000000e+00
296,0,0,0.00000000e+00
298,0,0,0.00000000e+00
300,0,0,0.00000000e+00
302,0,0,0.00000000e+00
304,0,0,0.00000000e+00
306,0,0,0.00000000e+00
308,0,0,0.00000000e+00
310,0,0,0.00000000e+00
312,0,0,0.00000000e+00
314,0,0,0.00000000e+00
316,0,0,0.00000000e+00
318,0,0,0.00000000e+00
320,0,0,0.00000000e+00
322,0,0,0.00000000e+00
324,0,0,0.00000000e+00
326,0,0,0.00000000e+00
328,0,0,0.00000000e+00
330,0,0,0.00000000e+00
332,0,0,0.00000000e+00
334,0,0,0.00000000e+00
336,0,0,0.00000000e+00
338,0,0,0.00000000e+00
340,0,0,0.00000000e+00
342,0,0,0.00000000e+00
344,0,0,0.00000000e+00
346,0,0,0.00000000e+00
348,0,0,0.00000000e+00
350,0,0,0.00000000e+00
352,0,0,0.00000000e+00
354,0,0,0.00000000e+00
356,0,0,0.00000000e+00
358,0,0,0.00000000e+00
360,0,0,0.00000000e+00
362,0,0,0.00000000e+00
364,0,0,0.00000000e+00
366,0,0,0.00000000e+00
368,0,0,0.00000000e+00
370,1,1,1.00000000e+00
372,0,0,0.00000000e+00
374,0,0,0.00000000e+00
376,0,0,0.00000000e+00
378,1,0,0.00000000e+00
380,1,1,1.00000000e+00
382,9,6,6.66666667e-01
384,9,6,6.66666667e-01
386,26,23,8.84615385e-01
388,58,42,7.24137931e-01
390,100,74,7.40000000e-01
392,175,125,7.14285714e-01
394,385,281,7.29870130e-01
396,636,450,7.07547170e-01
398,1165,807,6.92703863e-01
400,2050,1397,6.81463415e-01
402,3374,2232,6.61529342e-01
404,5692,3621,6.36156008e-01
406,9435,5803,6.15050344e-01
408,15525,9225,5.94202899e-01
410,24161,13739,5.68643682e-01
412,37832,20391,5.38988158e-01
414,57679,29863,5.17744760e-01
416,87532,43078,4.92140017e-01
418,128200,59601,4.64906396e-01
420,185387,80888,4.36319699e-01
422,263430,107591,4.08423490e-01
424,365103,138794,3.80150259e-01
426,500695,176327,3.52164491e-01
428,672355,218491,3.24963747e-01
430,883183,262714,2.97462700e-01
432,1141223,309431,2.71139821e-01
434,1445773,355545,2.45920348e-01
436,1793102,395839,2.20756544e-01
438,2188946,433033,1.97827173e-01
440,2622032,461406,1.75972681e-01
442,3075143,478613,1.55639266e-01
444,3540750,483719,1.36614841e-01
446,3996309,478293,1.19683688e-01
448,4432152,460821,1.03972292e-01
450,4815578,432551,8.98232777e-02
452,5140039,395146,7.68760704e-02
454,5380008,354195,6.58354040e-02
456,5518982,308230,5.58490678e-02
458,5552812,261709,4.71308951e-02
460,5483561,216751,3.95274166e-02
462,5309414,176335,3.32117631e-02
464,5037295,138526,2.75000769e-02
466,4693907,107481,2.28979824e-02
468,4285579,80477,1.87785594e-02
470,3839115,59747,1.55627013e-02
472,3370287,43039,1.27701291e-02
474,2900211,30284,1.04419989e-02
476,2449338,21159,8.63866073e-03
478,2025188,14171,6.99737506e-03
480,1646296,9361,5.68609776e-03
482,1308088,6044,4.62048425e-03
484,1018969,3955,3.88137421e-03
486,778629,2436,3.12857600e-03
488,582921,1510,2.59040247e-03
490,428084,916,2.13976696e-03
492,307265,494,1.60773274e-03
494,216925,342,1.57658177e-03
496,149788,166,1.10823297e-03
498,101397,127,1.25250254e-03
500,67152,45,6.70121515e-04
502,43431,44,1.01310124e-03
504,27760,19,6.84438040e-04
506,17166,7,4.07782827e-04
508,10543,4,3.79398653e-04
510,6354,4,6.29524709e-04
512,3610,2,5.54016620e-04
514,2105,0,0.00000000e+00
516,1204,1,8.30564784e-04
518,645,0,0.00000000e+00
520,376,0,0.00000000e+00
522,181,0,0.00000000e+00
524,81,0,0.00000000e+00
526,50,0,0.00000000e+00
528,20,0,0.00000000e+00
530,10,0,0.00000000e+00
532,2,0,0.00000000e+00
534,3,0,0.00000000e+00
536,2,0,0.00000000e+00
538,0,0,0.00000000e+00
540,0,0,0.00000000e+00
542,0,0,0.00000000e+00
544,0,0,0.00000000e+00
546,0,0,0.00000000e+00
548,0,0,0.00000000e+00
550,0,0,0.00000000e+00
552,0,0,0.00000000e+00
554,0,0,0.00000000e+00
556,0,0,0.00000000e+00
558,0,0,0.00000000e+00
560,0,0,0.00000000e+00
562,0,0,0.00000000e+00
564,0,0,0.00000000e+00
566,0,0,0.00000000e+00
568,0,0,0.00000000e+00
570,0,0,0.00000000e+00
572,0,0,0.00000000e+00
574,0,0,0.00000000e+00
576,0,0,0.00000000e+00
578,0,0,0.00000000e+00
580,0,0,0.00000000e+00
582,0,0,0.00000000e+00
584,0,0,0.00000000e+00
586,0,0,0.00000000e+00
588,0,0,0.00000000e+00
590,0,0,0.00000000e+00
592,0,0,0.00000000e+00
594,0,0,0.00000000e+00
596,0,0,0.00000000e+00
598,0,0,0.00000000e+00
600,0,0,0.00000000e+00
602,0,0,0.00000000e+00
604,0,0,0.00000000e+00
606,0,0,0.00000000e+00
608,0,0,0.00000000e+00
610,0,0,0.00000000e+00
612,0,0,0.00000000e+00
614,0,0,0.00000000e+00
616,0,0,0.00000000e+00
618,0,0,0.00000000e+00
620,0,0,0.00000000e+00
622,0,0,0.00000000e+00
624,0,0,0.00000000e+00
626,0,0,0.00000000e+00
628,0,0,0.00000000e+00
630,0,0,0.00000000e+00
632,0,0,0.00000000e+00
634,0,0,0.00000000e+00
636,0,0,0.00000000e+00
638,0,0,0.00000000e+00
640,0,0,0.00000000e+00
642,0,0,0.00000000e+00
644,0,0,0.00000000e+00
646,0,0,0.00000000e+00
648,0,0,0.00000000e+00
650,0,0,0.00000000e+00
652,0,0,0.00000000e+00
654,0,0,0.00000000e+00
656,0,0,0.00000000e+00
658,0,0,0.00000000e+00
660,0,0,0.00000000e+00
662,0,0,0.00000000e+00
664,0,0,0.00000000e+00
666,0,0,0.00000000e+00
668,0,0,0.00000000e+00
670,0,0,0.00000000e+00
672,0,0,0.00000000e+00
674,0,0,0.00000000e+00
676,0,0,0.00000000e+00
678,0,0,0.00000000e+00
680,0,0,0.00000000e+00
682,0,0,0.00000000e+00
684,0,0,0.00000000e+00
686,0,0,0.00000000e+00
688,0,0,0.00000000e+00
690,0,0,0.00000000e+00


==> data/syn_dfr/sim_10e8/syndfr_2_1495_23_30_17_12.csv <==
sw,occ,err,dfr
0,0,0,0.00000000e+00
2,0,0,0.00000000e+00
4,0,0,0.00000000e+00
6,0,0,0.00000000e+00
8,0,0,0.00000000e+00
10,0,0,0.00000000e+00
12,0,0,0.00000000e+00
14,0,0,0.00000000e+00
16,0,0,0.00000000e+00
18,0,0,0.00000000e+00
20,0,0,0.00000000e+00
22,0,0,0.00000000e+00
24,0,0,0.00000000e+00
26,0,0,0.00000000e+00
28,0,0,0.00000000e+00
30,0,0,0.00000000e+00
32,0,0,0.00000000e+00
34,0,0,0.00000000e+00
36,0,0,0.00000000e+00
38,0,0,0.00000000e+00
40,0,0,0.00000000e+00
42,0,0,0.00000000e+00
44,0,0,0.00000000e+00
46,0,0,0.00000000e+00
48,0,0,0.00000000e+00
50,0,0,0.00000000e+00
52,0,0,0.00000000e+00
54,0,0,0.00000000e+00
56,0,0,0.00000000e+00
58,0,0,0.00000000e+00
60,0,0,0.00000000e+00
62,0,0,0.00000000e+00
64,0,0,0.00000000e+00
66,0,0,0.00000000e+00
68,0,0,0.00000000e+00
70,0,0,0.00000000e+00
72,0,0,0.00000000e+00
74,0,0,0.00000000e+00
76,0,0,0.00000000e+00
78,0,0,0.00000000e+00
80,0,0,0.00000000e+00
82,0,0,0.00000000e+00
84,0,0,0.00000000e+00
86,0,0,0.00000000e+00
88,0,0,0.00000000e+00
90,0,0,0.00000000e+00
92,0,0,0.00000000e+00
94,0,0,0.00000000e+00
96,0,0,0.00000000e+00
98,0,0,0.00000000e+00
100,0,0,0.00000000e+00
102,0,0,0.00000000e+00
104,0,0,0.00000000e+00
106,0,0,0.00000000e+00
108,0,0,0.00000000e+00
110,0,0,0.00000000e+00
112,0,0,0.00000000e+00
114,0,0,0.00000000e+00
116,0,0,0.00000000e+00
118,0,0,0.00000000e+00
120,0,0,0.00000000e+00
122,0,0,0.00000000e+00
124,0,0,0.00000000e+00
126,0,0,0.00000000e+00
128,0,0,0.00000000e+00
130,0,0,0.00000000e+00
132,0,0,0.00000000e+00
134,0,0,0.00000000e+00
136,0,0,0.00000000e+00
138,0,0,0.00000000e+00
140,0,0,0.00000000e+00
142,0,0,0.00000000e+00
144,0,0,0.00000000e+00
146,0,0,0.00000000e+00
148,0,0,0.00000000e+00
150,0,0,0.00000000e+00
152,0,0,0.00000000e+00
154,0,0,0.00000000e+00
156,0,0,0.00000000e+00
158,0,0,0.00000000e+00
160,0,0,0.00000000e+00
162,0,0,0.00000000e+00
164,0,0,0.00000000e+00
166,0,0,0.00000000e+00
168,0,0,0.00000000e+00
170,0,0,0.00000000e+00
172,0,0,0.00000000e+00
174,0,0,0.00000000e+00
176,0,0,0.00000000e+00
178,0,0,0.00000000e+00
180,0,0,0.00000000e+00
182,0,0,0.00000000e+00
184,0,0,0.00000000e+00
186,0,0,0.00000000e+00
188,0,0,0.00000000e+00
190,0,0,0.00000000e+00
192,0,0,0.00000000e+00
194,0,0,0.00000000e+00
196,0,0,0.00000000e+00
198,0,0,0.00000000e+00
200,0,0,0.00000000e+00
202,0,0,0.00000000e+00
204,0,0,0.00000000e+00
206,0,0,0.00000000e+00
208,0,0,0.00000000e+00
210,0,0,0.00000000e+00
212,0,0,0.00000000e+00
214,0,0,0.00000000e+00
216,0,0,0.00000000e+00
218,0,0,0.00000000e+00
220,0,0,0.00000000e+00
222,0,0,0.00000000e+00
224,0,0,0.00000000e+00
226,0,0,0.00000000e+00
228,0,0,0.00000000e+00
230,0,0,0.00000000e+00
232,0,0,0.00000000e+00
234,0,0,0.00000000e+00
236,0,0,0.00000000e+00
238,0,0,0.00000000e+00
240,0,0,0.00000000e+00
242,0,0,0.00000000e+00
244,0,0,0.00000000e+00
246,0,0,0.00000000e+00
248,0,0,0.00000000e+00
250,0,0,0.00000000e+00
252,0,0,0.00000000e+00
254,0,0,0.00000000e+00
256,0,0,0.00000000e+00
258,0,0,0.00000000e+00
260,0,0,0.00000000e+00
262,0,0,0.00000000e+00
264,0,0,0.00000000e+00
266,0,0,0.00000000e+00
268,0,0,0.00000000e+00
270,0,0,0.00000000e+00
272,0,0,0.00000000e+00
274,0,0,0.00000000e+00
276,0,0,0.00000000e+00
278,0,0,0.00000000e+00
280,0,0,0.00000000e+00
282,0,0,0.00000000e+00
284,0,0,0.00000000e+00
286,0,0,0.00000000e+00
288,0,0,0.00000000e+00
290,0,0,0.00000000e+00
292,0,0,0.00000000e+00
294,0,0,0.00000000e+00
296,0,0,0.00000000e+00
298,0,0,0.00000000e+00
300,0,0,0.00000000e+00
302,0,0,0.00000000e+00
304,0,0,0.00000000e+00
306,0,0,0.00000000e+00
308,0,0,0.00000000e+00
310,0,0,0.00000000e+00
312,0,0,0.00000000e+00
314,0,0,0.00000000e+00
316,0,0,0.00000000e+00
318,0,0,0.00000000e+00
320,0,0,0.00000000e+00
322,0,0,0.00000000e+00
324,0,0,0.00000000e+00
326,0,0,0.00000000e+00
328,0,0,0.00000000e+00
330,0,0,0.00000000e+00
332,0,0,0.00000000e+00
334,0,0,0.00000000e+00
336,0,0,0.00000000e+00
338,0,0,0.00000000e+00
340,0,0,0.00000000e+00
342,0,0,0.00000000e+00
344,0,0,0.00000000e+00
346,0,0,0.00000000e+00
348,0,0,0.00000000e+00
350,0,0,0.00000000e+00
352,0,0,0.00000000e+00
354,0,0,0.00000000e+00
356,0,0,0.00000000e+00
358,0,0,0.00000000e+00
360,0,0,0.00000000e+00
362,0,0,0.00000000e+00
364,0,0,0.00000000e+00
366,0,0,0.00000000e+00
368,0,0,0.00000000e+00
370,0,0,0.00000000e+00
372,0,0,0.00000000e+00
374,1,1,1.00000000e+00
376,0,0,0.00000000e+00
378,0,0,0.00000000e+00
380,1,1,1.00000000e+00
382,5,5,1.00000000e+00
384,17,17,1.00000000e+00
386,20,20,1.00000000e+00
388,57,57,1.00000000e+00
390,92,88,9.56521739e-01
392,201,195,9.70149254e-01
394,329,318,9.66565350e-01
396,702,668,9.51566952e-01
398,1119,1073,9.58891868e-01
400,1915,1828,9.54569191e-01
402,3350,3168,9.45671642e-01
404,5686,5385,9.47062962e-01
406,9500,8868,9.33473684e-01
408,15338,14340,9.34932847e-01
410,24181,22490,9.30069062e-01
412,37990,35051,9.22637536e-01
414,58203,53245,9.14815388e-01
416,87154,78969,9.06085779e-01
418,128194,115251,8.99035836e-01
420,185778,164883,8.87527048e-01
422,262516,229973,8.76034223e-01
424,365789,316164,8.64334357e-01
426,499548,425146,8.51061359e-01
428,670737,560707,8.35956567e-01
430,882329,723128,8.19567304e-01
432,1141793,916256,8.02471201e-01
434,1443716,1128998,7.82008373e-01
436,1792538,1365590,7.61819275e-01
438,2190295,1615995,7.37797877e-01
440,2617860,1869021,7.13949944e-01
442,3075579,2115738,6.87915349e-01
444,3538421,2334276,6.59694253e-01
446,3997757,2521466,6.30720176e-01
448,4428791,2657206,5.99984510e-01
450,4824023,2739153,5.67815079e-01
452,5138428,2750827,5.35344078e-01
454,5375304,2693687,5.01122727e-01
456,5517567,2578682,4.67358530e-01
458,5554538,2404092,4.32815835e-01
460,5483181,2185893,3.98654175e-01
462,5307916,1932728,3.64121814e-01
464,5040228,1667431,3.30824518e-01
466,4690860,1401274,2.98724328e-01
468,4286554,1145380,2.67202979e-01
470,3840633,913766,2.37920676e-01
472,3369153,707055,2.09861351e-01
474,2900199,533531,1.83963583e-01
476,2450304,391407,1.59738139e-01
478,2029154,278470,1.37234532e-01
480,1646184,193370,1.17465605e-01
482,1307507,130463,9.97799629e-02
484,1019370,86064,8.44286177e-02
486,779755,54992,7.05247161e-02
488,584745,34412,5.88495840e-02
490,427855,20526,4.79741969e-02
492,308481,12085,3.91758325e-02
494,217465,6939,3.19085830e-02
496,149993,3882,2.58812078e-02
498,101404,2080,2.05120114e-02
500,67590,1065,1.57567688e-02
502,43577,566,1.29885031e-02
504,27745,280,1.00919085e-02
506,17599,160,9.09142565e-03
508,10520,71,6.74904943e-03
510,6275,32,5.09960159e-03
512,3694,10,2.70709258e-03
514,2155,4,1.85614849e-03
516,1201,3,2.49791840e-03
518,656,0,0.00000000e+00
520,352,0,0.00000000e+00
522,155,0,0.00000000e+00
524,94,0,0.00000000e+00
526,42,0,0.00000000e+00
528,26,0,0.00000000e+00
530,8,0,0.00000000e+00
532,7,0,0.00000000e+00
534,1,0,0.00000000e+00
536,0,0,0.00000000e+00
538,0,0,0.00000000e+00
540,0,0,0.00000000e+00
542,0,0,0.00000000e+00
544,0,0,0.00000000e+00
546,0,0,0.00000000e+00
548,0,0,0.00000000e+00
550,0,0,0.00000000e+00
552,0,0,0.00000000e+00
554,0,0,0.00000000e+00
556,0,0,0.00000000e+00
558,0,0,0.00000000e+00
560,0,0,0.00000000e+00
562,0,0,0.00000000e+00
564,0,0,0.00000000e+00
566,0,0,0.00000000e+00
568,0,0,0.00000000e+00
570,0,0,0.00000000e+00
572,0,0,0.00000000e+00
574,0,0,0.00000000e+00
576,0,0,0.00000000e+00
578,0,0,0.00000000e+00
580,0,0,0.00000000e+00
582,0,0,0.00000000e+00
584,0,0,0.00000000e+00
586,0,0,0.00000000e+00
588,0,0,0.00000000e+00
590,0,0,0.00000000e+00
592,0,0,0.00000000e+00
594,0,0,0.00000000e+00
596,0,0,0.00000000e+00
598,0,0,0.00000000e+00
600,0,0,0.00000000e+00
602,0,0,0.00000000e+00
604,0,0,0.00000000e+00
606,0,0,0.00000000e+00
608,0,0,0.00000000e+00
610,0,0,0.00000000e+00
612,0,0,0.00000000e+00
614,0,0,0.00000000e+00
616,0,0,0.00000000e+00
618,0,0,0.00000000e+00
620,0,0,0.00000000e+00
622,0,0,0.00000000e+00
624,0,0,0.00000000e+00
626,0,0,0.00000000e+00
628,0,0,0.00000000e+00
630,0,0,0.00000000e+00
632,0,0,0.00000000e+00
634,0,0,0.00000000e+00
636,0,0,0.00000000e+00
638,0,0,0.00000000e+00
640,0,0,0.00000000e+00
642,0,0,0.00000000e+00
644,0,0,0.00000000e+00
646,0,0,0.00000000e+00
648,0,0,0.00000000e+00
650,0,0,0.00000000e+00
652,0,0,0.00000000e+00
654,0,0,0.00000000e+00
656,0,0,0.00000000e+00
658,0,0,0.00000000e+00
660,0,0,0.00000000e+00
662,0,0,0.00000000e+00
664,0,0,0.00000000e+00
666,0,0,0.00000000e+00
668,0,0,0.00000000e+00
670,0,0,0.00000000e+00
672,0,0,0.00000000e+00
674,0,0,0.00000000e+00
676,0,0,0.00000000e+00
678,0,0,0.00000000e+00
680,0,0,0.00000000e+00
682,0,0,0.00000000e+00
684,0,0,0.00000000e+00
686,0,0,0.00000000e+00
688,0,0,0.00000000e+00
690,0,0,0.00000000e+00


==> data/syn_dfr/sim_10e8/syndfr_2_1495_23_30_18_12.csv <==
sw,occ,err,dfr
0,0,0,0.00000000e+00
2,0,0,0.00000000e+00
4,0,0,0.00000000e+00
6,0,0,0.00000000e+00
8,0,0,0.00000000e+00
10,0,0,0.00000000e+00
12,0,0,0.00000000e+00
14,0,0,0.00000000e+00
16,0,0,0.00000000e+00
18,0,0,0.00000000e+00
20,0,0,0.00000000e+00
22,0,0,0.00000000e+00
24,0,0,0.00000000e+00
26,0,0,0.00000000e+00
28,0,0,0.00000000e+00
30,0,0,0.00000000e+00
32,0,0,0.00000000e+00
34,0,0,0.00000000e+00
36,0,0,0.00000000e+00
38,0,0,0.00000000e+00
40,0,0,0.00000000e+00
42,0,0,0.00000000e+00
44,0,0,0.00000000e+00
46,0,0,0.00000000e+00
48,0,0,0.00000000e+00
50,0,0,0.00000000e+00
52,0,0,0.00000000e+00
54,0,0,0.00000000e+00
56,0,0,0.00000000e+00
58,0,0,0.00000000e+00
60,0,0,0.00000000e+00
62,0,0,0.00000000e+00
64,0,0,0.00000000e+00
66,0,0,0.00000000e+00
68,0,0,0.00000000e+00
70,0,0,0.00000000e+00
72,0,0,0.00000000e+00
74,0,0,0.00000000e+00
76,0,0,0.00000000e+00
78,0,0,0.00000000e+00
80,0,0,0.00000000e+00
82,0,0,0.00000000e+00
84,0,0,0.00000000e+00
86,0,0,0.00000000e+00
88,0,0,0.00000000e+00
90,0,0,0.00000000e+00
92,0,0,0.00000000e+00
94,0,0,0.00000000e+00
96,0,0,0.00000000e+00
98,0,0,0.00000000e+00
100,0,0,0.00000000e+00
102,0,0,0.00000000e+00
104,0,0,0.00000000e+00
106,0,0,0.00000000e+00
108,0,0,0.00000000e+00
110,0,0,0.00000000e+00
112,0,0,0.00000000e+00
114,0,0,0.00000000e+00
116,0,0,0.00000000e+00
118,0,0,0.00000000e+00
120,0,0,0.00000000e+00
122,0,0,0.00000000e+00
124,0,0,0.00000000e+00
126,0,0,0.00000000e+00
128,0,0,0.00000000e+00
130,0,0,0.00000000e+00
132,0,0,0.00000000e+00
134,0,0,0.00000000e+00
136,0,0,0.00000000e+00
138,0,0,0.00000000e+00
140,0,0,0.00000000e+00
142,0,0,0.00000000e+00
144,0,0,0.00000000e+00
146,0,0,0.00000000e+00
148,0,0,0.00000000e+00
150,0,0,0.00000000e+00
152,0,0,0.00000000e+00
154,0,0,0.00000000e+00
156,0,0,0.00000000e+00
158,0,0,0.00000000e+00
160,0,0,0.00000000e+00
162,0,0,0.00000000e+00
164,0,0,0.00000000e+00
166,0,0,0.00000000e+00
168,0,0,0.00000000e+00
170,0,0,0.00000000e+00
172,0,0,0.00000000e+00
174,0,0,0.00000000e+00
176,0,0,0.00000000e+00
178,0,0,0.00000000e+00
180,0,0,0.00000000e+00
182,0,0,0.00000000e+00
184,0,0,0.00000000e+00
186,0,0,0.00000000e+00
188,0,0,0.00000000e+00
190,0,0,0.00000000e+00
192,0,0,0.00000000e+00
194,0,0,0.00000000e+00
196,0,0,0.00000000e+00
198,0,0,0.00000000e+00
200,0,0,0.00000000e+00
202,0,0,0.00000000e+00
204,0,0,0.00000000e+00
206,0,0,0.00000000e+00
208,0,0,0.00000000e+00
210,0,0,0.00000000e+00
212,0,0,0.00000000e+00
214,0,0,0.00000000e+00
216,0,0,0.00000000e+00
218,0,0,0.00000000e+00
220,0,0,0.00000000e+00
222,0,0,0.00000000e+00
224,0,0,0.00000000e+00
226,0,0,0.00000000e+00
228,0,0,0.00000000e+00
230,0,0,0.00000000e+00
232,0,0,0.00000000e+00
234,0,0,0.00000000e+00
236,0,0,0.00000000e+00
238,0,0,0.00000000e+00
240,0,0,0.00000000e+00
242,0,0,0.00000000e+00
244,0,0,0.00000000e+00
246,0,0,0.00000000e+00
248,0,0,0.00000000e+00
250,0,0,0.00000000e+00
252,0,0,0.00000000e+00
254,0,0,0.00000000e+00
256,0,0,0.00000000e+00
258,0,0,0.00000000e+00
260,0,0,0.00000000e+00
262,0,0,0.00000000e+00
264,0,0,0.00000000e+00
266,0,0,0.00000000e+00
268,0,0,0.00000000e+00
270,0,0,0.00000000e+00
272,0,0,0.00000000e+00
274,0,0,0.00000000e+00
276,0,0,0.00000000e+00
278,0,0,0.00000000e+00
280,0,0,0.00000000e+00
282,0,0,0.00000000e+00
284,0,0,0.00000000e+00
286,0,0,0.00000000e+00
288,0,0,0.00000000e+00
290,0,0,0.00000000e+00
292,0,0,0.00000000e+00
294,0,0,0.00000000e+00
296,0,0,0.00000000e+00
298,0,0,0.00000000e+00
300,0,0,0.00000000e+00
302,0,0,0.00000000e+00
304,0,0,0.00000000e+00
306,0,0,0.00000000e+00
308,0,0,0.00000000e+00
310,0,0,0.00000000e+00
312,0,0,0.00000000e+00
314,0,0,0.00000000e+00
316,0,0,0.00000000e+00
318,0,0,0.00000000e+00
320,0,0,0.00000000e+00
322,0,0,0.00000000e+00
324,0,0,0.00000000e+00
326,0,0,0.00000000e+00
328,0,0,0.00000000e+00
330,0,0,0.00000000e+00
332,0,0,0.00000000e+00
334,0,0,0.00000000e+00
336,0,0,0.00000000e+00
338,0,0,0.00000000e+00
340,0,0,0.00000000e+00
342,0,0,0.00000000e+00
344,0,0,0.00000000e+00
346,0,0,0.00000000e+00
348,0,0,0.00000000e+00
350,0,0,0.00000000e+00
352,0,0,0.00000000e+00
354,0,0,0.00000000e+00
356,0,0,0.00000000e+00
358,0,0,0.00000000e+00
360,0,0,0.00000000e+00
362,0,0,0.00000000e+00
364,0,0,0.00000000e+00
366,0,0,0.00000000e+00
368,0,0,0.00000000e+00
370,0,0,0.00000000e+00
372,0,0,0.00000000e+00
374,0,0,0.00000000e+00
376,0,0,0.00000000e+00
378,0,0,0.00000000e+00
380,1,1,1.00000000e+00
382,3,3,1.00000000e+00
384,14,14,1.00000000e+00
386,20,19,9.50000000e-01
388,51,51,1.00000000e+00
390,81,81,1.00000000e+00
392,184,183,9.94565217e-01
394,363,361,9.94490358e-01
396,652,651,9.98466258e-01
398,1190,1186,9.96638655e-01
400,1998,1994,9.97997998e-01
402,3436,3425,9.96798603e-01
404,5572,5547,9.95513281e-01
406,9473,9447,9.97255357e-01
408,15366,15296,9.95444488e-01
410,24289,24201,9.96376961e-01
412,38083,37914,9.95562324e-01
414,57957,57669,9.95030799e-01
416,86675,86223,9.94785117e-01
418,128194,127460,9.94274303e-01
420,184493,183305,9.93560731e-01
422,263354,261524,9.93051178e-01
424,366748,363875,9.92166283e-01
426,499864,495579,9.91427668e-01
428,671253,664896,9.90529651e-01
430,883503,873857,9.89082097e-01
432,1139026,1125190,9.87852779e-01
434,1445392,1425417,9.86180220e-01
436,1795009,1767318,9.84573336e-01
438,2191124,2152308,9.82284891e-01
440,2617535,2564969,9.79917747e-01
442,3075187,3004212,9.76920103e-01
444,3536588,3443220,9.73599413e-01
446,4001545,3879863,9.69591245e-01
448,4429631,4274678,9.65018982e-01
450,4815905,4622626,9.59866526e-01
452,5141617,4903132,9.53616732e-01
454,5376396,5089757,9.46685661e-01
456,5515256,5176418,9.38563505e-01
458,5551963,5159502,9.29311308e-01
460,5480276,5034324,9.18625996e-01
462,5307196,4811177,9.06538406e-01
464,5042887,4501538,8.92650976e-01
466,4693686,4117940,8.77336064e-01
468,4286664,3687362,8.60193848e-01
470,3840707,3228351,8.40561647e-01
472,3371437,2761356,8.19044224e-01
474,2902628,2307880,7.95100164e-01
476,2448769,1882780,7.68867950e-01
478,2025811,1500358,7.40620917e-01
480,1646057,1167860,7.09489404e-01
482,1308963,884768,6.75930488e-01
484,1020558,654948,6.41754805e-01
486,779512,472002,6.05509601e-01
488,583401,330858,5.67119357e-01
490,427760,225678,5.27580886e-01
492,308337,150459,4.87969332e-01
494,217595,97249,4.46926630e-01
496,150201,61104,4.06814868e-01
498,101786,37343,3.66877567e-01
500,67318,22006,3.26896224e-01
502,43745,12699,2.90296034e-01
504,27501,7124,2.59045126e-01
506,17246,3829,2.22022498e-01
508,10488,2015,1.92124333e-01
510,6209,1051,1.69270414e-01
512,3665,553,1.50886767e-01
514,2069,229,1.10681489e-01
516,1149,104,9.05134900e-02
518,665,57,8.57142857e-02
520,344,16,4.65116279e-02
522,181,16,8.83977901e-02
524,107,7,6.54205607e-02
526,36,1,2.77777778e-02
528,35,0,0.00000000e+00
530,11,0,0.00000000e+00
532,5,0,0.00000000e+00
534,2,0,0.00000000e+00
536,2,0,0.00000000e+00
538,0,0,0.00000000e+00
540,0,0,0.00000000e+00
542,0,0,0.00000000e+00
544,0,0,0.00000000e+00
546,0,0,0.00000000e+00
548,0,0,0.00000000e+00
550,0,0,0.00000000e+00
552,0,0,0.00000000e+00
554,0,0,0.00000000e+00
556,0,0,0.00000000e+00
558,0,0,0.00000000e+00
560,0,0,0.00000000e+00
562,0,0,0.00000000e+00
564,0,0,0.00000000e+00
566,0,0,0.00000000e+00
568,0,0,0.00000000e+00
570,0,0,0.00000000e+00
572,0,0,0.00000000e+00
574,0,0,0.00000000e+00
576,0,0,0.00000000e+00
578,0,0,0.00000000e+00
580,0,0,0.00000000e+00
582,0,0,0.00000000e+00
584,0,0,0.00000000e+00
586,0,0,0.00000000e+00
588,0,0,0.00000000e+00
590,0,0,0.00000000e+00
592,0,0,0.00000000e+00
594,0,0,0.00000000e+00
596,0,0,0.00000000e+00
598,0,0,0.00000000e+00
600,0,0,0.00000000e+00
602,0,0,0.00000000e+00
604,0,0,0.00000000e+00
606,0,0,0.00000000e+00
608,0,0,0.00000000e+00
610,0,0,0.00000000e+00
612,0,0,0.00000000e+00
614,0,0,0.00000000e+00
616,0,0,0.00000000e+00
618,0,0,0.00000000e+00
620,0,0,0.00000000e+00
622,0,0,0.00000000e+00
624,0,0,0.00000000e+00
626,0,0,0.00000000e+00
628,0,0,0.00000000e+00
630,0,0,0.00000000e+00
632,0,0,0.00000000e+00
634,0,0,0.00000000e+00
636,0,0,0.00000000e+00
638,0,0,0.00000000e+00
640,0,0,0.00000000e+00
642,0,0,0.00000000e+00
644,0,0,0.00000000e+00
646,0,0,0.00000000e+00
648,0,0,0.00000000e+00
650,0,0,0.00000000e+00
652,0,0,0.00000000e+00
654,0,0,0.00000000e+00
656,0,0,0.00000000e+00
658,0,0,0.00000000e+00
660,0,0,0.00000000e+00
662,0,0,0.00000000e+00
664,0,0,0.00000000e+00
666,0,0,0.00000000e+00
668,0,0,0.00000000e+00
670,0,0,0.00000000e+00
672,0,0,0.00000000e+00
674,0,0,0.00000000e+00
676,0,0,0.00000000e+00
678,0,0,0.00000000e+00
680,0,0,0.00000000e+00
682,0,0,0.00000000e+00
684,0,0,0.00000000e+00
686,0,0,0.00000000e+00
688,0,0,0.00000000e+00
690,0,0,0.00000000e+00


==> data/syn_w_2it_even_n0_2_r_4801_v_45_t_50_th_25_10e8.csv <==
w,model,sim
0,0.014618112,0.01014208
2,1.14562e-94,0
4,3.0633e-90,0
6,3.55697e-86,0
8,2.26873e-82,0
10,9.03876e-79,0
12,2.43925e-75,0
14,4.71439e-72,0
16,6.79575e-69,0
18,7.5348e-66,0
20,6.58265e-63,0
22,4.61977e-60,0
24,2.64596e-57,0
26,1.25305e-54,0
28,4.96061e-52,0
30,1.65692e-49,0
32,4.70639e-47,0
34,1.1445e-44,0
36,2.39658e-42,0
38,4.34264e-40,0
40,6.8381e-38,0
42,9.39065e-36,0
44,1.12812e-33,0
46,1.18854e-31,0
48,1.10052e-29,0
50,8.9714e-28,0
52,6.44803e-26,0
54,4.09096e-24,0
56,2.29366e-22,0
58,1.13769e-20,0
60,4.99876e-19,0
62,1.94877e-17,0
64,6.75521e-16,0
66,2.08741e-14,0
68,5.76483e-13,0
70,1.4252e-11,0
72,3.15112e-10,0
74,6.19745e-09,0.00000001
76,1.07196e-07,0.00000011
78,1.60127e-06,0.00000159
80,2.01391e-05,0.00001984
82,0.000206167,0.00020422
84,0.001640509,0.00159811
86,0.009471661,0.0090132
88,0.035160927,0.03255403
90,0.062814172,0.05705659
92,6.9535e-41,0
94,2.32071e-39,0
96,7.16914e-38,0
98,2.05471e-36,0
100,5.47557e-35,0
102,1.35958e-33,0
104,3.15132e-32,0
106,6.82981e-31,0
108,1.38602e-29,0
110,2.63688e-28,0
112,4.70749e-27,0
114,7.8927e-26,0
116,1.24371e-24,0
118,1.84325e-23,0
120,2.5714e-22,0
122,3.37977e-21,0
124,4.19031e-20,0
126,4.90765e-19,0
128,5.43909e-18,0
130,5.71573e-17,0
132,5.7074e-16,0
134,5.4264e-15,0
136,4.92029e-14,0
138,4.25801e-13,0
140,3.51533e-12,0
142,2.76341e-11,0
144,2.0615e-10,0
146,1.45265e-09,0
148,9.61481e-09,0
150,5.94026e-08,0.00000003
152,3.40304e-07,0.00000053
154,1.79523e-06,0.00000198
156,8.65818e-06,0.00001048
158,3.7885e-05,0.00004331
160,0.000149153,0.00017076
162,0.000523452,0.00059493
164,0.001619969,0.00182093
166,0.004364091,0.00484064
168,0.010070211,0.01102861
170,0.019493199,0.02106203
172,0.030770446,0.0327497
174,0.038022119,0.03977816
176,0.03447959,0.03539346
178,0.020397561,0.02051698
180,0.005904464,0.00580032
182,4.12779e-23,0
184,3.18085e-22,0
186,2.36394e-21,0
188,1.69602e-20,0
190,1.17596e-19,0
192,7.88895e-19,0
194,5.12636e-18,0
196,3.23031e-17,0
198,1.97578e-16,0
200,1.17379e-15,0
202,6.77543e-15,0
204,3.79924e-14,0
206,2.06802e-13,0
208,1.09134e-12,0
210,5.57353e-12,0
212,2.7486e-11,0
214,1.30561e-10,0
216,5.95753e-10,0
218,2.60408e-09,0
220,1.08732e-08,0
222,4.32475e-08,0.00000004
224,1.63405e-07,0.00000016
226,5.84902e-07,0.00000064
228,1.978e-06,0.00000209
230,6.30224e-06,0.00000695
232,1.8865e-05,0.00002125
234,5.28969e-05,0.00005953
236,0.000138501,0.00015525
238,0.000337489,0.00037698
240,0.000762529,0.00085729
242,0.00159101,0.00177958
244,0.003051591,0.00340277
246,0.005352573,0.00593303
248,0.008534628,0.00941248
250,0.01228449,0.01346504
252,0.015829817,0.0172037
254,0.018079368,0.01941647
256,0.018075784,0.01917313
258,0.015573848,0.01630709
260,0.011327822,0.01165484
262,0.006762995,0.00682915
264,0.003181798,0.00314151
266,0.001105982,0.00107079
268,0.00025249,0.00023864
270,2.83958e-05,0.0000258
272,1.18023e-13,0
274,4.76264e-13,0
276,1.87316e-12,0
278,7.17019e-12,0
280,2.66724e-11,0
282,9.62739e-11,0
284,3.36674e-10,0
286,1.13898e-09,0
288,3.72215e-09,0
290,1.17336e-08,0
292,3.56314e-08,0.00000006
294,1.04091e-07,0.00000012
296,2.92151e-07,0.00000033
298,7.86771e-07,0.0000006
300,2.03037e-06,0.00000176
302,5.01439e-06,0.00000458
304,1.18359e-05,0.0000115
306,2.66644e-05,0.00002598
308,5.7252e-05,0.0000555
310,0.000116986,0.00011584
312,0.000227134,0.00022822
314,0.00041832,0.00042268
316,0.000729521,0.00074124
318,0.001202359,0.00123137
320,0.001868921,0.00190912
322,0.0027335,0.0028141
324,0.003752593,0.00386183
326,0.004822004,0.00495857
328,0.005781916,0.00592928
330,0.006447158,0.00658254
332,0.006659307,0.0067695
334,0.006343558,0.00639927
336,0.00554464,0.0055533
338,0.004420683,0.00437211
340,0.0031928,0.00313117
342,0.002071738,0.00198478
344,0.00119573,0.00112788
346,0.000606305,0.00056258
348,0.000265882,0.00023823
350,9.8786e-05,0.0000881
352,3.02344e-05,0.00002564
354,7.3194e-06,0.00000609
356,1.31764e-06,0.0000011
358,1.66756e-07,0.00000015
360,3.78158e-08,0.00000003
362,7.00499e-08,0.00000005
364,1.65461e-07,0.00000009
366,3.78399e-07,0.0000003
368,8.37273e-07,0.00000063
370,1.7912e-06,0.00000125
372,3.70233e-06,0.00000314
374,7.38838e-06,0.00000556
376,1.42249e-05,0.000011
378,2.64027e-05,0.00002032
380,4.72074e-05,0.00003856
382,8.12424e-05,0.00006768
384,0.000134463,0.00011392
386,0.000213837,0.00018645
388,0.000326455,0.00028889
390,0.000477965,0.00042524
392,0.000670425,0.00059978
394,0.000899925,0.00081165
396,0.001154651,0.00105452
398,0.001414282,0.00130407
400,0.00165148,0.00153202
402,0.001835811,0.00170678
404,0.001939608,0.00180676
406,0.001944408,0.00181041
408,0.001846024,0.00170984
410,0.001656448,0.00152721
412,0.001401634,0.00128652
414,0.001115666,0.00101747
416,0.000833076,0.00075493
418,0.000581779,0.00051938
420,0.000378672,0.00033634
422,0.000228833,0.00019954
424,0.000127825,0.00010935
426,6.56775e-05,0.00005437
428,3.08787e-05,0.00002573
430,1.32402e-05,0.00001062
432,5.23598e-06,0.00000378
434,2.09818e-06,0.00000132
436,1.22956e-06,0.00000063
438,1.45501e-06,0.00000098
440,2.41631e-06,0.00000129
442,4.20095e-06,0.0000027
444,7.16724e-06,0.0000047
446,1.18875e-05,0.00000784
448,1.91397e-05,0.00001312
450,2.98981e-05,0.00002036
452,4.52901e-05,0.00003253
454,6.64969e-05,0.00004857
456,9.45829e-05,0.0000713
458,0.000130258,0.00009894
460,0.000173593,0.00013579
462,0.000223739,0.00017334
464,0.000278721,0.00022455
466,0.000335376,0.00027007
468,0.000389527,0.00031811
470,0.000436389,0.00036148
472,0.000471211,0.00039335
474,0.000490021,0.00040943
476,0.000490348,0.00041441
478,0.000471733,0.00039682
480,0.000435887,0.000368
482,0.000386451,0.0003285
484,0.000328389,0.00027728
486,0.000267145,0.00022771
488,0.000207794,0.00017477
490,0.000154337,0.00013165
492,0.000109307,0.00009253
494,7.3717e-05,0.00006128
496,4.72841e-05,0.00003847
498,2.88402e-05,0.00002332
500,1.67799e-05,0.00001291
502,9.44646e-06,0.00000744
504,5.39497e-06,0.00000403
506,3.52203e-06,0.00000248
508,3.08786e-06,0.00000175
510,3.67148e-06,0.00000216
512,5.09733e-06,0.00000321
514,7.35949e-06,0.00000426
516,1.05559e-05,0.00000593
518,1.48339e-05,0.00000946
520,2.0344e-05,0.00001272
522,2.71968e-05,0.0000163
524,3.54218e-05,0.000024
526,4.49297e-05,0.00002874
528,5.54819e-05,0.00003741
530,6.66757e-05,0.00004585
532,7.7951e-05,0.00005579
534,8.86229e-05,0.00006475
536,9.79412e-05,0.00007289
538,0.000105172,0.00007758
540,0.000109687,0.0000823
542,0.000111056,0.00008488
544,0.000109105,0.00008412
546,0.000103957,0.00008141
548,9.60147e-05,0.00007521
550,8.59145e-05,0.0000681
552,7.4438e-05,0.00005819
554,6.24127e-05,0.00004825
556,5.06123e-05,0.00004116
558,3.96754e-05,0.00003202
560,3.00553e-05,0.00002437
562,2.20037e-05,0.00001719
564,1.55868e-05,0.0000128
566,1.07239e-05,0.00000793
568,7.23738e-06,0.00000521
570,4.90303e-06,0.00000369
572,3.49261e-06,0.00000255
574,2.80323e-06,0.00000179
576,2.67316e-06,0.00000152
578,2.98563e-06,0.00000142
580,3.66376e-06,0.00000184
582,4.66027e-06,0.00000227
584,5.94504e-06,0.00000301
586,7.49269e-06,0.00000424
588,9.27192e-06,0.00000496
590,1.12374e-05,0.00000641
592,1.33252e-05,0.00000806
594,1.54512e-05,0.00000937
596,1.75141e-05,0.00001122
598,1.94015e-05,0.00001276
600,2.09986e-05,0.00001497
602,2.21994e-05,0.00001463
604,2.29179e-05,0.00001504
606,2.3098e-05,0.00001621
608,2.27205e-05,0.00001582
610,2.18063e-05,0.00001482
612,2.04148e-05,0.00001559
614,1.86372e-05,0.00001451
616,1.65872e-05,0.00001222
618,1.43887e-05,0.00001073
620,1.21637e-05,0.00000961
622,1.00211e-05,0.00000729
624,8.04887e-06,0.00000588
626,6.30954e-06,0.00000471
628,4.83916e-06,0.00000353
630,3.64974e-06,0.00000272
632,2.73379e-06,0.00000191
634,2.07001e-06,0.00000179
636,1.62908e-06,0.00000104
638,1.37863e-06,0.00000087
640,1.28691e-06,0.00000073
642,1.32502e-06,0.00000082
644,1.46774e-06,0.00000072
646,1.69332e-06,0.00000074
648,1.98259e-06,0.00000103
650,2.31781e-06,0.00000129
652,2.68161e-06,0.00000131
654,3.05625e-06,0.00000171
656,3.42339e-06,0.00000182
658,3.76438e-06,0.00000215
660,4.06096e-06,0.00000234
662,4.29638e-06,0.00000242
664,4.45661e-06,0.0000029
666,4.53156e-06,0.00000273
668,4.516e-06,0.0000029
670,4.41013e-06,0.0000031
672,4.21963e-06,0.00000273
674,3.95518e-06,0.00000263
676,3.63149e-06,0.00000236
678,3.26599e-06,0.00000213
680,2.87736e-06,0.00000203
682,2.48392e-06,0.00000191
684,2.10238e-06,0.00000157
686,1.74674e-06,0.00000144
688,1.42766e-06,0.00000116
690,1.15223e-06,0.00000099
692,9.24064e-07,0.00000074
694,7.43721e-07,0.00000056
696,6.09315e-07,0.00000039
698,5.17162e-07,0.00000032
700,4.62417e-07,0.00000023
702,4.39626e-07,0.00000034
704,4.43132e-07,0.00000022
706,4.6736e-07,0.00000016
708,5.06975e-07,0.00000022
710,5.56957e-07,0.00000027
712,6.12625e-07,0.00000044
714,6.69651e-07,0.00000035
716,7.24084e-07,0.00000044
718,7.72396e-07,0.00000041
720,8.11565e-07,0.00000039
722,8.39159e-07,0.0000006
724,8.5344e-07,0.00000039
726,8.53435e-07,0.0000005
728,8.38977e-07,0.0000005
730,8.10705e-07,0.00000061
732,7.6999e-07,0.00000058
734,7.18828e-07,0.00000056
736,6.59678e-07,0.00000052
738,5.95272e-07,0.00000049
740,5.28417e-07,0.00000032
742,4.61806e-07,0.00000028
744,3.97856e-07,0.00000028
746,3.38585e-07,0.00000029
748,2.85533e-07,0.00000023
750,2.3973e-07,0.00000026
752,2.0171e-07,0.00000012
754,1.71558e-07,0.0000001
756,1.48973e-07,0.00000009
758,1.33357e-07,0.0000001
760,1.2389e-07,0.00000004
762,1.19617e-07,0.00000007
764,1.19512e-07,0.00000005
766,1.22532e-07,0.00000003
768,1.2767e-07,0.00000004
770,1.33978e-07,0.00000011
772,1.40601e-07,0.00000006
774,1.46792e-07,0.00000004
776,1.51927e-07,0.00000006
778,1.55514e-07,0.00000011
780,1.57203e-07,0.00000007
782,1.56785e-07,0.00000007
784,1.54191e-07,0.0000001
786,1.49482e-07,0.00000009
788,1.42837e-07,0.0000001
790,1.34532e-07,0.00000011
792,1.24918e-07,0.00000006
794,1.14392e-07,0.00000007
796,1.03369e-07,0.00000007
798,9.22592e-08,0.00000005
800,8.14393e-08,0.00000005
802,7.12366e-08,0.00000001
804,6.19141e-08,0.00000002
806,5.36627e-08,0.00000002
808,4.65992e-08,0.00000005
810,4.07693e-08,0.00000001
812,3.61544e-08,0.00000002
814,3.26819e-08,0.00000001
816,3.02369e-08,0
818,2.86739e-08,0.00000003
820,2.78294e-08,0.00000002
822,2.75321e-08,0.00000003
824,2.7613e-08,0.00000001
826,2.79129e-08,0
828,2.82887e-08,0.00000002
830,2.8618e-08,0.00000004
832,2.88018e-08,0
834,2.87665e-08,0
836,2.84636e-08,0.00000002
838,2.78695e-08,0.00000001
840,2.6983e-08,0.00000002
842,2.58228e-08,0.00000002
844,2.44239e-08,0
846,2.28336e-08,0.00000001
848,2.11073e-08,0.00000001
850,1.93043e-08,0.00000003
852,1.74839e-08,0
854,1.57014e-08,0.00000001
856,1.40057e-08,0.00000001
858,1.24369e-08,0
860,1.10249e-08,0
862,9.78896e-09,0.00000001
864,8.7379e-09,0
866,7.87077e-09,0
868,7.17828e-09,0.00000003
870,6.64437e-09,0
872,6.24798e-09,0
874,5.96493e-09,0
876,5.76964e-09,0.00000001
878,5.63671e-09,0
880,5.54225e-09,0
882,5.46493e-09,0
884,5.38676e-09,0
886,5.29355e-09,0
888,5.17509e-09,0
890,5.02517e-09,0
892,4.84125e-09,0.00000001
894,4.62408e-09,0
896,4.37716e-09,0
898,4.10608e-09,0
900,3.81789e-09,0
902,3.52041e-09,0
904,3.22164e-09,0
906,2.92918e-09,0
908,2.64984e-09,0
910,2.38925e-09,0
912,2.15166e-09,0
914,1.93986e-09,0.00000001
916,1.75516e-09,0
918,1.5975e-09,0
920,1.46563e-09,0
922,1.35732e-09,0
924,1.26965e-09,0
926,1.1992e-09,0
928,1.1424e-09,0
930,1.09567e-09,0
932,1.05569e-09,0
934,1.0195e-09,0
936,9.84638e-10,0
938,9.49186e-10,0
940,9.11806e-10,0
942,8.71711e-10,0
944,8.28624e-10,0
946,7.82702e-10,0
948,7.3445e-10,0
950,6.84624e-10,0
952,6.34139e-10,0
954,5.8397e-10,0
956,5.35076e-10,0
958,4.88328e-10,0
960,4.44461e-10,0
962,4.04034e-10,0
964,3.67417e-10,0
966,3.34787e-10,0
968,3.06137e-10,0
970,2.813e-10,0
972,2.59981e-10,0
974,2.41784e-10,0
976,2.26254e-10,0
978,2.12909e-10,0
980,2.01271e-10,0
982,1.90893e-10,0
984,1.81378e-10,0
986,1.72396e-10,0
988,1.6369e-10,0
990,1.55076e-10,0
992,1.46445e-10,0
994,1.37751e-10,0
996,1.29002e-10,0
998,1.2025e-10,0
1000,1.11573e-10,0


==> data/syn_w_2it_n0_2_r_4801_v_45_t_50_th_25_10e8.csv <==
w,model,sim
0,0.014618112,0.01014208
1,0,0
2,1.14562e-94,0
3,0,0
4,3.0633e-90,0
5,0,0
6,3.55697e-86,0
7,0,0
8,2.26873e-82,0
9,0,0
10,9.03876e-79,0
11,1.9112e-108,0
12,2.43925e-75,0
13,1.9291e-104,0
14,4.71439e-72,0
15,8.7544e-101,0
16,6.79575e-69,0
17,2.39749e-97,0
18,7.5348e-66,0
19,4.48287e-94,0
20,6.58265e-63,0
21,6.13406e-91,0
22,4.61977e-60,0
23,6.42502e-88,0
24,2.64596e-57,0
25,5.31801e-85,0
26,1.25305e-54,0
27,3.56218e-82,0
28,4.96061e-52,0
29,1.96718e-79,0
30,1.65692e-49,0
31,9.09117e-77,0
32,4.70639e-47,0
33,3.55951e-74,0
34,1.1445e-44,0
35,1.193e-71,0
36,2.39658e-42,0
37,3.453e-69,0
38,4.34264e-40,0
39,8.69676e-67,0
40,6.8381e-38,0
41,1.91869e-64,0
42,9.39065e-36,0
43,3.72971e-62,0
44,1.12812e-33,0
45,0.055159161,0.04498343
46,1.18854e-31,0
47,9.83626e-58,0
48,1.10052e-29,0
49,1.34622e-55,0
50,8.9714e-28,0
51,1.65228e-53,0
52,6.44803e-26,0
53,1.82467e-51,0
54,4.09096e-24,0
55,1.81856e-49,0
56,2.29366e-22,0
57,1.64015e-47,0
58,1.13769e-20,0
59,1.34187e-45,0
60,4.99876e-19,0
61,9.98025e-44,0
62,1.94877e-17,0
63,6.76107e-42,0
64,6.75521e-16,0
65,4.17895e-40,0
66,2.08741e-14,0
67,2.36015e-38,0
68,5.76483e-13,0
69,1.21953e-36,0
70,1.4252e-11,0
71,5.77174e-35,0
72,3.15112e-10,0
73,2.50431e-33,0
74,6.19745e-09,0.00000001
75,9.96976e-32,0
76,1.07196e-07,0.00000011
77,3.64407e-30,0
78,1.60127e-06,0.00000159
79,1.22362e-28,0
80,2.01391e-05,0.00001984
81,3.77641e-27,0
82,0.000206167,0.00020422
83,1.07176e-25,0
84,0.001640509,0.00159811
85,2.79846e-24,0
86,0.009471661,0.0090132
87,6.72665e-23,0
88,0.035160927,0.03255403
89,1.48957e-21,0
90,0.062814172,0.05705659
91,3.04194e-20,0
92,6.9535e-41,0
93,5.73669e-19,0
94,2.32071e-39,0
95,1.0009e-17,0
96,7.16914e-38,0
97,1.61934e-16,0
98,2.05471e-36,0
99,2.43601e-15,0
100,5.47557e-35,0
101,3.4168e-14,0
102,1.35958e-33,0
103,4.47874e-13,0
104,3.15132e-32,0
105,5.49205e-12,0
106,6.82981e-31,0
107,6.2935e-11,0
108,1.38602e-29,0
109,6.71454e-10,0
110,2.63688e-28,0
111,6.62664e-09,0
112,4.70749e-27,0
113,5.99593e-08,0.00000008
114,7.8927e-26,0
115,4.92062e-07,0.00000063
116,1.24371e-24,0
117,3.61788e-06,0.00000399
118,1.84325e-23,0
119,2.35089e-05,0.00002599
120,2.5714e-22,0
121,0.000132942,0.00014496
122,3.37977e-21,0
123,0.000642545,0.00069453
124,4.19031e-20,0
125,0.002595769,0.00275152
126,4.90765e-19,0
127,0.008511508,0.0088944
128,5.43909e-18,0
129,0.021730124,0.02227477
130,5.71573e-17,0
131,0.040476385,0.04066369
132,5.7074e-16,0
133,0.04888393,0.04810312
134,5.4264e-15,0
135,0.028706451,0.02772198
136,4.92029e-14,0
137,2.54217e-30,0
138,4.25801e-13,0
139,3.49498e-29,0
140,3.51533e-12,0
141,4.54936e-28,0
142,2.76341e-11,0
143,5.61844e-27,0
144,2.0615e-10,0
145,6.59448e-26,0
146,1.45265e-09,0
147,7.36625e-25,0
148,9.61481e-09,0
149,7.84005e-24,0
150,5.94026e-08,0.00000003
151,7.95881e-23,0
152,3.40304e-07,0.00000053
153,7.71394e-22,0
154,1.79523e-06,0.00000198
155,7.14615e-21,0
156,8.65818e-06,0.00001048
157,6.33518e-20,0
158,3.7885e-05,0.00004331
159,5.38175e-19,0
160,0.000149153,0.00017076
161,4.38745e-18,0
162,0.000523452,0.00059493
163,3.43799e-17,0
164,0.001619969,0.00182093
165,2.59335e-16,0
166,0.004364091,0.00484064
167,1.8856e-15,0
168,0.010070211,0.01102861
169,1.32269e-14,0
170,0.019493199,0.02106203
171,8.95355e-14,0
172,0.030770446,0.0327497
173,5.84564e-13,0
174,0.038022119,0.03977816
175,3.67581e-12,0
176,0.03447959,0.03539346
177,2.22114e-11,0
178,0.020397561,0.02051698
179,1.28588e-10,0
180,0.005904464,0.00580032
181,7.10699e-10,0
182,4.12779e-23,0
183,3.73545e-09,0
184,3.18085e-22,0
185,1.8595e-08,0.00000003
186,2.36394e-21,0
187,8.7304e-08,0.00000009
188,1.69602e-20,0
189,3.84974e-07,0.00000039
190,1.17596e-19,0
191,1.58763e-06,0.00000216
192,7.88895e-19,0
193,6.09702e-06,0.00000723
194,5.12636e-18,0
195,2.17072e-05,0.00002547
196,3.23031e-17,0
197,7.13125e-05,0.000083
198,1.97578e-16,0
199,0.000215083,0.00024682
200,1.17379e-15,0
201,0.000592243,0.00067786
202,6.77543e-15,0
203,0.001479517,0.00168441
204,3.79924e-14,0
205,0.003329123,0.00376096
206,2.06802e-13,0
207,0.006690367,0.00750148
208,1.09134e-12,0
209,0.011886847,0.0132019
210,5.57353e-12,0
211,0.018439845,0.02023501
212,2.7486e-11,0
213,0.024585081,0.02664705
214,1.30561e-10,0
215,0.027596733,0.02947827
216,5.95753e-10,0
217,0.025356792,0.0266593
218,2.60408e-09,0
219,0.018309424,0.01891395
220,1.08732e-08,0
221,0.00974089,0.00985826
222,4.32475e-08,0.00000004
223,0.003394279,0.0033671
224,1.63405e-07,0.00000016
225,0.00058106,0.00056317
226,5.84902e-07,0.00000064
227,8.18789e-18,0
228,1.978e-06,0.00000209
229,4.3469e-17,0
230,6.30224e-06,0.00000695
231,2.25205e-16,0
232,1.8865e-05,0.00002125
233,1.13882e-15,0
234,5.28969e-05,0.00005953
235,5.62026e-15,0
236,0.000138501,0.00015525
237,2.7056e-14,0
238,0.000337489,0.00037698
239,1.2694e-13,0
240,0.000762529,0.00085729
241,5.79742e-13,0
242,0.00159101,0.00177958
243,2.57343e-12,0
244,0.003051591,0.00340277
245,1.10833e-11,0
246,0.005352573,0.00593303
247,4.62257e-11,0
248,0.008534628,0.00941248
249,1.86332e-10,0
250,0.01228449,0.01346504
251,7.24436e-10,0
252,0.015829817,0.0172037
253,2.71112e-09,0
254,0.018079368,0.01941647
255,9.74701e-09,0.00000002
256,0.018075784,0.01917313
257,3.3599e-08,0.00000003
258,0.015573848,0.01630709
259,1.10838e-07,0.00000016
260,0.011327822,0.01165484
261,3.49264e-07,0.00000035
262,0.006762995,0.00682915
263,1.04934e-06,0.00000102
264,0.003181798,0.00314151
265,3.00034e-06,0.00000331
266,0.001105982,0.00107079
267,8.14904e-06,0.00000853
268,0.00025249,0.00023864
269,2.0984e-05,0.00002266
270,2.83958e-05,0.0000258
271,5.1127e-05,0.00005439
272,1.18023e-13,0
273,0.00011762,0.00012572
274,4.76264e-13,0
275,0.000254924,0.000272
276,1.87316e-12,0
277,0.000519279,0.00056014
278,7.17019e-12,0
279,0.000991574,0.00106956
280,2.66724e-11,0
281,0.001769905,0.00190637
282,9.62739e-11,0
283,0.002943841,0.00316706
284,3.36674e-10,0
285,0.004546762,0.00488307
286,1.13898e-09,0
287,0.006495458,0.00697438
288,3.72215e-09,0
289,0.008544842,0.00912736
290,1.17336e-08,0
291,0.010298402,0.01092142
292,3.56314e-08,0.00000006
293,0.011304199,0.01192106
294,1.04091e-07,0.00000012
295,0.011222793,0.01173401
296,2.92151e-07,0.00000033
297,0.009994595,0.01029934
298,7.86771e-07,0.0000006
299,0.007904713,0.0080451
300,2.03037e-06,0.00000176
301,0.005483893,0.00549396
302,5.01439e-06,0.00000458
303,0.003285157,0.0032393
304,1.18359e-05,0.0000115
305,0.001664776,0.00161088
306,2.66644e-05,0.00002598
307,0.00069387,0.00065202
308,5.7252e-05,0.0000555
309,0.000228359,0.00020934
310,0.000116986,0.00011584
311,5.56384e-05,0.00004996
312,0.000227134,0.00022822
313,8.92117e-06,0.00000797
314,0.00041832,0.00042268
315,7.06138e-07,0.00000059
316,0.000729521,0.00074124
317,2.30925e-10,0
318,0.001202359,0.00123137
319,7.11552e-10,0
320,0.001868921,0.00190912
321,2.12615e-09,0
322,0.0027335,0.0028141
323,6.15422e-09,0
324,0.003752593,0.00386183
325,1.72386e-08,0.00000004
326,0.004822004,0.00495857
327,4.66823e-08,0.00000005
328,0.005781916,0.00592928
329,1.22097e-07,0.00000015
330,0.006447158,0.00658254
331,3.08138e-07,0.00000025
332,0.006659307,0.0067695
333,7.49668e-07,0.0000006
334,0.006343558,0.00639927
335,1.75657e-06,0.00000159
336,0.00554464,0.0055533
337,3.9603e-06,0.00000331
338,0.004420683,0.00437211
339,8.58295e-06,0.00000772
340,0.0031928,0.00313117
341,1.78634e-05,0.00001588
342,0.002071738,0.00198478
343,3.56676e-05,0.00003131
344,0.00119573,0.00112788
345,6.82506e-05,0.00006404
346,0.000606305,0.00056258
347,0.000125022,0.00011322
348,0.000265882,0.00023823
349,0.000218981,0.00020529
350,9.8786e-05,0.0000881
351,0.000366305,0.00034291
352,3.02344e-05,0.00002564
353,0.000584425,0.0005551
354,7.3194e-06,0.00000609
355,0.000888105,0.00085482
356,1.31764e-06,0.0000011
357,0.001283524,0.00123613
358,1.66756e-07,0.00000015
359,0.001761385,0.0017078
360,3.78158e-08,0.00000003
361,0.002291205,0.00223232
362,7.00499e-08,0.00000005
363,0.002819795,0.00276308
364,1.65461e-07,0.00000009
365,0.003276609,0.0032132
366,3.78399e-07,0.0000003
367,0.003586814,0.00350415
368,8.37273e-07,0.00000063
369,0.003689724,0.0035988
370,1.7912e-06,0.00000125
371,0.003557027,0.00345183
372,3.70233e-06,0.00000314
373,0.003203754,0.00309563
374,7.38838e-06,0.00000556
375,0.002686696,0.00258139
376,1.42249e-05,0.000011
377,0.002089682,0.00197875
378,2.64027e-05,0.00002032
379,0.001500807,0.00140999
380,4.72074e-05,0.00003856
381,0.000990255,0.00091585
382,8.12424e-05,0.00006768
383,0.000596741,0.00055043
384,0.000134463,0.00011392
385,0.000326161,0.0002907
386,0.000213837,0.00018645
387,0.000160362,0.00014033
388,0.000326455,0.00028889
389,7.02197e-05,0.00006082
390,0.000477965,0.00042524
391,2.70533e-05,0.00002298
392,0.000670425,0.00059978
393,9.0418e-06,0.00000692
394,0.000899925,0.00081165
395,2.60288e-06,0.00000198
396,0.001154651,0.00105452
397,7.0875e-07,0.00000054
398,0.001414282,0.00130407
399,3.53598e-07,0.00000033
400,0.00165148,0.00153202
401,5.23193e-07,0.00000031
402,0.001835811,0.00170678
403,1.02975e-06,0.00000068
404,0.001939608,0.00180676
405,2.01872e-06,0.00000143
406,0.001944408,0.00181041
407,3.84101e-06,0.00000238
408,0.001846024,0.00170984
409,7.08047e-06,0.00000482
410,0.001656448,0.00152721
411,1.26378e-05,0.00000937
412,0.001401634,0.00128652
413,2.18287e-05,0.00001546
414,0.001115666,0.00101747
415,3.64644e-05,0.00002767
416,0.000833076,0.00075493
417,5.88749e-05,0.00004461
418,0.000581779,0.00051938
419,9.18196e-05,0.00007241
420,0.000378672,0.00033634
421,0.000138228,0.0001115
422,0.000228833,0.00019954
423,0.000200728,0.00016426
424,0.000127825,0.00010935
425,0.000280969,0.00023034
426,6.56775e-05,0.00005437
427,0.000378802,0.0003167
428,3.08787e-05,0.00002573
429,0.000491497,0.00041987
430,1.32402e-05,0.00001062
431,0.000613213,0.00052484
432,5.23598e-06,0.00000378
433,0.00073501,0.00064034
434,2.09818e-06,0.00000132
435,0.000845566,0.00073604
436,1.22956e-06,0.00000063
437,0.000932677,0.00081947
438,1.45501e-06,0.00000098
439,0.000985304,0.00087179
440,2.41631e-06,0.00000129
441,0.000995764,0.00088382
442,4.20095e-06,0.0000027
443,0.000961493,0.00085291
444,7.16724e-06,0.0000047
445,0.000885837,0.00078643
446,1.18875e-05,0.00000784
447,0.000777583,0.00068429
448,1.91397e-05,0.00001312
449,0.000649294,0.00057419
450,2.98981e-05,0.00002036
451,0.000514866,0.00045239
452,4.52901e-05,0.00003253
453,0.000386987,0.00033817
454,6.64969e-05,0.00004857
455,0.000275147,0.00023724
456,9.45829e-05,0.0000713
457,0.000184643,0.00015859
458,0.000130258,0.00009894
459,0.000116669,0.00009759
460,0.000173593,0.00013579
461,6.92374e-05,0.00005819
462,0.000223739,0.00017334
463,3.85059e-05,0.00003162
464,0.000278721,0.00022455
465,2.00651e-05,0.00001591
466,0.000335376,0.00027007
467,9.88573e-06,0.00000796
468,0.000389527,0.00031811
469,4.82274e-06,0.0000036
470,0.000436389,0.00036148
471,2.73241e-06,0.00000183
472,0.000471211,0.00039335
473,2.34734e-06,0.0000014
474,0.000490021,0.00040943
475,3.05546e-06,0.0000018
476,0.000490348,0.00041441
477,4.68609e-06,0.00000276
478,0.000471733,0.00039682
479,7.34952e-06,0.00000428
480,0.000435887,0.000368
481,1.13334e-05,0.00000731
482,0.000386451,0.0003285
483,1.70371e-05,0.00001063
484,0.000328389,0.00027728
485,2.49198e-05,0.00001621
486,0.000267145,0.00022771
487,3.54431e-05,0.00002239
488,0.000207794,0.00017477
489,4.89967e-05,0.00003327
490,0.000154337,0.00013165
491,6.5807e-05,0.00004612
492,0.000109307,0.00009253
493,8.58342e-05,0.00006203
494,7.3717e-05,0.00006128
495,0.000108678,0.00007949
496,4.72841e-05,0.00003847
497,0.000133509,0.00009947
498,2.88402e-05,0.00002332
499,0.000159062,0.00011795
500,1.67799e-05,0.00001291
501,0.00018369,0.00014299
502,9.44646e-06,0.00000744
503,0.000205513,0.00016001
504,5.39497e-06,0.00000403
505,0.000222634,0.00017464
506,3.52203e-06,0.00000248
507,0.000233394,0.00018789
508,3.08786e-06,0.00000175
509,0.00023663,0.00019007
510,3.67148e-06,0.00000216
511,0.000231876,0.00018421
512,5.09733e-06,0.00000321
513,0.00021946,0.00017783
514,7.35949e-06,0.00000426
515,0.000200475,0.00016338
516,1.05559e-05,0.00000593
517,0.000176622,0.00014566
518,1.48339e-05,0.00000946
519,0.000149957,0.00012327
520,2.0344e-05,0.00001272
521,0.000122592,0.00009955
522,2.71968e-05,0.0000163
523,9.64193e-05,0.00007823
524,3.54218e-05,0.000024
525,7.28938e-05,0.00005878
526,4.49297e-05,0.00002874
527,5.29297e-05,0.00004403
528,5.54819e-05,0.00003741
529,3.6895e-05,0.0000301
530,6.66757e-05,0.00004585
531,2.46973e-05,0.00001968
532,7.7951e-05,0.00005579
533,1.59207e-05,0.00001216
534,8.86229e-05,0.00006475
535,9.97765e-06,0.00000759
536,9.79412e-05,0.00007289
537,6.243e-06,0.00000447
538,0.000105172,0.00007758
539,4.15154e-06,0.0000027
540,0.000109687,0.0000823
541,3.25292e-06,0.00000168
542,0.000111056,0.00008488
543,3.22935e-06,0.00000166
544,0.000109105,0.00008412
545,3.88628e-06,0.00000211
546,0.000103957,0.00008141
547,5.12766e-06,0.00000264
548,9.60147e-05,0.00007521
549,6.92502e-06,0.0000039
550,8.59145e-05,0.0000681
551,9.2864e-06,0.00000553
552,7.4438e-05,0.00005819
553,1.2228e-05,0.00000706
554,6.24127e-05,0.00004825
555,1.57497e-05,0.0000094
556,5.06123e-05,0.00004116
557,1.98153e-05,0.00001231
558,3.96754e-05,0.00003202
559,2.43376e-05,0.00001553
560,3.00553e-05,0.00002437
561,2.91706e-05,0.0000187
562,2.20037e-05,0.00001719
563,3.41088e-05,0.00002258
564,1.55868e-05,0.0000128
565,3.88966e-05,0.00002633
566,1.07239e-05,0.00000793
567,4.32462e-05,0.00002947
568,7.23738e-06,0.00000521
569,4.68636e-05,0.0000335
570,4.90303e-06,0.00000369
571,4.94806e-05,0.00003499
572,3.49261e-06,0.00000255
573,5.08858e-05,0.000036
574,2.80323e-06,0.00000179
575,5.09528e-05,0.00003796
576,2.67316e-06,0.00000152
577,4.96581e-05,0.0000368
578,2.98563e-06,0.00000142
579,4.70868e-05,0.00003499
580,3.66376e-06,0.00000184
581,4.34235e-05,0.00003319
582,4.66027e-06,0.00000227
583,3.8931e-05,0.00002982
584,5.94504e-06,0.00000301
585,3.39187e-05,0.0000265
586,7.49269e-06,0.00000424
587,2.87074e-05,0.00002202
588,9.27192e-06,0.00000496
589,2.35951e-05,0.00001889
590,1.12374e-05,0.00000641
591,1.88303e-05,0.00001459
592,1.33252e-05,0.00000806
593,1.4594e-05,0.00001104
594,1.54512e-05,0.00000937
595,1.09948e-05,0.00000866
596,1.75141e-05,0.00001122
597,8.07243e-06,0.00000634
598,1.94015e-05,0.00001276
599,5.81072e-06,0.00000414
600,2.09986e-05,0.00001497
601,4.15378e-06,0.0000032
602,2.21994e-05,0.00001463
603,3.02345e-06,0.00000216
604,2.29179e-05,0.00001504
605,2.33451e-06,0.00000138
606,2.3098e-05,0.00001621
607,2.00609e-06,0.00000117
608,2.27205e-05,0.00001582
609,1.96844e-06,0.00000113
610,2.18063e-05,0.00001482
611,2.1655e-06,0.00000118
612,2.04148e-05,0.00001559
613,2.55402e-06,0.00000128
614,1.86372e-05,0.00001451
615,3.10048e-06,0.00000159
616,1.65872e-05,0.00001222
617,3.77689e-06,0.00000222
618,1.43887e-05,0.00001073
619,4.55665e-06,0.00000263
620,1.21637e-05,0.00000961
621,5.41102e-06,0.00000286
622,1.00211e-05,0.00000729
623,6.30686e-06,0.00000335
624,8.04887e-06,0.00000588
625,7.20586e-06,0.00000447
626,6.30954e-06,0.00000471
627,8.06522e-06,0.00000472
628,4.83916e-06,0.00000353
629,8.83979e-06,0.0000055
630,3.64974e-06,0.00000272
631,9.48519e-06,0.00000565
632,2.73379e-06,0.00000191
633,9.96161e-06,0.00000635
634,2.07001e-06,0.00000179
635,1.02376e-05,0.00000648
636,1.62908e-06,0.00000104
637,1.02934e-05,0.00000735
638,1.37863e-06,0.00000087
639,1.01233e-05,0.00000669
640,1.28691e-06,0.00000073
641,9.73621e-06,0.00000661
642,1.32502e-06,0.00000082
643,9.15537e-06,0.00000608
644,1.46774e-06,0.00000072
645,8.41583e-06,0.00000619
646,1.69332e-06,0.00000074
647,7.56107e-06,0.00000551
648,1.98259e-06,0.00000103
649,6.63888e-06,0.00000493
650,2.31781e-06,0.00000129
651,5.69699e-06,0.00000427
652,2.68161e-06,0.00000131
653,4.77914e-06,0.00000375
654,3.05625e-06,0.00000171
655,3.922e-06,0.00000293
656,3.42339e-06,0.00000182
657,3.15327e-06,0.00000248
658,3.76438e-06,0.00000215
659,2.49094e-06,0.00000185
660,4.06096e-06,0.00000234
661,1.94371e-06,0.00000146
662,4.29638e-06,0.00000242
663,1.5123e-06,0.00000103
664,4.45661e-06,0.0000029
665,1.19118e-06,0.00000082
666,4.53156e-06,0.00000273
667,9.70577e-07,0.00000054
668,4.516e-06,0.0000029
669,8.38287e-07,0.00000068
670,4.41013e-06,0.0000031
671,7.81179e-07,0.0000004
672,4.21963e-06,0.00000273
673,7.86239e-07,0.00000035
674,3.95518e-06,0.00000263
675,8.41171e-07,0.00000047
676,3.63149e-06,0.00000236
677,9.34618e-07,0.00000046
678,3.26599e-06,0.00000213
679,1.05611e-06,0.00000052
680,2.87736e-06,0.00000203
681,1.1959e-06,0.00000072
682,2.48392e-06,0.00000191
683,1.34473e-06,0.00000065
684,2.10238e-06,0.00000157
685,1.49375e-06,0.00000087
686,1.74674e-06,0.00000144
687,1.63452e-06,0.00000102
688,1.42766e-06,0.00000116
689,1.75914e-06,0.00000084
690,1.15223e-06,0.00000099
691,1.86054e-06,0.00000096
692,9.24064e-07,0.00000074
693,1.93285e-06,0.00000117
694,7.43721e-07,0.00000056
695,1.9717e-06,0.0000011
696,6.09315e-07,0.00000039
697,1.9746e-06,0.00000121
698,5.17162e-07,0.00000032
699,1.9411e-06,0.00000123
700,4.62417e-07,0.00000023
701,1.87281e-06,0.00000109
702,4.39626e-07,0.00000034
703,1.77328e-06,0.0000013
704,4.43132e-07,0.00000022
705,1.64773e-06,0.000001
706,4.6736e-07,0.00000016
707,1.50256e-06,0.00000101
708,5.06975e-07,0.00000022
709,1.34488e-06,0.00000091
710,5.56957e-07,0.00000027
711,1.18191e-06,0.00000066
712,6.12625e-07,0.00000044
713,1.02053e-06,0.00000071
714,6.69651e-07,0.00000035
715,8.66783e-07,0.00000071
716,7.24084e-07,0.00000044
717,7.2559e-07,0.0000004
718,7.72396e-07,0.00000041
719,6.0058e-07,0.00000038
720,8.11565e-07,0.00000039
721,4.94034e-07,0.00000037
722,8.39159e-07,0.0000006
723,4.06967e-07,0.00000033
724,8.5344e-07,0.00000039
725,3.39282e-07,0.00000024
726,8.53435e-07,0.0000005
727,2.89987e-07,0.0000002
728,8.38977e-07,0.0000005
729,2.57423e-07,0.00000013
730,8.10705e-07,0.00000061
731,2.39487e-07,0.00000013
732,7.6999e-07,0.00000058
733,2.33826e-07,0.00000009
734,7.18828e-07,0.00000056
735,2.3799e-07,0.00000015
736,6.59678e-07,0.00000052
737,2.49543e-07,0.00000009
738,5.95272e-07,0.00000049
739,2.66149e-07,0.00000013
740,5.28417e-07,0.00000032
741,2.85622e-07,0.00000016
742,4.61806e-07,0.00000028
743,3.05963e-07,0.00000007
744,3.97856e-07,0.00000028
745,3.25391e-07,0.0000002
746,3.38585e-07,0.00000029
747,3.42372e-07,0.0000002
748,2.85533e-07,0.00000023
749,3.55641e-07,0.00000022
750,2.3973e-07,0.00000026
751,3.64235e-07,0.00000026
752,2.0171e-07,0.00000012
753,3.67505e-07,0.00000022
754,1.71558e-07,0.0000001
755,3.65137e-07,0.00000021
756,1.48973e-07,0.00000009
757,3.57144e-07,0.00000022
758,1.33357e-07,0.0000001
759,3.4385e-07,0.00000016
760,1.2389e-07,0.00000004
761,3.25854e-07,0.00000019
762,1.19617e-07,0.00000007
763,3.03977e-07,0.0000002
764,1.19512e-07,0.00000005
765,2.792e-07,0.00000013
766,1.22532e-07,0.00000003
767,2.52591e-07,0.0000002
768,1.2767e-07,0.00000004
769,2.2523e-07,0.00000011
770,1.33978e-07,0.00000011
771,1.98146e-07,0.00000011
772,1.40601e-07,0.00000006
773,1.72254e-07,0.00000011
774,1.46792e-07,0.00000004
775,1.48314e-07,0.00000008
776,1.51927e-07,0.00000006
777,1.26904e-07,0.00000009
778,1.55514e-07,0.00000011
779,1.08408e-07,0.00000007
780,1.57203e-07,0.00000007
781,9.30195e-08,0.00000005
782,1.56785e-07,0.00000007
783,8.07581e-08,0.0000001
784,1.54191e-07,0.0000001
785,7.14947e-08,0.00000004
786,1.49482e-07,0.00000009
787,6.49803e-08,0.00000005
788,1.42837e-07,0.0000001
789,6.08781e-08,0.00000003
790,1.34532e-07,0.00000011
791,5.87945e-08,0.00000004
792,1.24918e-07,0.00000006
793,5.83066e-08,0.00000004
794,1.14392e-07,0.00000007
795,5.89868e-08,0.00000003
796,1.03369e-07,0.00000007
797,6.04225e-08,0.00000004
798,9.22592e-08,0.00000005
799,6.22319e-08,0.00000006
800,8.14393e-08,0.00000005
801,6.40762e-08,0.00000003
802,7.12366e-08,0.00000001
803,6.56681e-08,0.00000004
804,6.19141e-08,0.00000002
805,6.67777e-08,0.00000005
806,5.36627e-08,0.00000002
807,6.72354e-08,0.00000004
808,4.65992e-08,0.00000005
809,6.69328e-08,0.00000003
810,4.07693e-08,0.00000001
811,6.58207e-08,0.00000005
812,3.61544e-08,0.00000002
813,6.3905e-08,0.00000002
814,3.26819e-08,0.00000001
815,6.12408e-08,0.00000002
816,3.02369e-08,0
817,5.79237e-08,0.00000006
818,2.86739e-08,0.00000003
819,5.4081e-08,0.00000008
820,2.78294e-08,0.00000002
821,4.98602e-08,0.00000002
822,2.75321e-08,0.00000003
823,4.54191e-08,0.00000003
824,2.7613e-08,0.00000001
825,4.09151e-08,0.00000003
826,2.79129e-08,0
827,3.64956e-08,0
828,2.82887e-08,0.00000002
829,3.22909e-08,0.00000003
830,2.8618e-08,0.00000004
831,2.84078e-08,0.00000002
832,2.88018e-08,0
833,2.49267e-08,0.00000003
834,2.87665e-08,0
835,2.18995e-08,0
836,2.84636e-08,0.00000002
837,1.93506e-08,0.00000001
838,2.78695e-08,0.00000001
839,1.72787e-08,0.00000002
840,2.6983e-08,0.00000002
841,1.56605e-08,0.00000001
842,2.58228e-08,0.00000002
843,1.44548e-08,0.00000001
844,2.44239e-08,0
845,1.36076e-08,0
846,2.28336e-08,0.00000001
847,1.3056e-08,0.00000001
848,2.11073e-08,0.00000001
849,1.27336e-08,0
850,1.93043e-08,0.00000003
851,1.25737e-08,0
852,1.74839e-08,0
853,1.25135e-08,0
854,1.57014e-08,0.00000001
855,1.2496e-08,0
856,1.40057e-08,0.00000001
857,1.24727e-08,0
858,1.24369e-08,0
859,1.24045e-08,0.00000003
860,1.10249e-08,0
861,1.22624e-08,0
862,9.78896e-09,0.00000001
863,1.20277e-08,0.00000001
864,8.7379e-09,0
865,1.16914e-08,0.00000001
866,7.87077e-09,0
867,1.12535e-08,0.00000002
868,7.17828e-09,0.00000003
869,1.07215e-08,0.00000002
870,6.64437e-09,0
871,1.0109e-08,0
872,6.24798e-09,0
873,9.43408e-09,0.00000001
874,5.96493e-09,0
875,8.71777e-09,0
876,5.76964e-09,0.00000001
877,7.98207e-09,0.00000002
878,5.63671e-09,0
879,7.24865e-09,0.00000001
880,5.54225e-09,0
881,6.5375e-09,0
882,5.46493e-09,0
883,5.86587e-09,0
884,5.38676e-09,0
885,5.24758e-09,0
886,5.29355e-09,0
887,4.69256e-09,0
888,5.17509e-09,0
889,4.20673e-09,0
890,5.02517e-09,0
891,3.79213e-09,0.00000001
892,4.84125e-09,0.00000001
893,3.44729e-09,0
894,4.62408e-09,0
895,3.16778e-09,0.00000001
896,4.37716e-09,0
897,2.94681e-09,0
898,4.10608e-09,0
899,2.77594e-09,0
900,3.81789e-09,0
901,2.64579e-09,0
902,3.52041e-09,0
903,2.54667e-09,0
904,3.22164e-09,0
905,2.46916e-09,0
906,2.92918e-09,0
907,2.40461e-09,0
908,2.64984e-09,0
909,2.34549e-09,0
910,2.38925e-09,0
911,2.28562e-09,0
912,2.15166e-09,0
913,2.22033e-09,0
914,1.93986e-09,0.00000001
915,2.14648e-09,0
916,1.75516e-09,0
917,2.06239e-09,0
918,1.5975e-09,0
919,1.96772e-09,0.00000001
920,1.46563e-09,0
921,1.86324e-09,0
922,1.35732e-09,0
923,1.75062e-09,0
924,1.26965e-09,0
925,1.63217e-09,0
926,1.1992e-09,0
927,1.51058e-09,0
928,1.1424e-09,0
929,1.38868e-09,0
930,1.09567e-09,0
931,1.26923e-09,0
932,1.05569e-09,0
933,1.15473e-09,0
934,1.0195e-09,0
935,1.04729e-09,0
936,9.84638e-10,0
937,9.48533e-10,0
938,9.49186e-10,0
939,8.59549e-10,0
940,9.11806e-10,0
941,7.8089e-10,0
942,8.71711e-10,0
943,7.12596e-10,0
944,8.28624e-10,0
945,6.54261e-10,0
946,7.82702e-10,0
947,6.05107e-10,0
948,7.3445e-10,0
949,5.6408e-10,0
950,6.84624e-10,0
951,5.29946e-10,0.00000001
952,6.34139e-10,0
953,5.01389e-10,0
954,5.8397e-10,0
955,4.77092e-10,0
956,5.35076e-10,0
957,4.5582e-10,0
958,4.88328e-10,0
959,4.3647e-10,0
960,4.44461e-10,0
961,4.18118e-10,0
962,4.04034e-10,0
963,4.0004e-10,0
964,3.67417e-10,0
965,3.81723e-10,0
966,3.34787e-10,0
967,3.62858e-10,0
968,3.06137e-10,0
969,3.43317e-10,0
970,2.813e-10,0
971,3.23135e-10,0
972,2.59981e-10,0
973,3.0247e-10,0
974,2.41784e-10,0
975,2.81571e-10,0
976,2.26254e-10,0
977,2.6074e-10,0
978,2.12909e-10,0
979,2.40301e-10,0
980,2.01271e-10,0
981,2.20568e-10,0
982,1.90893e-10,0
983,2.01825e-10,0
984,1.81378e-10,0
985,1.84301e-10,0
986,1.72396e-10,0
987,1.68165e-10,0
988,1.6369e-10,0
989,1.53518e-10,0
990,1.55076e-10,0
991,1.40393e-10,0
992,1.46445e-10,0
993,1.28762e-10,0
994,1.37751e-10,0
995,1.1854e-10,0
996,1.29002e-10,0
997,1.09604e-10,0
998,1.2025e-10,0
999,1.01796e-10,0
1000,1.11573e-10,0
1001,9.49435e-11,0


==> data/syn_w_2it_odd_n0_2_r_4801_v_45_t_50_th_25_10e8.csv <==
w,model,sim
1,0,0
3,0,0
5,0,0
7,0,0
9,0,0
11,1.9112e-108,0
13,1.9291e-104,0
15,8.7544e-101,0
17,2.39749e-97,0
19,4.48287e-94,0
21,6.13406e-91,0
23,6.42502e-88,0
25,5.31801e-85,0
27,3.56218e-82,0
29,1.96718e-79,0
31,9.09117e-77,0
33,3.55951e-74,0
35,1.193e-71,0
37,3.453e-69,0
39,8.69676e-67,0
41,1.91869e-64,0
43,3.72971e-62,0
45,0.055159161,0.04498343
47,9.83626e-58,0
49,1.34622e-55,0
51,1.65228e-53,0
53,1.82467e-51,0
55,1.81856e-49,0
57,1.64015e-47,0
59,1.34187e-45,0
61,9.98025e-44,0
63,6.76107e-42,0
65,4.17895e-40,0
67,2.36015e-38,0
69,1.21953e-36,0
71,5.77174e-35,0
73,2.50431e-33,0
75,9.96976e-32,0
77,3.64407e-30,0
79,1.22362e-28,0
81,3.77641e-27,0
83,1.07176e-25,0
85,2.79846e-24,0
87,6.72665e-23,0
89,1.48957e-21,0
91,3.04194e-20,0
93,5.73669e-19,0
95,1.0009e-17,0
97,1.61934e-16,0
99,2.43601e-15,0
101,3.4168e-14,0
103,4.47874e-13,0
105,5.49205e-12,0
107,6.2935e-11,0
109,6.71454e-10,0
111,6.62664e-09,0
113,5.99593e-08,0.00000008
115,4.92062e-07,0.00000063
117,3.61788e-06,0.00000399
119,2.35089e-05,0.00002599
121,0.000132942,0.00014496
123,0.000642545,0.00069453
125,0.002595769,0.00275152
127,0.008511508,0.0088944
129,0.021730124,0.02227477
131,0.040476385,0.04066369
133,0.04888393,0.04810312
135,0.028706451,0.02772198
137,2.54217e-30,0
139,3.49498e-29,0
141,4.54936e-28,0
143,5.61844e-27,0
145,6.59448e-26,0
147,7.36625e-25,0
149,7.84005e-24,0
151,7.95881e-23,0
153,7.71394e-22,0
155,7.14615e-21,0
157,6.33518e-20,0
159,5.38175e-19,0
161,4.38745e-18,0
163,3.43799e-17,0
165,2.59335e-16,0
167,1.8856e-15,0
169,1.32269e-14,0
171,8.95355e-14,0
173,5.84564e-13,0
175,3.67581e-12,0
177,2.22114e-11,0
179,1.28588e-10,0
181,7.10699e-10,0
183,3.73545e-09,0
185,1.8595e-08,0.00000003
187,8.7304e-08,0.00000009
189,3.84974e-07,0.00000039
191,1.58763e-06,0.00000216
193,6.09702e-06,0.00000723
195,2.17072e-05,0.00002547
197,7.13125e-05,0.000083
199,0.000215083,0.00024682
201,0.000592243,0.00067786
203,0.001479517,0.00168441
205,0.003329123,0.00376096
207,0.006690367,0.00750148
209,0.011886847,0.0132019
211,0.018439845,0.02023501
213,0.024585081,0.02664705
215,0.027596733,0.02947827
217,0.025356792,0.0266593
219,0.018309424,0.01891395
221,0.00974089,0.00985826
223,0.003394279,0.0033671
225,0.00058106,0.00056317
227,8.18789e-18,0
229,4.3469e-17,0
231,2.25205e-16,0
233,1.13882e-15,0
235,5.62026e-15,0
237,2.7056e-14,0
239,1.2694e-13,0
241,5.79742e-13,0
243,2.57343e-12,0
245,1.10833e-11,0
247,4.62257e-11,0
249,1.86332e-10,0
251,7.24436e-10,0
253,2.71112e-09,0
255,9.74701e-09,0.00000002
257,3.3599e-08,0.00000003
259,1.10838e-07,0.00000016
261,3.49264e-07,0.00000035
263,1.04934e-06,0.00000102
265,3.00034e-06,0.00000331
267,8.14904e-06,0.00000853
269,2.0984e-05,0.00002266
271,5.1127e-05,0.00005439
273,0.00011762,0.00012572
275,0.000254924,0.000272
277,0.000519279,0.00056014
279,0.000991574,0.00106956
281,0.001769905,0.00190637
283,0.002943841,0.00316706
285,0.004546762,0.00488307
287,0.006495458,0.00697438
289,0.008544842,0.00912736
291,0.010298402,0.01092142
293,0.011304199,0.01192106
295,0.011222793,0.01173401
297,0.009994595,0.01029934
299,0.007904713,0.0080451
301,0.005483893,0.00549396
303,0.003285157,0.0032393
305,0.001664776,0.00161088
307,0.00069387,0.00065202
309,0.000228359,0.00020934
311,5.56384e-05,0.00004996
313,8.92117e-06,0.00000797
315,7.06138e-07,0.00000059
317,2.30925e-10,0
319,7.11552e-10,0
321,2.12615e-09,0
323,6.15422e-09,0
325,1.72386e-08,0.00000004
327,4.66823e-08,0.00000005
329,1.22097e-07,0.00000015
331,3.08138e-07,0.00000025
333,7.49668e-07,0.0000006
335,1.75657e-06,0.00000159
337,3.9603e-06,0.00000331
339,8.58295e-06,0.00000772
341,1.78634e-05,0.00001588
343,3.56676e-05,0.00003131
345,6.82506e-05,0.00006404
347,0.000125022,0.00011322
349,0.000218981,0.00020529
351,0.000366305,0.00034291
353,0.000584425,0.0005551
355,0.000888105,0.00085482
357,0.001283524,0.00123613
359,0.001761385,0.0017078
361,0.002291205,0.00223232
363,0.002819795,0.00276308
365,0.003276609,0.0032132
367,0.003586814,0.00350415
369,0.003689724,0.0035988
371,0.003557027,0.00345183
373,0.003203754,0.00309563
375,0.002686696,0.00258139
377,0.002089682,0.00197875
379,0.001500807,0.00140999
381,0.000990255,0.00091585
383,0.000596741,0.00055043
385,0.000326161,0.0002907
387,0.000160362,0.00014033
389,7.02197e-05,0.00006082
391,2.70533e-05,0.00002298
393,9.0418e-06,0.00000692
395,2.60288e-06,0.00000198
397,7.0875e-07,0.00000054
399,3.53598e-07,0.00000033
401,5.23193e-07,0.00000031
403,1.02975e-06,0.00000068
405,2.01872e-06,0.00000143
407,3.84101e-06,0.00000238
409,7.08047e-06,0.00000482
411,1.26378e-05,0.00000937
413,2.18287e-05,0.00001546
415,3.64644e-05,0.00002767
417,5.88749e-05,0.00004461
419,9.18196e-05,0.00007241
421,0.000138228,0.0001115
423,0.000200728,0.00016426
425,0.000280969,0.00023034
427,0.000378802,0.0003167
429,0.000491497,0.00041987
431,0.000613213,0.00052484
433,0.00073501,0.00064034
435,0.000845566,0.00073604
437,0.000932677,0.00081947
439,0.000985304,0.00087179
441,0.000995764,0.00088382
443,0.000961493,0.00085291
445,0.000885837,0.00078643
447,0.000777583,0.00068429
449,0.000649294,0.00057419
451,0.000514866,0.00045239
453,0.000386987,0.00033817
455,0.000275147,0.00023724
457,0.000184643,0.00015859
459,0.000116669,0.00009759
461,6.92374e-05,0.00005819
463,3.85059e-05,0.00003162
465,2.00651e-05,0.00001591
467,9.88573e-06,0.00000796
469,4.82274e-06,0.0000036
471,2.73241e-06,0.00000183
473,2.34734e-06,0.0000014
475,3.05546e-06,0.0000018
477,4.68609e-06,0.00000276
479,7.34952e-06,0.00000428
481,1.13334e-05,0.00000731
483,1.70371e-05,0.00001063
485,2.49198e-05,0.00001621
487,3.54431e-05,0.00002239
489,4.89967e-05,0.00003327
491,6.5807e-05,0.00004612
493,8.58342e-05,0.00006203
495,0.000108678,0.00007949
497,0.000133509,0.00009947
499,0.000159062,0.00011795
501,0.00018369,0.00014299
503,0.000205513,0.00016001
505,0.000222634,0.00017464
507,0.000233394,0.00018789
509,0.00023663,0.00019007
511,0.000231876,0.00018421
513,0.00021946,0.00017783
515,0.000200475,0.00016338
517,0.000176622,0.00014566
519,0.000149957,0.00012327
521,0.000122592,0.00009955
523,9.64193e-05,0.00007823
525,7.28938e-05,0.00005878
527,5.29297e-05,0.00004403
529,3.6895e-05,0.0000301
531,2.46973e-05,0.00001968
533,1.59207e-05,0.00001216
535,9.97765e-06,0.00000759
537,6.243e-06,0.00000447
539,4.15154e-06,0.0000027
541,3.25292e-06,0.00000168
543,3.22935e-06,0.00000166
545,3.88628e-06,0.00000211
547,5.12766e-06,0.00000264
549,6.92502e-06,0.0000039
551,9.2864e-06,0.00000553
553,1.2228e-05,0.00000706
555,1.57497e-05,0.0000094
557,1.98153e-05,0.00001231
559,2.43376e-05,0.00001553
561,2.91706e-05,0.0000187
563,3.41088e-05,0.00002258
565,3.88966e-05,0.00002633
567,4.32462e-05,0.00002947
569,4.68636e-05,0.0000335
571,4.94806e-05,0.00003499
573,5.08858e-05,0.000036
575,5.09528e-05,0.00003796
577,4.96581e-05,0.0000368
579,4.70868e-05,0.00003499
581,4.34235e-05,0.00003319
583,3.8931e-05,0.00002982
585,3.39187e-05,0.0000265
587,2.87074e-05,0.00002202
589,2.35951e-05,0.00001889
591,1.88303e-05,0.00001459
593,1.4594e-05,0.00001104
595,1.09948e-05,0.00000866
597,8.07243e-06,0.00000634
599,5.81072e-06,0.00000414
601,4.15378e-06,0.0000032
603,3.02345e-06,0.00000216
605,2.33451e-06,0.00000138
607,2.00609e-06,0.00000117
609,1.96844e-06,0.00000113
611,2.1655e-06,0.00000118
613,2.55402e-06,0.00000128
615,3.10048e-06,0.00000159
617,3.77689e-06,0.00000222
619,4.55665e-06,0.00000263
621,5.41102e-06,0.00000286
623,6.30686e-06,0.00000335
625,7.20586e-06,0.00000447
627,8.06522e-06,0.00000472
629,8.83979e-06,0.0000055
631,9.48519e-06,0.00000565
633,9.96161e-06,0.00000635
635,1.02376e-05,0.00000648
637,1.02934e-05,0.00000735
639,1.01233e-05,0.00000669
641,9.73621e-06,0.00000661
643,9.15537e-06,0.00000608
645,8.41583e-06,0.00000619
647,7.56107e-06,0.00000551
649,6.63888e-06,0.00000493
651,5.69699e-06,0.00000427
653,4.77914e-06,0.00000375
655,3.922e-06,0.00000293
657,3.15327e-06,0.00000248
659,2.49094e-06,0.00000185
661,1.94371e-06,0.00000146
663,1.5123e-06,0.00000103
665,1.19118e-06,0.00000082
667,9.70577e-07,0.00000054
669,8.38287e-07,0.00000068
671,7.81179e-07,0.0000004
673,7.86239e-07,0.00000035
675,8.41171e-07,0.00000047
677,9.34618e-07,0.00000046
679,1.05611e-06,0.00000052
681,1.1959e-06,0.00000072
683,1.34473e-06,0.00000065
685,1.49375e-06,0.00000087
687,1.63452e-06,0.00000102
689,1.75914e-06,0.00000084
691,1.86054e-06,0.00000096
693,1.93285e-06,0.00000117
695,1.9717e-06,0.0000011
697,1.9746e-06,0.00000121
699,1.9411e-06,0.00000123
701,1.87281e-06,0.00000109
703,1.77328e-06,0.0000013
705,1.64773e-06,0.000001
707,1.50256e-06,0.00000101
709,1.34488e-06,0.00000091
711,1.18191e-06,0.00000066
713,1.02053e-06,0.00000071
715,8.66783e-07,0.00000071
717,7.2559e-07,0.0000004
719,6.0058e-07,0.00000038
721,4.94034e-07,0.00000037
723,4.06967e-07,0.00000033
725,3.39282e-07,0.00000024
727,2.89987e-07,0.0000002
729,2.57423e-07,0.00000013
731,2.39487e-07,0.00000013
733,2.33826e-07,0.00000009
735,2.3799e-07,0.00000015
737,2.49543e-07,0.00000009
739,2.66149e-07,0.00000013
741,2.85622e-07,0.00000016
743,3.05963e-07,0.00000007
745,3.25391e-07,0.0000002
747,3.42372e-07,0.0000002
749,3.55641e-07,0.00000022
751,3.64235e-07,0.00000026
753,3.67505e-07,0.00000022
755,3.65137e-07,0.00000021
757,3.57144e-07,0.00000022
759,3.4385e-07,0.00000016
761,3.25854e-07,0.00000019
763,3.03977e-07,0.0000002
765,2.792e-07,0.00000013
767,2.52591e-07,0.0000002
769,2.2523e-07,0.00000011
771,1.98146e-07,0.00000011
773,1.72254e-07,0.00000011
775,1.48314e-07,0.00000008
777,1.26904e-07,0.00000009
779,1.08408e-07,0.00000007
781,9.30195e-08,0.00000005
783,8.07581e-08,0.0000001
785,7.14947e-08,0.00000004
787,6.49803e-08,0.00000005
789,6.08781e-08,0.00000003
791,5.87945e-08,0.00000004
793,5.83066e-08,0.00000004
795,5.89868e-08,0.00000003
797,6.04225e-08,0.00000004
799,6.22319e-08,0.00000006
801,6.40762e-08,0.00000003
803,6.56681e-08,0.00000004
805,6.67777e-08,0.00000005
807,6.72354e-08,0.00000004
809,6.69328e-08,0.00000003
811,6.58207e-08,0.00000005
813,6.3905e-08,0.00000002
815,6.12408e-08,0.00000002
817,5.79237e-08,0.00000006
819,5.4081e-08,0.00000008
821,4.98602e-08,0.00000002
823,4.54191e-08,0.00000003
825,4.09151e-08,0.00000003
827,3.64956e-08,0
829,3.22909e-08,0.00000003
831,2.84078e-08,0.00000002
833,2.49267e-08,0.00000003
835,2.18995e-08,0
837,1.93506e-08,0.00000001
839,1.72787e-08,0.00000002
841,1.56605e-08,0.00000001
843,1.44548e-08,0.00000001
845,1.36076e-08,0
847,1.3056e-08,0.00000001
849,1.27336e-08,0
851,1.25737e-08,0
853,1.25135e-08,0
855,1.2496e-08,0
857,1.24727e-08,0
859,1.24045e-08,0.00000003
861,1.22624e-08,0
863,1.20277e-08,0.00000001
865,1.16914e-08,0.00000001
867,1.12535e-08,0.00000002
869,1.07215e-08,0.00000002
871,1.0109e-08,0
873,9.43408e-09,0.00000001
875,8.71777e-09,0
877,7.98207e-09,0.00000002
879,7.24865e-09,0.00000001
881,6.5375e-09,0
883,5.86587e-09,0
885,5.24758e-09,0
887,4.69256e-09,0
889,4.20673e-09,0
891,3.79213e-09,0.00000001
893,3.44729e-09,0
895,3.16778e-09,0.00000001
897,2.94681e-09,0
899,2.77594e-09,0
901,2.64579e-09,0
903,2.54667e-09,0
905,2.46916e-09,0
907,2.40461e-09,0
909,2.34549e-09,0
911,2.28562e-09,0
913,2.22033e-09,0
915,2.14648e-09,0
917,2.06239e-09,0
919,1.96772e-09,0.00000001
921,1.86324e-09,0
923,1.75062e-09,0
925,1.63217e-09,0
927,1.51058e-09,0
929,1.38868e-09,0
931,1.26923e-09,0
933,1.15473e-09,0
935,1.04729e-09,0
937,9.48533e-10,0
939,8.59549e-10,0
941,7.8089e-10,0
943,7.12596e-10,0
945,6.54261e-10,0
947,6.05107e-10,0
949,5.6408e-10,0
951,5.29946e-10,0.00000001
953,5.01389e-10,0
955,4.77092e-10,0
957,4.5582e-10,0
959,4.3647e-10,0
961,4.18118e-10,0
963,4.0004e-10,0
965,3.81723e-10,0
967,3.62858e-10,0
969,3.43317e-10,0
971,3.23135e-10,0
973,3.0247e-10,0
975,2.81571e-10,0
977,2.6074e-10,0
979,2.40301e-10,0
981,2.20568e-10,0
983,2.01825e-10,0
985,1.84301e-10,0
987,1.68165e-10,0
989,1.53518e-10,0
991,1.40393e-10,0
993,1.28762e-10,0
995,1.1854e-10,0
997,1.09604e-10,0
999,1.01796e-10,0
1001,9.49435e-11,0

